Generating Families of Practical Fast Matrix Multiplication Algorithms

Matrix multiplication (GEMM) is a core operation to numerous scientific applications. Traditional implementations of Strassen-like fast matrix multiplication (FMM) algorithms often do not perform well except for very large matrix sizes, due to the increased cost of memory movement, which is particularly noticeable for non-square matrices. Such implementations also require considerable workspace and modifications to the standard BLAS interface. We propose a code generator framework to automatically implement a large family of FMM algorithms suitable for multiplications of arbitrary matrix sizes and shapes. By representing FMM with a triple of matrices [U,V,W] that capture the linear combinations of submatrices that are formed, we can use the Kronecker product to define a multi-level representation of Strassen-like algorithms. Incorporating the matrix additions that must be performed for Strassen-like algorithms into the inherent packing and micro-kernel operations inside GEMM avoids extra workspace and reduces the cost of memory movement. Adopting the same loop structures as high-performance GEMM implementations allows parallelization of all FMM algorithms with simple but efficient data parallelism without the overhead of task parallelism. We present a simple performance model for general FMM algorithms and compare actual performance of 20+ FMM algorithms to modeled predictions. Our implementations demonstrate a performance benefit over conventional GEMM on single core and multi-core systems. This study shows that Strassen-like fast matrix multiplication can be incorporated into libraries for practical use.

==> fig_actual_vs_model/model_rankk_2level_abc_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,25.94,22.79,15.41,11.87,5.36,6.55,20.81,19.84,14.64,11.35,12.23,0.95,5.36,6.60,4.07,0.95,16.85,16.16,11.01,11.87,7.20,3.00,17.96,0.95
480.00,26.29,28.06,21.01,18.04,9.44,10.93,25.58,26.31,21.11,17.59,18.39,1.84,9.44,11.39,7.38,1.84,22.90,22.71,16.85,18.04,12.19,5.57,23.37,1.84
720.00,26.41,30.41,23.91,21.83,12.64,14.27,27.69,29.52,24.76,21.54,22.09,2.66,12.64,15.01,10.22,2.66,26.01,26.25,20.47,21.83,15.84,7.79,25.98,2.66
960.00,26.47,31.74,25.86,24.53,15.23,16.63,28.89,31.43,27.10,24.40,24.72,3.44,15.23,17.86,12.54,3.45,27.91,28.47,22.93,24.53,18.72,9.74,27.51,3.44
1200.00,26.51,29.66,27.03,26.36,17.35,18.47,26.98,28.41,23.46,26.38,26.48,4.16,17.35,20.15,14.53,4.17,24.92,25.00,19.15,26.36,20.93,11.45,25.08,4.16
1440.00,26.53,30.62,27.87,27.74,19.14,20.13,27.84,29.76,25.04,27.89,27.80,4.84,19.14,22.04,16.36,4.84,26.25,26.52,20.76,27.74,22.71,12.98,26.17,4.84
1680.00,26.55,31.34,28.63,28.93,20.66,21.32,28.50,30.80,26.31,29.19,28.95,5.49,20.66,23.61,17.86,5.50,27.28,27.73,22.09,28.93,24.26,14.34,27.01,5.49
1920.00,26.56,31.91,29.11,29.79,21.96,22.50,29.01,31.64,27.36,30.14,29.76,6.09,21.96,24.95,19.29,6.10,28.11,28.71,23.20,29.79,25.50,15.57,27.67,6.09
2160.00,26.57,30.69,29.50,30.49,23.10,23.33,27.89,29.84,25.14,30.93,30.42,6.66,23.10,26.11,20.46,6.66,26.33,26.62,20.86,30.49,26.55,16.68,26.23,6.66
2400.00,26.58,31.19,27.20,26.63,24.09,24.04,28.35,30.56,26.01,26.67,26.74,4.28,24.09,27.11,21.50,7.22,27.04,27.45,21.77,26.63,21.26,17.69,26.81,4.28
2640.00,26.59,31.61,27.64,27.35,24.97,24.81,28.73,31.17,26.77,27.47,27.44,4.63,24.97,27.99,22.55,7.72,27.65,28.17,22.58,27.35,22.20,18.62,27.30,4.63
2880.00,26.59,31.97,28.02,27.99,25.76,25.34,29.05,31.70,27.44,28.16,28.04,4.98,25.76,28.76,23.39,8.20,28.18,28.79,23.30,27.99,23.04,19.46,27.73,4.98
3120.00,26.60,31.10,28.42,28.61,26.46,25.96,28.26,30.43,25.85,28.84,28.64,5.31,26.46,29.45,24.27,8.68,26.91,27.29,21.60,28.61,23.85,20.24,26.71,5.31
3360.00,26.60,31.44,28.70,29.10,27.10,26.36,28.57,30.91,26.45,29.39,29.11,5.63,27.10,30.07,24.96,9.11,27.39,27.86,22.24,29.10,24.55,20.96,27.10,5.63
3600.00,26.61,31.73,28.95,29.55,27.67,26.72,28.83,31.35,26.99,29.88,29.53,5.94,27.67,30.63,25.59,9.52,27.82,28.37,22.81,29.55,25.18,21.62,27.44,5.94
3840.00,26.70,31.99,29.24,30.00,28.20,27.18,29.07,31.74,27.49,30.38,29.96,6.25,28.20,31.14,26.28,9.94,28.21,28.84,23.34,30.00,25.81,22.24,27.76,6.25
4080.00,26.70,32.23,29.43,30.36,28.68,27.47,29.28,32.09,27.93,30.79,30.30,6.54,28.68,31.60,26.81,10.31,28.57,29.26,23.83,30.36,26.35,22.81,28.04,6.54
4320.00,26.70,31.58,29.61,30.69,23.42,27.86,28.69,31.12,26.70,31.15,30.61,6.83,23.42,26.43,27.41,10.66,27.59,28.10,22.50,30.69,26.85,17.00,27.26,6.83
4560.00,26.69,31.80,29.82,31.04,23.93,28.09,28.90,31.45,27.12,31.54,30.95,7.11,23.93,26.94,27.86,11.04,27.93,28.49,22.95,31.04,27.35,17.52,27.53,7.11
4800.00,26.69,32.01,28.54,28.84,24.40,28.30,29.08,31.76,27.51,29.10,28.86,5.47,24.40,27.42,28.28,11.36,28.24,28.86,23.37,28.84,24.18,18.02,27.77,5.47
5040.00,26.69,32.20,28.73,29.16,24.86,28.62,29.26,32.04,27.87,29.46,29.16,5.68,24.86,27.87,28.77,11.67,28.52,29.20,23.77,29.16,24.64,18.49,28.00,5.68
5280.00,26.69,31.67,28.94,29.50,25.28,28.79,28.77,31.24,26.86,29.83,29.49,5.89,25.28,28.29,29.14,12.00,27.72,28.25,22.67,29.50,25.10,18.94,27.36,5.89
5520.00,26.69,31.85,29.10,29.78,25.68,29.06,28.94,31.52,27.21,30.14,29.75,6.10,25.68,28.68,29.57,12.28,27.99,28.57,23.04,29.78,25.50,19.37,27.58,6.10
5760.00,26.69,32.02,29.24,30.04,26.06,29.21,29.09,31.77,27.53,30.43,30.00,6.30,26.06,29.05,29.89,12.55,28.25,28.88,23.39,30.04,25.89,19.79,27.78,6.30
6000.00,26.69,32.18,29.41,30.32,26.41,29.35,29.24,32.01,27.83,30.74,30.26,6.50,26.41,29.40,30.19,12.85,28.49,29.16,23.72,30.32,26.28,20.18,27.97,6.50
6240.00,26.68,31.73,29.53,30.54,26.75,29.57,28.83,31.34,26.98,30.99,30.48,6.70,26.75,29.74,30.56,13.10,27.81,28.36,22.80,30.54,26.62,20.56,27.43,6.70
6480.00,26.68,31.88,29.65,30.76,27.07,26.30,28.97,31.57,27.27,31.23,30.68,6.89,27.07,30.05,24.90,13.34,28.04,28.63,23.11,30.76,26.95,20.93,27.62,6.89
6720.00,26.68,32.03,29.79,30.99,27.38,26.57,29.10,31.78,27.54,31.49,30.90,7.08,27.38,30.35,25.29,13.60,28.26,28.89,23.41,30.99,27.29,21.28,27.79,7.08
6960.00,26.68,32.17,28.90,29.45,27.67,26.75,29.22,31.99,27.80,29.77,29.44,5.87,27.67,30.63,25.61,13.83,28.46,29.13,23.69,29.45,25.03,21.62,27.95,5.87
7200.00,26.68,31.78,29.02,29.66,27.95,26.92,28.87,31.40,27.06,30.01,29.64,6.02,27.95,30.90,25.92,14.04,27.88,28.44,22.89,29.66,25.34,21.94,27.49,6.02
7440.00,26.68,31.91,29.16,29.89,28.21,27.15,28.99,31.60,27.31,30.26,29.86,6.18,28.21,31.15,26.27,14.28,28.08,28.67,23.16,29.89,25.66,22.26,27.65,6.18
7680.00,26.73,32.04,29.27,30.08,28.46,27.31,29.10,31.79,27.55,30.48,30.04,6.33,28.46,31.39,26.55,14.48,28.27,28.90,23.42,30.08,25.95,22.56,27.80,6.33
7920.00,26.72,32.16,29.37,30.27,28.71,27.52,29.21,31.97,27.78,30.68,30.21,6.48,28.71,31.63,26.87,14.67,28.45,29.11,23.66,30.27,26.22,22.85,27.94,6.48
8160.00,26.72,32.27,29.49,30.47,28.94,27.66,29.31,32.14,28.00,30.90,30.40,6.63,28.94,31.85,27.13,14.90,28.62,29.32,23.90,30.47,26.50,23.13,28.08,6.63
8400.00,26.72,31.93,29.58,30.63,25.91,27.79,29.00,31.63,27.35,31.09,30.56,6.77,25.91,28.91,27.37,15.08,28.10,28.70,23.19,30.63,26.76,19.63,27.67,6.77
8640.00,26.72,32.04,29.67,30.79,26.16,27.97,29.11,31.80,27.56,31.27,30.71,6.92,26.16,29.15,27.67,15.25,28.27,28.90,23.42,30.79,27.00,19.90,27.80,6.92
8880.00,26.72,32.15,29.78,30.97,26.40,28.09,29.20,31.96,27.76,31.46,30.88,7.06,26.40,29.39,27.89,15.45,28.43,29.09,23.65,30.97,27.25,20.16,27.93,7.06
9120.00,26.71,32.25,29.85,31.11,26.63,28.27,29.30,32.11,27.96,31.62,31.01,7.20,26.63,29.61,28.17,15.61,28.59,29.28,23.86,31.11,27.48,20.42,28.05,7.20
9360.00,26.71,31.94,29.18,29.94,26.85,28.37,29.02,31.65,27.37,30.31,29.90,6.23,26.85,29.83,28.38,11.40,28.13,28.73,23.22,29.94,25.74,20.68,27.69,6.23
9600.00,26.71,32.04,29.29,30.11,27.07,28.47,29.11,31.80,27.56,30.51,30.07,6.35,27.07,30.04,28.58,11.58,28.28,28.91,23.43,30.11,25.98,20.92,27.81,6.35
9840.00,26.71,32.14,29.37,30.26,27.27,28.63,29.20,31.95,27.75,30.67,30.20,6.47,27.27,30.24,28.83,11.73,28.42,29.08,23.63,30.26,26.20,21.16,27.92,6.47
10080.00,26.71,32.23,29.45,30.40,27.48,28.72,29.28,32.08,27.92,30.83,30.34,6.59,27.48,30.44,29.02,11.89,28.56,29.25,23.82,30.40,26.42,21.39,28.03,6.59
10320.00,26.71,31.96,29.54,30.55,27.67,28.86,29.03,31.67,27.40,31.00,30.49,6.71,27.67,30.63,29.25,12.05,28.14,28.75,23.25,30.55,26.64,21.62,27.70,6.71
10560.00,26.71,32.05,29.61,30.68,27.86,28.95,29.11,31.80,27.57,31.15,30.61,6.82,27.86,30.81,29.42,12.20,28.28,28.91,23.43,30.68,26.84,21.84,27.81,6.82
10800.00,26.71,32.14,29.68,30.81,28.04,29.03,29.19,31.94,27.74,31.29,30.73,6.94,28.04,30.99,29.59,12.34,28.41,29.07,23.62,30.81,27.03,22.05,27.91,6.94
11040.00,26.70,32.22,29.77,30.95,28.22,29.16,29.27,32.06,27.90,31.45,30.86,7.05,28.22,31.16,29.81,12.50,28.54,29.22,23.79,30.95,27.23,22.26,28.01,7.05
11280.00,26.70,31.97,29.83,31.07,28.39,29.23,29.04,31.68,27.41,31.58,30.97,7.16,28.39,31.32,29.96,12.64,28.16,28.77,23.27,31.07,27.42,22.47,27.71,7.16
11520.00,26.73,32.05,29.89,31.18,28.55,29.36,29.11,31.81,27.57,31.70,31.08,7.27,28.55,31.48,30.17,12.77,28.28,28.92,23.44,31.18,27.59,22.66,27.81,7.27
11760.00,26.73,32.13,29.37,30.25,28.72,29.42,29.19,31.93,27.73,30.66,30.20,6.46,28.72,31.63,30.31,12.92,28.40,29.06,23.61,30.25,26.19,22.86,27.91,6.46
12000.00,26.73,32.21,29.43,30.37,28.87,29.49,29.26,32.05,27.87,30.80,30.31,6.56,28.87,31.78,30.46,13.05,28.52,29.20,23.77,30.37,26.37,23.05,28.00,6.56


==> fig_actual_vs_model/model_rankk_gemm_1core.csv <==
dim,gemm
6.000000000000000000e+01,1.550930996714129328e+01
1.200000000000000000e+02,2.004246284501061837e+01
1.800000000000000000e+02,2.220595922634604946e+01
2.400000000000000000e+02,2.347285536676336903e+01
3.000000000000000000e+02,2.335862751567139384e+01
3.600000000000000000e+02,2.406117247238742607e+01
4.200000000000000000e+02,2.458943190275365964e+01
4.800000000000000000e+02,2.500110350915912960e+01
5.400000000000000000e+02,2.475043697805399034e+01
6.000000000000000000e+02,2.506638343069569430e+01
6.600000000000000000e+02,2.533094812164579679e+01
7.200000000000000000e+02,2.555572266506241519e+01
7.800000000000000000e+02,2.533094812164579679e+01
8.400000000000000000e+02,2.552336809578988053e+01
9.000000000000000000e+02,2.569251239869360148e+01
9.600000000000000000e+02,2.584236340823543188e+01
1.020000000000000000e+03,2.597604402719326444e+01
1.080000000000000000e+03,2.578452200303490116e+01
1.140000000000000000e+03,2.590659605199807558e+01
1.200000000000000000e+03,2.601745521359669056e+01
1.260000000000000000e+03,2.611857707509881266e+01
1.320000000000000000e+03,2.595351162209447793e+01
1.380000000000000000e+03,2.604814844437334997e+01
1.440000000000000000e+03,2.613550719064831185e+01
1.500000000000000000e+03,2.621639635636525156e+01
1.560000000000000000e+03,2.607180794561291748e+01
1.620000000000000000e+03,2.614869024006565823e+01
1.680000000000000000e+03,2.622048806295880041e+01
1.740000000000000000e+03,2.628768964855002821e+01
1.800000000000000000e+03,2.615924625900609612e+01
1.860000000000000000e+03,2.622378875679550703e+01
1.920000000000000000e+03,2.628458727304368381e+01
1.980000000000000000e+03,2.634195839675291850e+01
2.040000000000000000e+03,2.639618400131585929e+01
2.100000000000000000e+03,2.628201728800975800e+01
2.160000000000000000e+03,2.633465929637857172e+01
2.220000000000000000e+03,2.638465024928236957e+01
2.280000000000000000e+03,2.643218548902097709e+01
2.340000000000000000e+03,2.632848629320619693e+01
2.400000000000000000e+03,2.637485448195576154e+01
2.460000000000000000e+03,2.641911262798634397e+01
2.520000000000000000e+03,2.646140155728587118e+01
2.580000000000000000e+03,2.636643138613432313e+01
2.640000000000000000e+03,2.640783283177213647e+01
2.700000000000000000e+03,2.644751587598057441e+01
2.760000000000000000e+03,2.648558532915870245e+01
2.820000000000000000e+03,2.639800087263496309e+01
2.880000000000000000e+03,2.643537785383687932e+01
2.940000000000000000e+03,2.647132883140665882e+01
3.000000000000000000e+03,2.650593388491632751e+01
3.060000000000000000e+03,2.653926720811436724e+01
3.120000000000000000e+03,2.645873010169248118e+01
3.180000000000000000e+03,2.649158106533940327e+01
3.240000000000000000e+03,2.652329251795067577e+01
3.300000000000000000e+03,2.655392273858637964e+01
3.360000000000000000e+03,2.647877917654523117e+01
3.420000000000000000e+03,2.650901566656813202e+01
3.480000000000000000e+03,2.653827511552008289e+01
3.540000000000000000e+03,2.656660412757973688e+01
3.600000000000000000e+03,2.649617963511617091e+01
3.660000000000000000e+03,2.652418240442192499e+01
3.720000000000000000e+03,2.655133827309844108e+01
3.780000000000000000e+03,2.657768508863399148e+01
3.840000000000000000e+03,2.660325847644209674e+01
3.900000000000000000e+03,2.653749675633595828e+01
3.960000000000000000e+03,2.656282863883125245e+01
4.020000000000000000e+03,2.658745060673149396e+01
4.080000000000000000e+03,2.661139209020810625e+01
4.140000000000000000e+03,2.650678241996744333e+01
4.200000000000000000e+03,2.653104925053533236e+01
4.260000000000000000e+03,2.655467511885895249e+01
4.320000000000000000e+03,2.657768508863399504e+01
4.380000000000000000e+03,2.651957514495356349e+01
4.440000000000000000e+03,2.654237803333501944e+01
4.500000000000000000e+03,2.656461053579468867e+01
4.560000000000000000e+03,2.658629378921883557e+01
4.620000000000000000e+03,2.653104925053533236e+01
4.680000000000000000e+03,2.655255313010866303e+01
4.740000000000000000e+03,2.657354618015963510e+01
4.800000000000000000e+03,2.659404638933233045e+01
4.860000000000000000e+03,2.661407091145349924e+01
4.920000000000000000e+03,2.656174223360936537e+01
4.980000000000000000e+03,2.658162572940697288e+01
5.040000000000000000e+03,2.660106454354340855e+01
5.100000000000000000e+03,2.662007342858406744e+01
5.160000000000000000e+03,2.657008203875021479e+01
5.220000000000000000e+03,2.658896658896659204e+01
5.280000000000000000e+03,2.660744789887256445e+01
5.340000000000000000e+03,2.662553874757035288e+01
5.400000000000000000e+03,2.657768508863399148e+01
5.460000000000000000e+03,2.659566563467491918e+01
5.520000000000000000e+03,2.661327885597548359e+01
5.580000000000000000e+03,2.663053589484327688e+01
5.640000000000000000e+03,2.658464488295917505e+01
5.700000000000000000e+03,2.660180351210251359e+01
5.760000000000000000e+03,2.661862614553144724e+01
5.820000000000000000e+03,2.663512255662426043e+01
5.880000000000000000e+03,2.665130214335100334e+01
5.940000000000000000e+03,2.660744789887256800e+01
6.000000000000000000e+03,2.662354755010716900e+01
6.060000000000000000e+03,2.663934731587378479e+01
6.120000000000000000e+03,2.665485549773004337e+01
6.180000000000000000e+03,2.661265601051018237e+01
6.240000000000000000e+03,2.662809200057862213e+01
6.300000000000000000e+03,2.664325137982940106e+01
6.360000000000000000e+03,2.665814151747655458e+01
6.420000000000000000e+03,2.661747654685359166e+01
6.480000000000000000e+03,2.663230120859600802e+01
6.540000000000000000e+03,2.664686992852456981e+01
6.600000000000000000e+03,2.666118927801170457e+01
6.660000000000000000e+03,2.662195121951219789e+01
6.720000000000000000e+03,2.663621095062143240e+01
6.780000000000000000e+03,2.665023317788141455e+01
6.840000000000000000e+03,2.666402378592665912e+01
6.900000000000000000e+03,2.667758846657929439e+01
6.960000000000000000e+03,2.663985208732037790e+01
7.020000000000000000e+03,2.665336722545770698e+01
7.080000000000000000e+03,2.666666666666666785e+01
7.140000000000000000e+03,2.667975553374077435e+01
7.200000000000000000e+03,2.664325137982940461e+01
7.260000000000000000e+03,2.665629472898126906e+01
7.320000000000000000e+03,2.666913671730270607e+01
7.380000000000000000e+03,2.668178197193455503e+01
7.440000000000000000e+03,2.664643214860230103e+01
7.500000000000000000e+03,2.665903545501099359e+01
7.560000000000000000e+03,2.667145035429186350e+01
7.620000000000000000e+03,2.668368103985518047e+01
7.680000000000000000e+03,2.669573158158305759e+01
7.740000000000000000e+03,2.666160672582905278e+01
7.800000000000000000e+03,2.667362197878629715e+01
7.860000000000000000e+03,2.668546438025088818e+01
7.920000000000000000e+03,2.669713763354853242e+01
7.980000000000000000e+03,2.666402378592665912e+01
8.040000000000000000e+03,2.667566427667650686e+01
8.100000000000000000e+03,2.668714225883010016e+01
8.160000000000000000e+03,2.669846111188132198e+01
8.220000000000000000e+03,2.664469075775680551e+01
8.280000000000000000e+03,2.665611742398406747e+01
8.340000000000000000e+03,2.666738927202026943e+01
8.400000000000000000e+03,2.667850942710646578e+01
8.460000000000000000e+03,2.664744744744744764e+01
8.520000000000000000e+03,2.665853496851176629e+01
8.580000000000000000e+03,2.666947645702996184e+01
8.640000000000000000e+03,2.668027477919529034e+01
8.700000000000000000e+03,2.669093272668183303e+01
8.760000000000000000e+03,2.666082044800949191e+01
8.820000000000000000e+03,2.667145035429186706e+01
8.880000000000000000e+03,2.668194492188991873e+01
8.940000000000000000e+03,2.669230671912756137e+01
9.000000000000000000e+03,2.666298439637965956e+01
9.060000000000000000e+03,2.667331994361347824e+01
9.120000000000000000e+03,2.668352735522743302e+01
9.180000000000000000e+03,2.669360899939626108e+01
9.240000000000000000e+03,2.666503625625160723e+01
9.300000000000000000e+03,2.667509328018084602e+01
9.360000000000000000e+03,2.668502881165512974e+01
9.420000000000000000e+03,2.669484503896540417e+01
9.480000000000000000e+03,2.666698451672884573e+01
9.540000000000000000e+03,2.667677761057857211e+01
9.600000000000000000e+03,2.668645535177921246e+01
9.660000000000000000e+03,2.669601976650233510e+01
9.720000000000000000e+03,2.670547283374273917e+01
9.780000000000000000e+03,2.667837947176790436e+01
9.840000000000000000e+03,2.668781244612997128e+01
9.900000000000000000e+03,2.669713763354853597e+01
9.960000000000000000e+03,2.670635687098790001e+01
1.002000000000000000e+04,2.667990477587354547e+01
1.008000000000000000e+04,2.668910504526942873e+01
1.014000000000000000e+04,2.669820267089130184e+01
1.020000000000000000e+04,2.670719936094438296e+01
1.026000000000000000e+04,2.668135888309770820e+01
1.032000000000000000e+04,2.669033764013544996e+01
1.038000000000000000e+04,2.669921853712765625e+01
1.044000000000000000e+04,2.670800316527734353e+01
1.050000000000000000e+04,2.668274666465666556e+01
1.056000000000000000e+04,2.669151431417279952e+01
1.062000000000000000e+04,2.670018856065367530e+01
1.068000000000000000e+04,2.670877088874524574e+01
1.074000000000000000e+04,2.671726275179458199e+01
1.080000000000000000e+04,2.669263878852618532e+01
1.086000000000000000e+04,2.670111577609467801e+01
1.092000000000000000e+04,2.670950490739684824e+01
1.098000000000000000e+04,2.671780754121686385e+01
1.104000000000000000e+04,2.669371446134931603e+01
1.110000000000000000e+04,2.670200295601651064e+01
1.116000000000000000e+04,2.671020739313422254e+01
1.122000000000000000e+04,2.671832904495232341e+01
1.128000000000000000e+04,2.669474444210463204e+01
1.134000000000000000e+04,2.670285263861588376e+01
1.140000000000000000e+04,2.671088033517667171e+01
1.146000000000000000e+04,2.671882872469695513e+01
1.152000000000000000e+04,2.672669897663261906e+01
1.158000000000000000e+04,2.670366715197232566e+01
1.164000000000000000e+04,2.671152555887243452e+01
1.170000000000000000e+04,2.671930792231544061e+01
1.176000000000000000e+04,2.672701534076135488e+01
1.182000000000000000e+04,2.670444863534975610e+01
1.188000000000000000e+04,2.671214474223268098e+01
1.194000000000000000e+04,2.671976787187437807e+01
1.200000000000000000e+04,2.672731905737124691e+01


==> fig_actual_vs_model/rankk_2level_abc_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,26.75,27.056,25.61,17.48,12.02,5.11,6.14,24.26,21.93,13.78,7.5,12.68,0.46,4.34,5.87,3.26,0.57,17.51,15.58,7.91,11.34,5.56,1.95,20.01,0.66
480,26.98,27.199,29.99,23.73,18.92,9.52,12.09,28.11,27.5,19.76,17.57,19.09,0.92,8.26,10.71,6.74,1.09,23.66,21.86,13.1,18.27,9.98,3.84,25.13,1.24
720,26.98,27.143,31.75,27.19,23.56,12.95,16.06,29.31,30.57,23.26,22.07,24.04,1.3,11.43,14.42,9.65,1.58,26.29,24.91,15.76,22.45,13.39,5.42,26.99,1.8
960,26.91,27.149,32.02,27.65,24.88,15.65,18.6,29.49,31.95,25.5,24.22,25.22,1.63,14.23,17.41,11.91,2.01,27.92,26.9,17.77,23.93,15.7,6.91,27.91,2.28
1200,26.95,27.153,30.4,28.79,26.99,17.62,21.58,28.13,28.53,21.43,25.88,26.55,2,15.88,19.83,14.48,2.38,24.57,23.14,14.55,25.73,17.49,8.08,25.37,2.68
1440,26.98,27.12,31.41,29.74,28.18,19.53,22.07,28.88,29.99,22.97,28.35,28.55,2.37,17.63,21.33,15.81,2.87,25.92,24.83,15.63,27.28,19.39,9.37,26.57,3.14
1680,26.68,27.056,32.04,29.56,28.81,20.89,23.71,29.32,30.79,24.18,28.99,28.94,2.66,19.46,23.07,17.19,3.16,27.05,25.75,16.73,27.9,20.53,10.34,27.24,3.44
1920,26.92,27.032,32.27,29.65,28.96,22.1,24.62,29.6,31.63,25.38,29.83,29.88,2.86,20.42,24.03,18.93,3.24,27.76,26.87,17.59,28.46,22.09,11.35,27.57,3.73
2160,26.91,26.961,31.1,30.6,30.15,23.42,25.23,28.59,29.67,22.74,30.87,30.66,3.26,21.6,25.13,20.02,2.73,25.79,24.44,15.77,29.41,23.23,12.18,26.17,4.21
2400,26.94,27.109,31.47,27.44,25.17,24.33,26.23,29.19,30.39,23.79,24.76,25.72,1.97,22.18,26.44,21.15,4.08,26.25,25.53,16.55,24.58,17.15,13.04,26.96,2.69
2640,26.91,27.065,31.94,28.74,26.88,25.03,26.78,27.61,31,24.61,26.77,27.35,1.65,23.47,27.1,22.18,3.8,27.22,26.12,16.38,25.7,18.32,13.73,27.37,2.79
2880,26.88,26.864,32.25,29.62,27.93,25.9,26.99,29.61,31.48,25.29,27.76,28.54,2.02,24.29,27.91,22.58,4.72,27.66,26.85,17.61,26.81,19.34,14.68,27.63,3.1
3120,26.76,27.112,30.87,29.65,28,21.89,27.61,28.54,29.71,23.45,27.97,28.73,0,25.17,28.4,23.44,4.82,26.07,24.71,15.96,27.21,20.01,15.26,26.19,3.28
3360,26.66,27.087,31.64,29.69,28.3,26.95,27.95,29.36,30.81,24.18,28.91,29.07,0,25.76,28.75,23.67,4.79,26.74,25.18,16.85,27.47,20.7,15.94,26.99,3.37
3600,26.51,26.84,32.01,30.17,29.22,27.38,28.28,29.32,28.56,24.84,29.43,29.54,0,26.09,29.08,24.87,5.48,27.16,26.15,17.37,26.69,21.38,16.51,27.29,0
3840,26.66,26.995,32.21,30.11,29.09,27.9,28.42,29.64,31.57,25.13,29.88,29.89,0,26.82,29.66,25.35,5.41,27.44,26.75,17.32,28.2,21.84,17.12,27.63,0
4080,26.91,27.011,32.19,30.37,29.35,28,28.69,29.53,31.78,25.58,30.28,30.07,0,26.81,29.99,24.96,0,27.95,26.54,18.19,28.23,21.89,17.45,27.83,0
4320,26.82,27.102,31.79,30.57,29.98,22.31,29.04,29.28,30.89,24.5,28.22,30.52,0,21,23.94,25.94,0,27.04,25.75,16.69,28.78,23,12.01,27.07,0
4560,26.96,26.986,31.88,30.08,29.34,23.22,29.28,27.31,31.08,24.71,30.82,30.47,0,21.78,25.1,26.91,0,27.35,26.29,17.01,28.89,23.34,12.4,27.38,0
4800,26.88,27.122,32.19,29.49,27.71,23.86,29.78,29.62,31.54,25.25,27.66,28.37,0,22.28,25.5,27.21,0,27.77,26.52,17.47,26.39,19.97,12.94,27.53,0
5040,26.89,26.988,32.29,29.9,28.51,24.08,29.57,29.69,31.79,25.41,28.69,29.03,0,17.65,26.28,27.53,0,27.88,26.86,17.87,27.33,20.68,13.3,27.67,0
5280,26.93,27.091,31.51,29.91,28.69,24.61,29.74,29.33,30.86,24.31,29,29.24,0,23.1,26.68,27.82,0,27.06,25.9,16.77,27.51,21.03,13.74,27.2,0
5520,26.99,27,32.26,29.9,28.84,25.08,29.78,29.48,31.23,24.93,29.45,29.55,0,23.87,26.9,28.01,0,27,26.23,17.21,26.95,21.42,14.05,27.22,0
5760,26.8,27.141,32.07,30.3,29.35,25.5,29.86,29.55,31.49,24.93,29.71,27.05,0,24.27,27.51,28.39,0,27.66,26.5,17.37,28.48,21.86,14.54,27.61,0
6000,26.67,27.153,32.35,30.21,29.21,25.81,30.12,29.69,29.93,25.31,29.77,29.84,0,24.55,27.52,28.77,0,27.8,26.92,17.96,28.1,21.88,14.42,27.64,0
6240,26.93,27.125,28.63,30.35,29.41,26.15,30.12,29.21,30.94,24.27,29.67,30.12,0,24.98,27.86,28.61,0,27.09,25.25,17.18,28.18,22.42,15.15,27.07,0
6480,26.63,26.961,31.79,30.55,29.99,26.33,25.91,29.47,31.2,24.94,30.64,30.27,0,24.88,28.12,22.12,0,27.41,26.36,17.32,28.11,23.01,15.33,27.29,0
6720,26.89,27.117,32.15,30.47,29.89,26.8,26.73,29.46,31.44,24.95,30.71,30.47,0,25.6,28.7,22.8,0,27.43,26.02,17.52,28.61,23.21,15.81,27.49,0
6960,26.8,27.113,32.18,29.3,27.65,27,27.49,29.62,31.6,25.52,28.46,28.45,0,25.46,28.7,23.38,0,27.63,26.91,17.69,26.1,20.47,16,27.77,0
7200,26.92,26.935,31.69,30.06,28.89,27.23,27.8,29.11,30.77,21.81,29.25,27.11,0,25.88,29.18,24.06,0,27,26.02,17.06,27.72,21.31,16.36,26.95,0
7440,26.88,27.08,31.94,30.05,28.41,27.5,27.8,29.4,31.13,24.83,29.3,29.44,0,26.06,29.23,24.36,0,27.07,26.3,17.2,27.85,21.47,16.58,27.33,0
7680,26.88,27.134,32.26,30.23,29.06,27.66,27.95,29.4,31.38,25.06,29.68,29.74,0,26.36,29.55,24.48,0,27.51,26.64,17.38,27.87,21.2,16.91,27.54,0
7920,26.94,27.146,32.1,30.32,29.5,24.32,28.15,29.62,31.61,25.23,30.05,26.71,0,26.43,29.57,25.22,0,27.76,26.16,16.96,28.53,22.22,17.12,27.67,0
8160,26.94,27.003,32.32,30.35,29.53,28.07,28.5,29.7,31.79,25.58,30.1,30.04,0,26.65,29.62,24.77,0,27.87,26.94,17.86,27.57,21.31,0,27.69,0
8400,26.92,27.131,32.04,30.35,29.18,24.74,28.69,29.48,31.25,24.86,30.34,30.08,0,23.43,26.23,25.59,0,27.24,26.46,17.28,28.37,22.43,0,27.33,0
8640,26.72,27.11,32.19,30.59,29.82,25.2,28.89,28.4,31.33,20.23,30.58,30.51,0,23.61,27.05,25.84,0,27.59,26.65,17.53,28.62,22.88,0,27.51,0
8880,26.97,26.976,32.21,30.54,29.43,25.47,28.62,29.35,29.44,25.21,30.23,30.39,0,24.42,27.21,26.06,0,27.67,26.84,17.74,28.62,23.04,0,27.65,0
9120,26.81,26.986,32.31,30.56,29.87,25.72,29.09,29.44,31.68,25.39,30.27,30.5,0,24.68,27.61,25.82,0,27.94,26.99,0,28.54,18.43,0,24.48,0
9360,26.87,27.107,32.07,29.98,28.7,26.06,29.07,29.12,31.31,24.78,29.16,29.48,0,24.79,27.7,26.42,0,27.5,26.44,0,27.55,21.5,0,27.29,0
9600,26.66,27.14,32.13,30.15,29.11,26.24,29.28,29.57,31.48,25.15,29.63,29.58,0,24.79,28.06,26.81,0,27.49,26.68,0,27.93,21.77,0,27.5,0
9840,26.91,27.114,32.21,30.28,29.09,26.4,29.47,29.68,31.5,25.11,29.82,29.84,0,25.18,28,26.86,0,27.84,26.69,0,27.84,21.52,0,27.55,0
10080,26.92,27.122,29.6,29.84,29.42,26.61,29.39,29.67,31.58,25.41,30.06,30.13,0,25.55,28.41,26.99,0,27.29,26.91,0,28.52,21.87,0,27.77,0
10320,26.64,26.96,31.95,30.36,28.39,26.84,29.41,29.35,31.26,24.84,30,30.08,0,25.68,28.6,26.6,0,27.4,26.41,0,28,22.53,0,27.19,0
10560,26.66,27.11,32.18,30.42,29.46,26.91,29.63,29.48,29.46,25.09,29.69,29.59,0,25.96,28.69,26.8,0,27.55,26.65,0,28.19,0,0,27.42,0
10800,26.64,26.951,32.24,28.82,29.78,27.16,29.74,27.76,31.58,25.24,30.54,30.16,0,25.72,28.82,27.76,0,27.77,26.84,0,28.68,0,0,27.44,0
11040,26.9,27.133,32.27,30.51,29.77,25.2,29.69,29.6,31.63,25.24,30.41,30.36,0,26.22,29.04,27.81,0,27.37,26.93,0,28.24,0,0,27.63,0
11280,26.94,27.129,31.99,30.62,29.75,27.52,29.83,29.16,31.07,24.72,30.83,30.41,0,26.27,29.17,0,0,27.26,26.34,0,28.73,0,0,23.86,0
11520,26.92,27.034,32.24,30.64,25.71,27.71,29.91,29.53,31.43,0,30.69,30.63,0,0,29.41,0,0,27.19,25.98,0,28.8,0,0,27.4,0
11760,26.96,27.141,29.53,30.29,29.06,0,29.7,29.62,28.2,0,29.76,29.69,0,0,29.36,0,0,27.65,0,0,27.62,0,0,27.56,0
12000,26.87,27.131,32.1,30.26,28.18,0,30.12,29.61,31.49,0,29.7,29.33,0,0,29.69,0,0,0,0,0,0,0,0,27.69,0
12240,0,0,32.42,29.85,0,0,0,29.61,31.57,0,29.9,29.91,0,0,0,0,0,0,0,0,0,0,0,0,0
12480,0,0,32.11,30.42,0,0,0,29.58,31.37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12720,0,0,32.21,0,0,0,0,0,31.52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12960,0,0,31.52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13440,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> figures/hybrid_script/fixk1440_10core.csv <==
dim,blis,mkl,222_1,222_2,232_1,232_2,hybrid
240,163.29,196.55,144.43,141.71,76.08,75.92,80.56
480,209.77,209.92,206.53,206.14,139.55,136.32,144.21
720,216.42,203.02,205.33,196.93,140.81,128.03,146.23
960,216.31,208.83,225.56,214.44,203.17,196.27,209.22
1200,218.56,210.45,198.1,211.2,170.5,173.42,184.24
1440,218.53,206.23,214.53,224.73,181.15,193.46,198.71
1680,218.6,211.2,218.27,215.83,166.3,175.49,178.09
1920,214.03,212.06,224.07,221.14,200.07,210.19,217.48
2160,222.18,215.67,220.01,211.37,173.66,186.25,191.28
2400,214.56,210,230.46,215.37,193.7,203.11,210.63
2640,222.78,215.03,226.81,211.27,173.13,192.73,188.1
2880,218.99,212.47,233.54,216.62,205.63,204.09,207.43
3120,222.56,220.53,217.3,214.81,197.36,202.25,197.22
3360,221.7,217.38,235.1,230.45,203.29,208.36,201.66
3600,221.46,218.36,233.77,227.79,193.74,200.16,193.84
3840,218.06,216.66,229.53,225.75,197.6,209.22,205.79
4080,222.1,218.25,234.45,229.31,186.35,207.52,201.21
4320,219.83,225.15,237.3,224.23,202.38,210.95,220.31
4560,220.31,225.37,235.3,221.89,181.8,191.15,212.89
4800,220.96,226.21,238.39,224.38,205.74,215.97,211.99
5040,222.13,225.94,227.25,221.1,203.23,198.98,208.06
5280,220.27,221.6,228.79,234.37,204.7,212.57,226.41
5520,223.22,222.54,228.08,224.44,200.36,207.04,202.84
5760,221.35,226.12,240.38,226.85,192.69,216.65,232.2
6000,222.12,223.8,229.64,233,206.35,212.93,211.96
6240,221.75,224.3,240.33,234.38,207.43,214.62,213.03
6480,222.33,226.64,239.36,233.11,204.62,190.81,227.03
6720,221.7,228.1,240.85,234.71,209.54,217.73,218.79
6960,223.8,228.46,241.32,227.71,208.68,214.25,218.91
7200,223.84,224.66,242.74,229.72,211.52,197.56,238.77
7440,223.51,229.03,242.07,228.55,207.43,195.61,233.73
7680,222.48,224.67,236.92,230.53,181.91,204.78,225.9
7920,223.43,228.79,232.87,234.53,210.34,198.36,221.76
8160,223.47,228.66,242.18,235.66,194.5,218.05,238.55
8400,222.06,226.11,239.45,232.2,190.46,212.28,234.42
8640,222.06,229.58,239.8,226.97,211.6,199.82,225.13
8880,220.95,227.33,240.19,233.15,212.09,217.42,220.73
9120,222,229.07,233.51,235.1,214.13,219.61,221.92
9360,222.27,229.38,242.22,235.07,193.08,216.12,237.36
9600,223.6,229.5,233.23,228.75,213.28,219.39,225.47
9840,224.11,227.08,242.69,234.87,215.45,199.47,222.27
10080,224.18,225.85,233.37,235.84,216.34,219.97,243.59
10320,224.23,228.36,243.11,235.22,195.8,197.67,240.46
10560,222.2,229.26,242.99,235.59,197.31,220.01,245.51
10800,224.6,229.44,232.18,236.22,216.68,200.07,226.16
11040,222.72,226.22,244.21,236.75,217.34,219.96,246.78
11280,223.94,229.31,243.83,236.73,216.6,219.33,226.26
11520,223.74,228.79,240.64,234.28,194.03,199,226.67
11760,223.67,226.48,233.67,228.88,217.61,221.31,246.35
12000,223.64,226.67,243.44,236.92,198.64,221.94,230.59
12240,223.76,229.62,243.79,229.36,216.01,219.03,242.85
12480,222.22,230.24,243.56,236.81,216.9,221.44,227.79
12720,222.58,230.37,234.26,236.65,199.19,221.37,245.95
12960,222.77,230.09,244.3,230.6,198.65,221.56,246.42
13200,223.43,229.73,245.28,231.02,217.45,201.98,228.93
13440,224.05,230,244.62,237.6,218.28,223.11,230.3
13680,223.25,230.46,244.41,237.23,201.45,223.55,247.88
13920,224.32,227.79,244.79,238.04,220.85,223.71,248.79
14160,223.51,229.95,244.8,230.45,219.36,221.36,245.8
14400,224.45,230.64,235.25,237.96,220.95,205.4,251.22
14640,224,227.19,234.1,237.33,221.17,223.48,249.56
14880,222.88,230.84,236.65,238.05,221.42,224.11,235.58
15120,224.51,230.88,245.65,237.9,220.01,203.1,232.31
15360,224.62,227.55,228.1,225.92,198.4,208.74,220.21
15600,223.89,230.84,245.96,237.73,220.39,223.96,250.5
15840,221.28,230.84,245.06,237.82,220.49,223.7,235.14
16080,223.01,231.31,245.32,237.08,217,220.32,246.96
16320,222.98,230.73,244.65,237.29,216.36,222,248.05


==> figures/hybrid_script/fixk1440_1core.csv <==
dim,blis,mkl,222_1,222_2,232_1,232_2,hybrid
240,24.28,24.46,25.71,25.34,20.15,19.7,20.26
480,24.94,24.297,25.69,26.5,25.2,25.05,26.16
720,26.29,24.469,29.08,27.87,25.96,24.44,27.27
960,25.5,25.981,26.4,27.49,26.34,26.94,27.7
1200,26.19,26.533,28.65,27.94,28.36,25.74,28.29
1440,26.39,26.552,28.67,27.98,28.37,28.29,29.29
1680,26.61,26.662,28.98,28.09,28.75,28.11,27.53
1920,26.66,26.698,29.07,28.15,29.13,28.6,29.62
2160,26.75,26.72,29.26,28.23,28.96,28.41,28.77
2400,26.26,26.555,29.2,28.31,29.5,28.74,29.96
2640,26.36,26.879,29.32,28.35,29.4,28.2,29.41
2880,26.45,26.912,29.38,28.38,29.75,28.8,30.07
3120,26.54,26.91,29.61,28.53,29.91,28.78,30.14
3360,26.56,26.714,29.51,28.52,30.15,28.95,30.2
3600,26.96,26.762,29.74,28.61,30.08,28.6,29.78
3840,26.78,26.898,29.42,28.43,29.72,28.6,29.92
4080,26.95,26.724,29.84,28.67,30.22,28.8,29.98
4320,26.4,27.009,29.77,28.8,30.6,29.11,30.44
4560,26.22,27.029,29.99,28.79,30.37,28.79,30.27
4800,26.37,27.05,29.97,28.78,30.56,29.08,30.63
5040,26.77,26.943,30.1,28.96,30.87,29.02,30.57
5280,26.78,26.965,30.06,28.85,30.95,29.27,30.78
5520,26.93,26.778,30.06,28.94,30.92,29.24,30.9
5760,26.85,26.689,29.93,28.89,30.92,29.29,30.92
6000,26.81,26.96,29.95,28.98,31.17,29.29,31.03
6240,26.91,26.7,30.12,28.99,31.34,29.49,31.01
6480,26.95,26.837,30.17,28.96,31.26,29.31,31.16
6720,26.95,27.065,30.03,28.86,31.18,29.44,31.11
6960,26.93,27.036,30.05,28.95,31.41,29.53,31.19
7200,26.73,26.828,29.96,29.03,31.48,29.62,31.29
7440,26.68,27.075,30.16,29,31.51,29.57,31.39
7680,26.6,26.585,29.03,28.24,29.91,28.42,30.17
7920,26.9,27.079,30.09,29.04,31.47,29.59,31.37
8160,26.72,26.976,29.99,28.99,31.58,29.66,31.47
8400,26.61,26.914,29.81,28.75,31.57,28.88,31.18
8640,26.46,27.077,29.82,28.73,31.42,29.67,31.07
8880,26.92,26.939,29.77,28.87,31.58,29,31.38
9120,26.6,27.039,29.66,28.78,31.83,29.84,31.43
9360,26.42,27.035,29.93,28.97,31.78,29.87,31.51
9600,26.91,27.08,29.8,28.85,31.53,29.67,31.48
9840,26.65,27.112,30.11,28.89,31.75,29.78,31.64
10080,26.93,26.84,29.88,28.91,31.83,29.88,31.77
10320,26.88,26.841,30.05,28.89,31.69,29.77,31.11
10560,26.57,26.798,29.77,28.82,31.48,29.71,31.57
10800,26.86,27.082,30.14,29,31.24,29.73,31.66
11040,26.72,27.08,30.02,28.88,31.68,29.8,31.69
11280,26.93,26.703,28.88,28.98,31.66,29.74,31.63
11520,26.41,26.689,29.73,28.69,30.67,29.42,31.14
11760,26.97,27.054,30.08,29,31.68,29.74,31.69
12000,26.74,26.892,30.07,28.98,31.7,29.73,31.67
12240,26.71,27.062,29.99,29,31.67,29.74,31.64
12480,26.93,27.132,30.06,28.94,31.54,29.75,31.5
12720,26.96,27.116,30.23,29.06,31.63,29.42,31.39
12960,26.69,27.125,29.96,28.9,31.48,29.76,31.35
13200,26.68,26.908,30.26,29.12,31.55,29.49,31.53
13440,26.96,27.056,30.01,29.01,31.41,29.72,31.68
13680,26.93,26.999,30.28,29.07,31.67,29.82,31.68
13920,26.89,27.019,30.04,29.08,31.57,29.86,31.74
14160,26.55,26.977,30.13,29.07,31.67,29.66,31.78
14400,26.98,27.144,30.18,28.93,30.77,29.73,31.52
14640,26.63,27.051,30.06,29.1,31.6,29.56,31.54
14880,26.68,27.123,30.2,28.97,31.71,29.77,31.58
15120,26.66,27.09,30.19,29.09,31.49,29.58,31.75
15360,25.67,26.628,28.82,27.96,29.16,27.73,29.67
15600,27.03,27.123,30.09,29.08,31.56,29.61,31.29
15840,27.01,26.872,30.06,29.01,31.36,29.76,31.26
16080,27.04,27,30.19,29.01,31.21,29.66,31.53
16320,26.75,26.846,29.96,28.83,31.22,29.44,31.26


==> plotdata/austin_fixk_1level_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,195.15,192.75,27.36,40.38,20.23,22,20.12,24.65,31.94,17.48,22.63,24.05,11.01,21.48,21.11,11.73,21.2,25.29,22.63,20.06,24.57,23.19,24.9,24.6,11.42
480,205.53,201.05,20.87,24.44,21.64,18.22,15.37,30.34,19.64,30.38,20.09,19.61,23.04,12.92,18.76,11.69,11.93,18.99,27.61,20.39,24.19,14.51,18.09,18.09,14.41
720,212.57,207.16,31.36,15.6,20.53,15.84,17.24,17.97,34.17,15.83,29.97,25.11,13.57,17.84,22.96,12.46,15.73,18.16,30.8,16.58,25.49,26.6,16.42,35.53,14.22
960,218.77,203.08,30.63,24.44,23.7,20.65,17.31,37.37,34.69,16.98,25.48,26.89,20.43,20.99,23.49,17.64,13.03,38.47,37.7,35.18,41.97,28.4,36.36,35.38,28.23
1200,218.41,210.58,40.68,50.16,37.1,30.84,27.22,37.16,33.99,32.76,31.93,27.29,27.1,29.82,23.17,18.11,15.51,66.3,41.88,36.64,50.49,54.28,46.35,34.96,28.23
1440,219.19,206.9,79.32,52.36,52.13,48.49,46.41,59.41,51.68,37.78,46.77,40.84,27.71,48.58,29.63,19.84,17.06,81.94,47.53,32.36,58.68,73.49,51.26,39.79,22.85
1680,220.36,211.53,78.44,65.68,53.05,47.33,56.86,65.85,63.09,51.41,67.34,56.34,35.5,53.88,47.71,34.65,30.06,105.46,48.03,39.6,70.8,83.34,61.42,54.56,27.88
1920,216.51,212.65,103.53,77.18,63.53,64.57,78.43,84.49,72.05,61.74,69.19,60.12,36.48,69.24,55.01,47.31,35.68,115.74,67.99,53.73,79.73,93.59,68.58,66.36,33.09
2160,218.19,215.94,115.6,86.59,68.83,68.24,69.44,91.91,78.52,68.57,84.2,68.34,47.56,68.55,66.46,60.92,45.14,130.49,79.25,66.87,81.34,104.52,78.63,66.53,44.27
2400,218.75,219.08,118.56,99.21,80.36,78.9,78.99,101.52,85.53,78.76,86.13,74.36,51.13,77.51,78.11,62.96,50.09,134.91,86.55,75.77,97.23,113.44,72.29,79.45,52.86
2640,218.71,215.68,126.5,107.41,80.1,86.72,83.69,100.38,95.14,83.47,88.92,79.76,54.35,86.78,81.28,71.07,53.27,148.63,101.38,79.35,93.35,121.55,96.31,87.36,54.47
2880,222.8,219.98,131.97,113.8,92.38,93.71,91.98,110.51,103.81,95.27,101.67,91.41,60.98,94.84,83.97,79.43,62.79,156.37,98.3,86.62,100.98,122.24,99.78,91.5,64.55
3120,215.66,221.03,144.04,117.52,100.51,101.88,94.05,122.71,114.96,106.63,107.57,93.45,64.59,100.69,92.1,84.65,66.6,161.09,106.04,88.22,108.16,130.79,100.04,109.71,64.88
3360,221.9,222.64,154.05,125.33,106.87,107.63,103.9,130.43,123.77,105.94,115.64,97.1,70.17,106.37,99.49,90.02,71.74,170.31,118.51,95.68,115.74,139.46,109.49,108.05,72.28
3600,221.8,219.52,154.23,127.24,110.67,113.78,108.04,136.27,128.37,112.83,122.01,102.63,73.09,111.06,107.21,92.39,76.76,176.23,118.22,101.93,112.32,145.15,110.25,121.08,78.52
3840,219.09,217.61,155.05,129.89,113.87,117.99,111.06,138.7,130.42,124.62,122.28,104.79,74.88,121.15,108.55,95.89,76.62,170.97,126.85,111.4,117.1,162.07,114.98,120.19,80.57
4080,218.8,223.66,159.27,135.08,119.51,122.35,116.37,146.31,135.28,131,132.76,114.97,81.84,122.57,110.64,98.96,82.29,180.92,131.58,114.23,118.87,155.31,119.79,125.8,85.94
4320,217.8,225.25,179.83,156.24,127.46,131.66,134.55,150.96,143.79,136.09,131.8,119.47,90.3,126.87,121.58,105.98,84.77,179.02,133.68,116.86,127.47,161.24,123.08,132.24,87.21
4560,221.13,220.69,182.75,159.21,129.89,134.41,139.53,153.91,148.21,137.43,136.29,124.91,89.89,130.73,119.37,106.82,89.47,178.62,137.53,122.06,131.96,159.73,124.12,130.49,91.72
4800,221.21,222.05,188.27,159.89,133.18,136.15,142.56,156.03,156.55,139.16,139.35,127.2,86.08,135.04,127.84,113.48,93.4,174.46,139.68,131.53,136.98,164.48,128.61,136.51,78.59
5040,222.46,226.56,185.81,160.6,135.04,157.81,144.02,176,159.72,146.13,160.7,132.93,97.89,154.8,132.61,116.82,98.76,181.5,149.57,131.19,134.27,162.79,129.44,139.18,98.81
5280,222.19,226.02,190.14,165.87,144.16,162.37,145.92,176.39,162.34,148.41,164.03,130.14,101.7,157.39,135.16,118.96,99.25,183.1,147.64,139.07,144.07,168.6,136.85,140.12,101.7
5520,223.61,222.83,192.53,165.6,145.1,160.75,146.34,178.12,164.93,162.13,160.86,139.29,104.01,157.12,136.24,122.49,101.55,185.04,156.06,136.22,154.59,166.03,151.59,148.3,103.14
5760,222.02,222.49,194.44,164.41,146.21,163.68,146.07,178.5,166.82,154.63,162.64,138.09,105.95,159.87,141.11,124.45,105.52,181.21,157.99,143.43,157.34,170.45,153.51,147.63,101.46
6000,224.45,223.25,193.61,166.15,162.12,163.47,147.26,181.77,168.15,161.86,166.07,141.62,110.9,164.56,144.9,128.2,109.04,186.18,161.04,148.93,156.05,165.64,154.16,154.46,108.53
6240,224.18,227.8,194.36,165.18,163.41,165.88,149.76,182.38,187.08,162.17,165.89,160.09,114.55,167.23,163.44,148.21,120.33,184.92,161.32,148.46,165.97,173.29,158.05,156.77,110.92
6480,223.93,227.18,195.39,167.82,166.14,168.01,149.57,183.5,187.46,165.5,170.44,161.96,118.89,165.65,164.25,146.05,122.08,187.85,177.78,149.86,157.53,169.18,158.83,167.42,115.32
6720,223.6,228.52,198.5,169.72,167.07,169.14,149.82,184.74,192.38,179.3,171.87,161.96,120.49,167.62,166.49,150.84,123.81,185.1,168.57,161.88,163.06,173.31,159.98,177.88,118.59
6960,223.58,228.85,196.84,169.45,167.34,169.44,151.94,187.24,194.14,171.38,175.21,164.78,122.12,168.31,168.38,152.99,125.14,190.63,184.32,157.67,158.63,169.75,157.86,175.82,116.35
7200,222.33,225.08,200.13,171,172.18,171.46,154.07,187.37,195.6,186.02,173.7,168.35,124.6,171.39,169.19,151.54,127.84,186.23,182.15,160.03,165.25,177.28,161.66,178.66,119.16
7440,223.85,229.43,197.39,172.2,170.03,169.51,153.78,189.31,198.54,190.26,177.15,168.3,128.16,172.71,171.92,155.24,128.65,191.47,185.77,164.28,161.58,174.37,160.97,178.16,120.59
7680,222.93,227.75,197.83,169.44,170.21,172.24,153.06,186.37,196.87,188,173.91,166.33,126.06,169.27,170.48,154.28,127.92,188.67,187.74,167,168.12,178.93,165.15,175.76,121
7920,223.19,225.95,198.56,172.14,172.9,174.2,154.08,192.35,200.74,193.17,178.82,172.42,131.66,174.47,174.4,157.37,127.7,194.77,191.7,168.96,163.8,174.21,162.18,183.24,124.79
8160,221.64,229.02,202.74,172.27,174.16,174.4,154.64,191.56,199.66,195.06,177.93,170.74,132.46,172.98,175.86,159.24,131.62,191.04,188.86,169.72,170.05,179.2,165.8,180.92,126.83
8400,223.17,230.08,199.81,170.04,175.9,174.13,153.54,190.93,200.25,195.48,178.55,173.8,133.73,173.98,175.48,159.54,131.86,193.56,194.96,179.44,167.3,175.02,162.82,181.04,128.42
8640,223.05,227.42,201.06,171.32,176.58,176.69,152.9,188.99,203.32,196.44,178.56,172.14,135.67,172.82,176.38,159.66,133.83,189.62,191.8,185.98,171.02,178.38,164.12,182.96,130.49
8880,223.2,230.55,200.19,170.92,175.45,174.95,154.13,190.46,203.92,195.29,179.24,175.1,145.27,174.72,179.54,161.13,135.27,196.86,194.83,183.64,166.39,174.09,163.77,180.93,140.99
9120,223.56,229.63,200.12,173.73,179.34,177.3,154.6,191.09,204.45,197.11,179.46,175.04,145.83,173.69,178.47,160.67,135.33,191.34,193.23,188.27,174.88,179.23,168.11,182.1,141.91
9360,224.73,229.87,201.3,172.41,177.58,176.84,155.28,190.84,204.62,197.15,180,172.25,145.48,175.17,179.13,161.6,135.45,196.34,199.96,185.43,169.61,175.19,167.1,182.67,140.54
9600,223.83,227.18,201.48,173.33,179.36,178.17,154.47,190.29,203.9,196.7,178.74,173.19,146.12,174.69,181.33,161.3,136.09,192.97,195.87,192.65,174.87,178.25,168.23,181.43,145.5
9840,224.23,230.53,202.15,173.47,179.75,176.34,155,192.99,206.16,199.63,179.44,177.04,149.08,175.44,182.68,161.94,137.26,198.24,199.31,189.55,171.22,175.04,167.2,185.89,144.01
10080,224.63,226.21,202.47,175.1,181.28,178.89,156.94,193.49,206.34,201.13,181.5,177.97,151.33,175.56,180.47,163.36,137.43,195.82,197.32,193.18,176.39,180.07,170.95,184.41,145.95
10320,224.2,228.93,202.29,173.74,180.79,177.84,156.02,193.46,206.73,201.31,180.77,176.36,150.12,177.23,180.95,163.13,137.74,197.36,202.71,189.58,173.37,176.46,169.74,186.4,145.56
10560,224.09,226.5,204.69,174.96,181.43,179.68,156.73,193.83,206.19,201.87,180.42,178.18,150.71,176.36,184.42,163.75,138.17,194.75,199.77,196.37,176.96,180.67,171.56,185.86,146.83
10800,224.14,225.85,203.18,175.05,181.01,178.48,157.81,194.1,206.19,202.65,182.86,179.69,151.63,177.93,184.29,164.83,139.66,199.64,202.14,193.34,172.12,177.93,169.66,187.91,145.41
11040,223.76,230.15,203.36,175.64,182.86,178.83,158.11,195.56,207.66,202.87,183.28,179.79,151.73,178.2,182.39,165.66,139.18,195.11,198.77,195.16,179.21,182.03,171.83,187.06,149
11280,224.11,225.06,203.75,175.11,183.23,179.05,157.72,195.6,207.38,202.54,183.84,180.6,155.09,178.99,183.85,164.83,141.01,198,203.88,193.46,174.23,179.34,171.57,185.6,147.1
11520,221.78,229.26,203.87,175.09,182.57,179.24,157.21,194.57,205.63,201.05,181.65,176.86,151.11,177.73,182.54,164.84,139.8,195.82,201.28,199.31,179.34,181.58,172.38,188.29,146.73
11760,222.35,226.02,203.96,176.26,182.53,179.44,158.15,195.45,208.28,204.5,183.27,179.56,154.04,179.08,184.02,165.34,133.03,200.82,203.64,195.86,175.04,179.49,170.53,188.42,147.71
12000,223.65,230.57,206.32,176.99,185.07,180.68,159.34,195.23,208.61,202.61,183.45,179.75,156,179.11,183.79,165.77,142.36,198.72,200.67,199.32,180.59,181.73,175.18,191.59,149.02


==> plotdata/austin_fixk_1level_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,25.21,24.54,23.29,23.18,20.49,22.06,21.89,22.27,21.27,19.84,22.14,20.52,13.86,21.99,21.63,20.94,13.49,19.87,19.31,16.9,19.16,18.73,18.87,19.74,12.9
480,23.77,25.885,24.18,23.8,24.22,24.05,20.86,22.27,24.96,22.75,25.09,24,17.77,24.73,25.81,22.29,16.82,24.01,24.09,22.41,23.6,23.61,23.02,22.33,18.44
720,26.32,26.003,25.31,22.28,22.93,22.98,20.58,23.46,24.4,22.99,23.82,23.39,20.22,23.65,22.86,20.78,18.36,21.96,24.01,23.35,22.18,22.53,21.82,21.63,19.21
960,25.73,24.252,23.76,22.76,22.98,23.37,19.57,22.72,24.27,24.22,24.7,23.64,20.75,23.14,23.35,20.3,16.53,24.69,24.29,24.85,22.27,23.17,22.68,23.27,20.19
1200,25.03,25.054,25.29,23.7,23.92,23.71,21.34,23.11,26.08,25.07,24.52,23.46,21.5,23.04,24.09,20.15,17.92,24.75,24.71,25.28,22.74,23.3,23.15,22.86,21.16
1440,26.55,26.65,26.22,23.34,22.86,23.73,21.73,24.18,26.08,24.72,24.22,22.71,22.23,24.37,24.45,22.35,17.13,26.16,24.23,24.83,23.37,22.82,22.33,22.13,21.63
1680,26.26,26.274,25.6,24.2,24.32,24.3,22.54,25.34,26.92,25.11,24.62,23.94,21.7,24.4,24.77,23.29,17.43,24.76,24.74,24.17,23.08,23.11,23.37,24.52,18.81
1920,26.15,26.371,26,23.87,24.85,24.79,23.03,25.55,26.1,25.17,25.74,24.46,19.68,24.12,24,23.46,17.76,26.03,26.2,24.26,23.7,24.89,22.81,24.28,21.07
2160,26.1,26.401,26.72,23.93,24.28,23.84,23.07,25.62,26.25,25.31,25.23,24.06,19.74,24.97,24.7,24.04,18,26.03,25.43,24.52,25.08,24.93,23,24.53,19.09
2400,26.72,26.913,26.52,24.67,24.63,24.53,23.3,25.55,27.42,25.9,25.39,24.32,21.77,25.31,24.85,24.15,20.37,25.7,25.94,25.05,25.41,25.28,24.49,25.38,21.85
2640,26.51,26.926,26.65,24.78,25.49,25.49,23.3,25.55,27.61,26.56,26.19,25.35,22.34,25.51,26,23.79,20.92,25.21,26.15,25.09,24.53,25.26,24.92,24.9,20.23
2880,26.95,26.663,27.18,24.91,25.82,25.67,23.65,25.59,27.21,26.39,26.41,25.51,22.4,25.83,25.41,24.88,21.15,25.56,27.21,25.49,24.9,24.7,24.14,25.37,22.5
3120,26.97,26.715,27.27,24.99,26.1,25.78,23.21,25.73,26.13,26.49,25.91,25.19,23.07,25.85,25.65,24.24,21.31,26.66,26.89,25.77,25.84,24.99,25.26,24.73,23.05
3360,26.9,27.049,27.55,25.02,25.44,25.97,23.69,26.3,28.01,26.29,26.12,25.81,23.11,26.04,25.93,25.27,19.75,26.44,26.4,27.08,26.07,26.11,24.72,25.02,21.42
3600,26.97,27.031,27.65,24.86,26.32,25.58,23.94,26.4,27.62,26.15,26.81,25.39,23.45,25.76,26.02,25.4,21.72,26.9,26.4,27.22,25.52,26.21,24.83,26.15,23.6
3840,26.8,26.732,27.35,25.14,25.78,26.16,24,26.28,27.7,27.06,26.22,26.06,21.92,26.13,26.82,24.86,22.06,26.58,27.8,27.43,26.43,26.52,25.72,26.31,22.08
4080,26.94,26.796,27.44,25.28,26.49,25.85,23.97,26.1,27.88,27.24,26.91,26.18,22.41,26.27,27.08,25.68,20.99,27.01,27.18,26.68,26.33,26.5,25.29,25.9,23.95
4320,26.32,26.903,27.36,24.83,25.93,25.9,24.21,26.27,28.43,27.99,26.92,25.83,22.56,26.4,26.7,25.1,17.45,27.17,28.06,27.63,26.46,26.71,25.37,25.98,21.63
4560,26.9,27.087,27.49,25.27,26.51,26.02,24.36,26.64,28.08,27.51,26.51,25.91,22.93,26.4,26.7,25.78,22.74,26.86,28.09,27.81,25.86,26.7,26.04,26.53,22.93
4800,26.5,26.895,27.49,25.23,26.57,26.43,24.37,26.63,28.13,27.63,26.94,26.29,24.14,26.5,27.34,25.31,22.68,26.98,28.22,28.02,26.06,26.83,25.49,26.14,24.39
5040,26.92,26.928,27.88,25.09,26.67,26.27,24.17,26.64,28.68,28.16,26.58,26.37,23.67,26.21,26.82,25.39,22.83,26.95,28.24,28.04,26.1,26.25,26.17,26.65,23.32
5280,26.9,27.008,27.86,25.31,26.75,26.44,23.91,26.66,28.74,27.83,26.89,26.44,24.55,26.33,27.07,26.03,22.81,27.42,28.39,28.28,26.7,26.42,25.72,26.39,24.65
5520,26.95,26.818,27.69,25.4,26.4,26.36,24.19,26.48,28.4,27.82,27.06,26.47,23.68,26.51,27.59,25.67,21.95,27.33,28.42,28.27,26.7,26.44,25.76,26.75,23.65
5760,26.69,26.787,27.94,25.42,26.48,26.51,24.04,26.52,28.91,28.44,27,26.25,24.79,26.15,27.28,26.16,22.21,27.24,28.15,28.37,26.87,26.65,25.4,26.82,24.98
6000,26.93,26.777,27.83,25.31,26.57,26.57,24.05,26.57,28.96,27.96,26.97,26.26,23.84,26.59,27.63,26.23,21.91,27.26,28.07,27.81,26.35,27.08,25.33,26.45,25.09
6240,27.03,26.811,27.87,25.39,26.62,26.55,24.35,26.58,28.19,27.89,27.01,26.07,24.76,26.61,27.14,26.03,21.25,27.52,28.22,27.89,26.56,26.76,26.13,26.56,23.84
6480,26.57,26.881,28.09,25.51,26.44,26.23,24.17,26.83,28.77,28.53,26.88,26.13,25.19,26.52,27.17,26.52,22.08,27.4,28.13,28.51,26.61,26.73,25.49,26.82,25.3
6720,26.68,26.903,27.91,25.28,26.25,26.68,24.17,26.65,28.81,28.5,27.21,26.44,23.51,26.68,27.23,26.1,19.66,27.61,28.66,28.53,26.33,27.3,25.8,26.5,23.97
6960,27.07,26.712,27.92,25.49,26.53,26.7,24.3,26.93,28.11,28.28,27.28,26.49,25.29,26.69,27.69,26.43,21.86,27.46,28.41,28.69,26.64,26.99,26.09,26.89,24.21
7200,26.56,27.056,27.93,25.51,26.6,26.72,24.46,26.95,28.89,28.37,27.29,26.6,25.22,26.76,27.76,26.57,22.27,27.62,28.57,28.19,26.89,26.74,25.78,26.89,24.28
7440,26.72,27.116,27.92,25.6,26.67,26.57,24.31,27,28.46,28.4,27.06,26.26,25.33,26.65,27.57,25.61,20.18,27.58,28.31,28.69,26.78,26.85,25.82,27.25,23.77
7680,26.19,26.956,27.95,25.31,26.92,26.62,24.41,26.64,28.44,27.74,26.77,26.32,25.1,26.13,27.1,26.09,21.97,27.52,28.69,28.86,26.67,26.91,26.26,26.58,24.58
7920,26.79,26.979,28.16,25.6,27.03,26.39,24.35,27,28.41,28.51,27.4,26.68,24.92,26.71,27.5,26.28,17.67,27.62,28.53,28.8,26.84,26.65,26.34,27.27,24.37
8160,27.1,26.9,28.17,25.61,27.13,26.72,24.33,26.79,28.75,28.16,27.09,26.4,25.53,26.43,27.55,26.35,21.73,27.52,28.65,28.34,26.6,27.29,26.03,26.92,24.75
8400,26.69,27.005,27.88,25.53,26.8,26.87,24.46,26.67,29.06,28.25,27.08,26.77,25.43,26.72,27.57,26.05,22.55,27.24,28.62,28.5,26.45,26.82,25.87,27.2,24.66
8640,26.98,26.894,27.94,25.44,27.15,26.88,24.48,26.95,28.77,28.59,27.08,26.5,20.78,26.81,27.64,26.4,20.46,27.59,28.78,28.69,27.01,27.06,26.39,27.2,20.98
8880,27,27.154,28,25.6,26.93,26.94,24.55,26.77,29.14,28.33,27.16,26.71,23.39,26.58,27.7,26.48,20.43,27.46,28.68,28.58,26.48,27.19,26.34,27.22,23.1
9120,27.02,27.109,28.06,25.37,27.2,26.92,24.49,26.93,28.91,28.56,27.41,26.64,23.1,26.85,27.68,26.12,21.1,27.71,28.52,28.82,27.1,27.39,26.13,27.24,23.84
9360,27.02,26.938,28.02,25.57,27.27,27.01,24.22,26.98,29.12,28.47,27.05,26.72,23.92,26.7,27.73,26.5,21.2,27.63,28.44,28.2,26.94,26.89,25.76,27.28,23.86
9600,27.02,26.939,28.17,25.6,26.98,26.97,24.55,26.99,28.96,28.74,27.45,26.88,23.2,26.62,27.65,26.49,21.82,27.77,28.63,28.82,26.84,27.06,26.16,27.27,22.98
9840,27.07,27.163,28.02,25.39,27.02,27,24.26,26.83,29.25,28.4,27.22,26.66,22.76,26.93,28.09,26.24,21.5,27.66,28.55,28.73,26.66,27.34,26.11,27.32,22.56
10080,26.71,27.103,28.1,25.65,27.32,27.03,24.5,27.04,29.04,28.5,27.46,26.62,23.6,26.97,27.78,26.51,21.48,28.02,28.73,28.96,27.23,27.58,26.67,27.07,23.28
10320,26.98,27.099,28.12,25.42,27.05,26.83,24.5,27.08,29.05,28.52,27.27,26.96,22.18,26.95,28.08,26.28,21.98,27.9,28.57,28.73,27.02,27.09,26.5,27.31,23.34
10560,27.01,27.137,28.15,25.6,27.31,26.87,24.32,27.09,29.1,28.6,27.48,26.87,22.79,26.97,28.1,26.27,20.7,27.87,29.03,28.94,27.23,27.61,26.32,27.14,23.88
10800,26.81,27.165,28.3,25.46,27.4,27.04,24.4,27.08,29.32,28.82,27.52,26.94,24.17,26.98,28.12,26.63,22.25,27.94,28.88,28.52,27.12,27.51,26.62,27.11,23.38
11040,26.79,26.94,28.34,25.66,27.17,27.07,24.61,27.1,29.31,28.65,27.53,26.76,24.1,27.01,28.15,26.36,21.72,28.08,28.86,28.73,27.31,27.35,26.41,27.17,23.37
11280,26.76,26.955,28.15,25.7,27.42,26.88,24.67,26.83,29.37,28.67,27.62,26.82,23.23,27.05,28.19,26.5,22.46,27.9,28.9,28.49,27.18,27.25,26.22,27.19,23.46
11520,26.54,27.067,28.34,25.73,27.47,27.14,24.48,26.81,29,28.81,27.25,26.92,23.87,26.92,27.81,26.41,21.22,27.96,29.12,28.69,27.41,27.78,26.77,27.31,23.36
11760,27.1,27.035,28.23,25.73,27.47,26.95,24.69,26.9,29.41,28.96,27.62,26.96,23.59,26.65,27.88,26.5,15.73,27.84,28.74,28.67,27.21,27.34,26.7,27.45,23.85
12000,27.08,27.004,28.25,25.55,27.49,26.93,24.49,27.12,29.21,29,27.36,26.95,24.27,26.84,27.82,26.67,21.08,27.99,28.92,29.18,27.38,27.48,26.5,27.24,23.42


==> plotdata/austin_fixk_2level_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,195.15,192.75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
480,205.53,201.05,13.81,12.51,0,0,5.25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
720,212.57,207.16,13.4,6.16,0,0,0,17.46,10.42,0,6.98,10.11,3.68,8.04,7.23,4.77,3.81,0,0,0,0,0,0,0,0
960,218.77,203.08,20.24,8.3,7.98,0,3.16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1200,218.41,210.58,21,8.39,0,0,3.22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.11,0
1440,219.19,206.9,21.15,8.77,0,5.63,3.24,18.87,17.14,0,10.07,9.28,8.58,5.86,6.41,3.9,2.74,0,0,0,0,0,0,0,8.87
1680,220.36,211.53,26.53,8.93,0,0,3.21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1920,216.51,212.65,30.93,9.59,9.88,0,2.95,0,0,0,0,0,0,0,0,0,0,19.73,0,19.77,8.79,0,6.04,19.31,0
2160,218.19,215.94,49.47,16.36,0,0,4.9,20.82,20.35,0,10.12,9.84,10.68,6.1,6.29,4.12,2.91,0,0,0,0,0,0,0,0
2400,218.75,219.08,56.31,22.26,0,0,6.86,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24,0
2640,218.71,215.68,66.26,25.32,0,0,8.71,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2880,222.8,219.98,61.25,30.74,14.6,8.37,10.18,29.2,25.71,24.22,10.94,9.64,11.16,5.91,5.83,4.04,3.16,24.58,21.28,24.36,11.43,10.55,6.38,0,12.14
3120,215.66,221.03,77.49,41,0,0,11.8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3360,221.9,222.64,79.96,40.95,0,0,13.41,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3600,221.8,219.52,68.22,45.24,0,14.44,16,49.62,24.18,0,20.23,10.67,11.75,10.26,6.34,5.42,4.52,0,0,0,0,0,0,27.42,13.47
3840,219.09,217.61,91.23,49.32,18.44,0,17.67,0,0,0,0,0,0,0,0,0,0,31.04,0,25.63,13.09,0,6.89,0,0
4080,218.8,223.66,91.53,54.31,0,0,19.46,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4320,217.8,225.25,94.25,59.03,0,22.6,22.36,61.11,38.43,0,29.96,10.87,11.23,15.41,6.4,4.03,11.1,0,0,0,0,0,0,28.71,12.86
4560,221.13,220.69,99.65,63.68,0,0,24.85,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4800,221.21,222.05,107.69,66.89,34.2,0,27.07,0,0,0,0,0,0,0,0,0,0,53.14,0,27.63,24.66,0,11.45,32.86,0
5040,222.46,226.56,106.41,69.11,0,29.55,28.55,80.08,66.88,0,45.93,23.45,16.09,25.32,12.82,7.48,19.38,0,0,0,0,0,0,0,13.42
5280,222.19,226.02,107.71,71.59,0,0,29.83,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5520,223.61,222.83,114.7,72.9,0,0,31.79,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44.94,0
5760,222.02,222.49,121.86,77.66,43.93,36.92,33.37,90.95,78.47,47.84,58.34,30.07,18.18,32.54,17.63,10.35,7.75,67.44,43.71,28.48,33.92,13.5,16.78,0,11.5
6000,224.45,223.25,120.16,79.01,0,0,35.12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49.68,0
6240,224.18,227.8,122.57,80.01,0,0,36.17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6480,223.93,227.18,124.55,80.71,0,44.66,37.26,99.69,86.1,0,67.91,40.26,18.84,39.65,21.89,13.44,9.47,0,0,0,0,0,0,0,12.64
6720,223.6,228.52,129.54,84.68,54.14,0,39.21,0,0,0,0,0,0,0,0,0,0,78.02,0,30.71,42.28,0,22.2,57.75,0
6960,223.58,228.85,133.46,84.61,0,0,40.66,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7200,222.33,225.08,132.87,86.21,0,49.79,41.98,107.85,97.4,0,76.07,47,19.21,45.18,26.75,15.64,11.28,0,0,0,0,0,0,67.64,12.19
7440,223.85,229.43,134.1,85.85,0,0,42.79,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7680,222.93,227.75,138.13,87.6,60.02,0,43.54,0,0,0,0,0,0,0,0,0,0,89.25,0,44.75,48.93,0,25.96,0,0
7920,223.19,225.95,140.96,89.14,0,56,43.91,114.08,101.08,0,82.11,52.64,20.53,51.11,31.61,18.84,13.79,0,0,0,0,0,0,67.24,13.52
8160,221.64,229.02,142.92,91.67,0,0,45.8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8400,223.17,230.08,152.5,100.37,0,0,53.25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,74.89,0
8640,223.05,227.42,159.17,102.04,68.49,60.56,54.35,118.01,109.02,81.82,86.12,60.3,22.7,56.38,36.53,21.66,15.79,102.9,84.02,66.64,62.38,39.8,36.69,0,14.8
8880,223.2,230.55,155.84,101.88,0,0,54.17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9120,223.56,229.63,157.95,103.45,0,0,53.04,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,85.7,0
9360,224.73,229.87,157.33,102.36,0,64.07,54.7,121.99,113.11,0,88.61,65.85,27.86,62.9,41.47,24.79,17.93,0,0,0,0,0,0,0,20.63
9600,223.83,227.18,161.56,104.37,73.31,0,55.62,0,0,0,0,0,0,0,0,0,0,113.37,0,76.66,72.77,0,45.1,92.45,0
9840,224.23,230.53,160.86,103.22,0,0,53.69,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10080,224.63,226.21,162.27,102.43,0,69.76,54.89,125.02,116.07,0,92.44,74.65,32.6,68.32,48.94,30.59,20.54,0,0,0,0,0,0,0,20.19
10320,224.2,228.93,161.86,104.43,0,0,54.36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,88.23,0
10560,224.09,226.5,165.39,106.42,79.03,0,56.91,0,0,0,0,0,0,0,0,0,0,115.52,0,82.09,76.22,0,51.48,0,0
10800,224.14,225.85,165.81,105.37,0,71.67,56.37,126.3,123.82,0,96.75,77.63,35.69,71.51,53.56,32.99,22.68,0,0,0,0,0,0,99.16,25.77
11040,223.76,230.15,166.33,106.15,0,0,56.42,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11280,224.11,225.06,164.37,105.31,0,0,56.64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11520,221.78,229.26,169.77,106.74,83.87,74.85,57.84,132.55,125.92,104.18,97.42,81.85,37.62,73.52,56.59,35.94,24.76,125.17,105.51,88.91,81.47,63.15,55.59,104.45,26.34
11760,222.35,226.02,166.98,105.3,0,0,57.3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12000,223.65,230.57,168.96,108.41,0,0,57.33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,105.34,0


==> plotdata/austin_fixk_2level_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,25.21,24.54,18.38,17.43,10.52,12.21,13.64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
480,23.77,25.885,23.12,21.37,14.39,17.49,15.05,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
720,26.32,26.003,22.42,20.53,16.55,18.22,16.1,20.59,21.59,17.84,20.52,18.6,9.95,19.29,18.82,15.64,9.47,0,0,0,0,0,0,15.4,9.46
960,25.73,24.252,20.86,18.77,18.93,18.55,10.23,0,0,0,0,0,0,0,0,0,0,19.65,19.02,16.45,19.26,18.05,16.82,0,0
1200,25.03,25.054,19.61,16.66,20.4,15.38,12.22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20.39,0
1440,26.55,26.65,22,18.01,17.18,15.28,12.54,20.58,24.41,20.92,16.1,21.73,14.18,13.53,17.18,11.08,7.72,0,0,0,0,0,0,0,13.79
1680,26.26,26.274,23.2,18.13,16.24,15.34,9.73,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1920,26.15,26.371,24.1,18.31,18.66,16.75,10.44,0,0,0,0,0,0,0,0,0,0,19.98,22.24,21.81,17.19,18.62,15.45,18.14,0
2160,26.1,26.401,23.73,17.6,19.21,18.08,11.03,21.97,23.51,21.31,20.5,18.55,15.12,17.61,18.54,14.85,9.91,0,0,0,0,0,0,0,15.36
2400,26.72,26.913,24.19,18.74,19.64,14.52,11.56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20.69,0
2640,26.51,26.926,24.79,18.81,19.71,14.69,11.75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2880,26.95,26.663,24.9,19.64,17.89,15.72,12.05,21.88,24.91,23.7,20.79,20.43,13.95,14.71,15.31,11.78,8.28,21.38,23.77,21.14,17.54,20.15,14.28,0,13.6
3120,26.97,26.715,24.6,19.84,18.76,14.38,12.06,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20.14,0
3360,26.9,27.049,25.13,19.7,20.02,15.41,12.38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3600,26.97,27.031,24.98,19.88,20.58,15.87,12.65,22.82,25.46,24.44,21.1,20.41,15.54,15.44,15.88,11.84,8.4,0,0,0,0,0,0,22.24,16.09
3840,26.8,26.732,25.49,20.11,20.15,16.33,12.84,0,0,0,0,0,0,0,0,0,0,23.06,25.13,23.66,20.2,21.13,14.12,0,0
4080,26.94,26.796,25.25,20.24,19.83,17.95,13.01,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4320,26.32,26.903,25.84,19.19,20.51,18.57,12.59,23.34,25.27,24.39,21.37,19.52,14.61,18.23,16.86,11.43,7.96,0,0,0,0,0,0,20.5,15.97
4560,26.9,27.087,25.63,19,20.26,18.27,12.46,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4800,26.5,26.895,26.3,19.49,21.02,18.4,12.75,0,0,0,0,0,0,0,0,0,0,22.53,24.65,23.92,20.36,19.92,16.72,21.91,0
5040,26.92,26.928,26.25,19.34,20.73,16.55,12.82,22.99,25.38,24.26,20.83,19.67,17.01,16.63,18.99,12.16,9.07,0,0,0,0,0,0,0,15.61
5280,26.9,27.008,26.41,19.67,20.77,16.69,12.89,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5520,26.95,26.818,26.65,19.73,20.7,17.06,12.8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21.64,0
5760,26.69,26.787,26.5,19.94,21.39,17.08,13.14,23.78,26.52,24.12,21.04,20.86,17.15,16.99,19.16,12.53,9.4,24.1,24.48,24.13,20.49,20.39,17.24,0,16.92
6000,26.93,26.777,26.63,20,19.8,17.29,13.01,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22.63,0
6240,27.03,26.811,26.75,19.86,20.42,17.11,13.04,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6480,26.57,26.881,26.87,20.21,20.63,17.69,13.19,24.17,26.58,24.27,21.64,19.64,17.01,17.43,17.27,13.07,9.26,0,0,0,0,0,0,0,16.75
6720,26.68,26.903,26.91,19.96,20.65,17.68,13.24,0,0,0,0,0,0,0,0,0,0,24.62,24.67,24.66,20.29,20.5,15.91,22.22,0
6960,27.07,26.712,26.71,20.18,20.48,17.85,13.15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7200,26.56,27.056,27.09,20.37,21.06,17.77,13.45,24.35,27.12,24.75,21.85,20.22,16.79,17.88,17.61,13.49,9.24,0,0,0,0,0,0,22.23,16.24
7440,26.72,27.116,26.87,20.07,20.78,17.8,13.28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7680,26.19,26.956,27,20.45,21.54,17.98,13.43,0,0,0,0,0,0,0,0,0,0,24.85,25.11,24.7,21.14,20.16,16.46,0,0
7920,26.79,26.979,26.96,20.08,21.33,18.09,13.47,24.56,27.02,25.22,21.87,20.54,16.16,17.69,18.03,13.72,8.78,0,0,0,0,0,0,22.09,16.53
8160,27.1,26.9,27.08,20.34,21.33,18.04,13.34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8400,26.69,27.005,27.07,20.17,21.2,18.34,13.51,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23.57,0
8640,26.98,26.894,27.22,20.25,21.69,18.27,13.53,24.71,27.37,25.49,21.95,20.74,14.56,18.19,18.74,14.08,9.52,24.97,26.2,24.96,20.83,20.48,16.75,0,14.54
8880,27,27.154,27.14,20.17,21.59,17.99,13.57,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9120,27.02,27.109,27.27,20.32,21.5,18.34,13.62,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22.76,0
9360,27.02,26.938,27.39,20.07,21.43,18.33,13.58,24.89,27.66,26.17,22.43,21.14,15.59,18.19,18.72,14.4,9.58,0,0,0,0,0,0,0,15.19
9600,27.02,26.939,27.48,20.37,21.95,18.42,13.66,0,0,0,0,0,0,0,0,0,0,25.32,26.49,25.12,21.22,20.74,17.13,23.38,0
9840,27.07,27.163,27.43,20.18,21.67,18.34,13.49,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10080,26.71,27.103,27.66,20.44,21.99,18.43,13.78,25.03,28.32,26.62,22.32,21.33,15.7,18.43,18.99,14.57,9.67,0,0,0,0,0,0,0,15.46
10320,26.98,27.099,27.51,20.35,21.77,18.32,13.5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23.66,0
10560,27.01,27.137,27.45,20.36,22.06,18.36,13.6,0,0,0,0,0,0,0,0,0,0,25.74,26.33,25.95,21.44,20.74,17.33,0,0
10800,26.81,27.165,27.56,20.36,22.32,18.5,13.58,25.06,28.49,26.49,22.77,21.29,16.15,18.46,19.14,14.72,9.71,0,0,0,0,0,0,23.66,16.27
11040,26.79,26.94,27.7,20.33,22.21,18.46,13.75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11280,26.76,26.955,27.4,20.52,22.12,18.54,13.74,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11520,26.54,27.067,27.52,20.41,22.46,18.75,13.82,24.9,28.55,26.7,22.99,21.48,16.23,18.53,19.56,14.92,9.71,26.04,26.98,25.86,21.78,21.73,16.92,23.57,16.1
11760,27.1,27.035,27.65,20.48,22.38,18.5,13.73,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12000,27.08,27.004,27.77,20.47,22.29,18.41,13.79,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24.04,0


==> plotdata/austin_fixk_max_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,195.15,192.75,27.36,40.38,20.23,22,20.12,24.65,31.94,17.48,22.63,24.05,11.01,21.48,21.11,11.73,21.2,25.29,22.63,20.06,24.57,23.19,24.9,24.6,11.42
480,205.53,201.05,20.87,24.44,21.64,18.22,15.37,30.34,19.64,30.38,20.09,19.61,23.04,12.92,18.76,11.69,11.93,18.99,27.61,20.39,24.19,14.51,18.09,18.09,14.41
720,212.57,207.16,31.36,15.6,20.53,15.84,17.24,17.97,34.17,15.83,29.97,25.11,13.57,17.84,22.96,12.46,15.73,18.16,30.8,16.58,25.49,26.6,16.42,35.53,14.22
960,218.77,203.08,30.63,24.44,23.7,20.65,17.31,37.37,34.69,16.98,25.48,26.89,20.43,20.99,23.49,17.64,13.03,38.47,37.7,35.18,41.97,28.4,36.36,35.38,28.23
1200,218.41,210.58,40.68,50.16,37.1,30.84,27.22,37.16,33.99,32.76,31.93,27.29,27.1,29.82,23.17,18.11,15.51,66.3,41.88,36.64,50.49,54.28,46.35,34.96,28.23
1440,219.19,206.9,79.32,52.36,52.13,48.49,46.41,59.41,51.68,37.78,46.77,40.84,27.71,48.58,29.63,19.84,17.06,81.94,47.53,32.36,58.68,73.49,51.26,39.79,22.85
1680,220.36,211.53,78.44,65.68,53.05,47.33,56.86,65.85,63.09,51.41,67.34,56.34,35.5,53.88,47.71,34.65,30.06,105.46,48.03,39.6,70.8,83.34,61.42,54.56,27.88
1920,216.51,212.65,103.53,77.18,63.53,64.57,78.43,84.49,72.05,61.74,69.19,60.12,36.48,69.24,55.01,47.31,35.68,115.74,67.99,53.73,79.73,93.59,68.58,66.36,33.09
2160,218.19,215.94,115.6,86.59,68.83,68.24,69.44,91.91,78.52,68.57,84.2,68.34,47.56,68.55,66.46,60.92,45.14,130.49,79.25,66.87,81.34,104.52,78.63,66.53,44.27
2400,218.75,219.08,118.56,99.21,80.36,78.9,78.99,101.52,85.53,78.76,86.13,74.36,51.13,77.51,78.11,62.96,50.09,134.91,86.55,75.77,97.23,113.44,72.29,79.45,52.86
2640,218.71,215.68,126.5,107.41,80.1,86.72,83.69,100.38,95.14,83.47,88.92,79.76,54.35,86.78,81.28,71.07,53.27,148.63,101.38,79.35,93.35,121.55,96.31,87.36,54.47
2880,222.8,219.98,131.97,113.8,92.38,93.71,91.98,110.51,103.81,95.27,101.67,91.41,60.98,94.84,83.97,79.43,62.79,156.37,98.3,86.62,100.98,122.24,99.78,91.5,64.55
3120,215.66,221.03,144.04,117.52,100.51,101.88,94.05,122.71,114.96,106.63,107.57,93.45,64.59,100.69,92.1,84.65,66.6,161.09,106.04,88.22,108.16,130.79,100.04,109.71,64.88
3360,221.9,222.64,154.05,125.33,106.87,107.63,103.9,130.43,123.77,105.94,115.64,97.1,70.17,106.37,99.49,90.02,71.74,170.31,118.51,95.68,115.74,139.46,109.49,108.05,72.28
3600,221.8,219.52,154.23,127.24,110.67,113.78,108.04,136.27,128.37,112.83,122.01,102.63,73.09,111.06,107.21,92.39,76.76,176.23,118.22,101.93,112.32,145.15,110.25,121.08,78.52
3840,219.09,217.61,155.05,129.89,113.87,117.99,111.06,138.7,130.42,124.62,122.28,104.79,74.88,121.15,108.55,95.89,76.62,170.97,126.85,111.4,117.1,162.07,114.98,120.19,80.57
4080,218.8,223.66,159.27,135.08,119.51,122.35,116.37,146.31,135.28,131,132.76,114.97,81.84,122.57,110.64,98.96,82.29,180.92,131.58,114.23,118.87,155.31,119.79,125.8,85.94
4320,217.8,225.25,179.83,156.24,127.46,131.66,134.55,150.96,143.79,136.09,131.8,119.47,90.3,126.87,121.58,105.98,84.77,179.02,133.68,116.86,127.47,161.24,123.08,132.24,87.21
4560,221.13,220.69,182.75,159.21,129.89,134.41,139.53,153.91,148.21,137.43,136.29,124.91,89.89,130.73,119.37,106.82,89.47,178.62,137.53,122.06,131.96,159.73,124.12,130.49,91.72
4800,221.21,222.05,188.27,159.89,133.18,136.15,142.56,156.03,156.55,139.16,139.35,127.2,86.08,135.04,127.84,113.48,93.4,174.46,139.68,131.53,136.98,164.48,128.61,136.51,78.59
5040,222.46,226.56,185.81,160.6,135.04,157.81,144.02,176,159.72,146.13,160.7,132.93,97.89,154.8,132.61,116.82,98.76,181.5,149.57,131.19,134.27,162.79,129.44,139.18,98.81
5280,222.19,226.02,190.14,165.87,144.16,162.37,145.92,176.39,162.34,148.41,164.03,130.14,101.7,157.39,135.16,118.96,99.25,183.1,147.64,139.07,144.07,168.6,136.85,140.12,101.7
5520,223.61,222.83,192.53,165.6,145.1,160.75,146.34,178.12,164.93,162.13,160.86,139.29,104.01,157.12,136.24,122.49,101.55,185.04,156.06,136.22,154.59,166.03,151.59,148.3,103.14
5760,222.02,222.49,194.44,164.41,146.21,163.68,146.07,178.5,166.82,154.63,162.64,138.09,105.95,159.87,141.11,124.45,105.52,181.21,157.99,143.43,157.34,170.45,153.51,147.63,101.46
6000,224.45,223.25,193.61,166.15,162.12,163.47,147.26,181.77,168.15,161.86,166.07,141.62,110.9,164.56,144.9,128.2,109.04,186.18,161.04,148.93,156.05,165.64,154.16,154.46,108.53
6240,224.18,227.8,194.36,165.18,163.41,165.88,149.76,182.38,187.08,162.17,165.89,160.09,114.55,167.23,163.44,148.21,120.33,184.92,161.32,148.46,165.97,173.29,158.05,156.77,110.92
6480,223.93,227.18,195.39,167.82,166.14,168.01,149.57,183.5,187.46,165.5,170.44,161.96,118.89,165.65,164.25,146.05,122.08,187.85,177.78,149.86,157.53,169.18,158.83,167.42,115.32
6720,223.6,228.52,198.5,169.72,167.07,169.14,149.82,184.74,192.38,179.3,171.87,161.96,120.49,167.62,166.49,150.84,123.81,185.1,168.57,161.88,163.06,173.31,159.98,177.88,118.59
6960,223.58,228.85,196.84,169.45,167.34,169.44,151.94,187.24,194.14,171.38,175.21,164.78,122.12,168.31,168.38,152.99,125.14,190.63,184.32,157.67,158.63,169.75,157.86,175.82,116.35
7200,222.33,225.08,200.13,171,172.18,171.46,154.07,187.37,195.6,186.02,173.7,168.35,124.6,171.39,169.19,151.54,127.84,186.23,182.15,160.03,165.25,177.28,161.66,178.66,119.16
7440,223.85,229.43,197.39,172.2,170.03,169.51,153.78,189.31,198.54,190.26,177.15,168.3,128.16,172.71,171.92,155.24,128.65,191.47,185.77,164.28,161.58,174.37,160.97,178.16,120.59
7680,222.93,227.75,197.83,169.44,170.21,172.24,153.06,186.37,196.87,188,173.91,166.33,126.06,169.27,170.48,154.28,127.92,188.67,187.74,167,168.12,178.93,165.15,175.76,121
7920,223.19,225.95,198.56,172.14,172.9,174.2,154.08,192.35,200.74,193.17,178.82,172.42,131.66,174.47,174.4,157.37,127.7,194.77,191.7,168.96,163.8,174.21,162.18,183.24,124.79
8160,221.64,229.02,202.74,172.27,174.16,174.4,154.64,191.56,199.66,195.06,177.93,170.74,132.46,172.98,175.86,159.24,131.62,191.04,188.86,169.72,170.05,179.2,165.8,180.92,126.83
8400,223.17,230.08,199.81,170.04,175.9,174.13,153.54,190.93,200.25,195.48,178.55,173.8,133.73,173.98,175.48,159.54,131.86,193.56,194.96,179.44,167.3,175.02,162.82,181.04,128.42
8640,223.05,227.42,201.06,171.32,176.58,176.69,152.9,188.99,203.32,196.44,178.56,172.14,135.67,172.82,176.38,159.66,133.83,189.62,191.8,185.98,171.02,178.38,164.12,182.96,130.49
8880,223.2,230.55,200.19,170.92,175.45,174.95,154.13,190.46,203.92,195.29,179.24,175.1,145.27,174.72,179.54,161.13,135.27,196.86,194.83,183.64,166.39,174.09,163.77,180.93,140.99
9120,223.56,229.63,200.12,173.73,179.34,177.3,154.6,191.09,204.45,197.11,179.46,175.04,145.83,173.69,178.47,160.67,135.33,191.34,193.23,188.27,174.88,179.23,168.11,182.1,141.91
9360,224.73,229.87,201.3,172.41,177.58,176.84,155.28,190.84,204.62,197.15,180,172.25,145.48,175.17,179.13,161.6,135.45,196.34,199.96,185.43,169.61,175.19,167.1,182.67,140.54
9600,223.83,227.18,201.48,173.33,179.36,178.17,154.47,190.29,203.9,196.7,178.74,173.19,146.12,174.69,181.33,161.3,136.09,192.97,195.87,192.65,174.87,178.25,168.23,181.43,145.5
9840,224.23,230.53,202.15,173.47,179.75,176.34,155,192.99,206.16,199.63,179.44,177.04,149.08,175.44,182.68,161.94,137.26,198.24,199.31,189.55,171.22,175.04,167.2,185.89,144.01
10080,224.63,226.21,202.47,175.1,181.28,178.89,156.94,193.49,206.34,201.13,181.5,177.97,151.33,175.56,180.47,163.36,137.43,195.82,197.32,193.18,176.39,180.07,170.95,184.41,145.95
10320,224.2,228.93,202.29,173.74,180.79,177.84,156.02,193.46,206.73,201.31,180.77,176.36,150.12,177.23,180.95,163.13,137.74,197.36,202.71,189.58,173.37,176.46,169.74,186.4,145.56
10560,224.09,226.5,204.69,174.96,181.43,179.68,156.73,193.83,206.19,201.87,180.42,178.18,150.71,176.36,184.42,163.75,138.17,194.75,199.77,196.37,176.96,180.67,171.56,185.86,146.83
10800,224.14,225.85,203.18,175.05,181.01,178.48,157.81,194.1,206.19,202.65,182.86,179.69,151.63,177.93,184.29,164.83,139.66,199.64,202.14,193.34,172.12,177.93,169.66,187.91,145.41
11040,223.76,230.15,203.36,175.64,182.86,178.83,158.11,195.56,207.66,202.87,183.28,179.79,151.73,178.2,182.39,165.66,139.18,195.11,198.77,195.16,179.21,182.03,171.83,187.06,149
11280,224.11,225.06,203.75,175.11,183.23,179.05,157.72,195.6,207.38,202.54,183.84,180.6,155.09,178.99,183.85,164.83,141.01,198,203.88,193.46,174.23,179.34,171.57,185.6,147.1
11520,221.78,229.26,203.87,175.09,182.57,179.24,157.21,194.57,205.63,201.05,181.65,176.86,151.11,177.73,182.54,164.84,139.8,195.82,201.28,199.31,179.34,181.58,172.38,188.29,146.73
11760,222.35,226.02,203.96,176.26,182.53,179.44,158.15,195.45,208.28,204.5,183.27,179.56,154.04,179.08,184.02,165.34,133.03,200.82,203.64,195.86,175.04,179.49,170.53,188.42,147.71
12000,223.65,230.57,206.32,176.99,185.07,180.68,159.34,195.23,208.61,202.61,183.45,179.75,156,179.11,183.79,165.77,142.36,198.72,200.67,199.32,180.59,181.73,175.18,191.59,149.02
12240,224.06,230.23,205.97,176.64,183.23,179.6,159.12,195.45,208.13,205.1,184.48,179.58,154.1,179.18,187.34,166.45,143.32,199.51,204.03,195.71,177.53,179.69,172.38,190.18,149.56
12480,222.26,230.85,205.7,176.56,183.78,179.39,159.09,196.43,208.01,204.32,183.14,177.42,156.08,179.51,183.8,165.09,140.98,198.17,201.33,200.97,179.43,181.93,172.18,189.48,151.92
12720,222.61,230.76,206.74,176.79,184.51,179.41,159.51,196.76,207.65,204.25,184.41,179.46,157.36,180.48,185.22,166,141.27,200.06,203.13,198.6,176.13,179.11,171.91,192.55,149.28
12960,223.63,230.5,207.25,177.85,185.86,179.97,159.33,196.51,206.45,204.97,184.64,180.07,155.65,181.22,185.56,165.43,141.35,196.97,200.34,201.4,182.42,183.7,176.11,190.87,152.6
13200,221.94,230.17,206.2,176.97,185.81,179.67,159.26,198.09,207.85,204.49,187.17,180.82,156.95,180.41,183.87,165.7,141.31,199.45,204.51,197.59,178.08,181.25,173.92,194.9,151.47
13440,223.53,230.37,206.89,178.31,184.46,180.83,160.16,196.67,207.67,205,185.45,177.83,156.08,180.9,184.82,166.12,141.39,196.57,203,201.88,181.47,182.85,174.61,194.33,153.61
13680,223.79,230.94,205.99,177.89,184.79,180.11,159.04,197.87,209.03,206.34,186.27,180.54,157.54,181.87,185.14,166.53,142.26,201.55,203.7,199.96,177.9,180.16,173.28,192.34,152.8
13920,223.98,228.26,207.66,178.1,186.79,180.54,160.62,198.63,209.04,206.64,186.2,181.6,158.1,181.64,186.26,165.75,142.44,197.76,202.58,202.2,184.74,185.13,176.92,195.54,154.44
14160,224,230.37,206.13,177.26,185.36,180.94,160.42,197.92,209.92,206.28,186.89,182.85,159.39,181.7,185.12,167.65,144.14,200.36,206.18,200.98,179.5,181.99,175.25,194.61,152.4
14400,223.19,231.06,206.95,177.56,185.91,181.23,160.89,198.1,209.67,206.84,187.56,180.88,157.04,182.36,186.96,167.27,139.73,197.42,204.55,205.83,182.72,184.76,176.38,195.08,153.93
14640,224.09,231.28,207.95,177.1,186.02,181.99,160.38,199.22,210.27,207.55,187.05,180.94,161.35,182.74,186.56,167.95,143.16,202.15,206.02,202.6,180.38,181.95,174.9,194.8,155.8
14880,224.06,228.08,208.21,178.85,187.17,181.66,160.71,198.92,211.11,208.03,186.36,182.7,158.96,182.66,187.9,167.73,143.35,200.15,204.77,205.55,181.97,187.02,177.73,193.58,156.77
15120,223.84,231.39,206.64,178.61,187.23,181.61,160.7,199.05,211.4,206.55,187.2,181.96,159.25,182.26,186.58,168.4,143.91,201.66,207.11,202.39,180.18,183.65,175.29,196.37,156.96
15360,222.4,229.18,206.46,174.79,183.29,179.97,158.59,196.27,209.74,205.76,183.33,178,157.91,181.12,185.61,166.32,126.34,199.39,205.35,206.05,183.62,186.05,176.67,192.42,154.63
15600,223.76,231.18,206.03,177.9,186.08,181.82,159.93,198.56,212.03,207.81,187.24,182.77,161.58,182.94,187.69,168.99,145.98,203.64,206.91,202.8,179.29,182.74,175.29,196.31,155.69
15840,223.81,231.37,207.08,178.25,187.88,181.9,160.48,198.53,212.23,208.43,187.76,183.13,160.04,182.7,188.81,169.06,146.12,200.24,204.42,205.43,185.59,186.71,177.3,195.34,158.56
16080,223.59,228.71,207.99,177.89,186.54,182.24,160.61,198.86,212.81,207.81,188.65,183.38,163.62,183.63,188.18,169.23,145.17,202.18,209.36,201.88,180.92,183.47,176.09,193.85,158.39
16320,222.96,231.12,207.25,178.41,186.85,183.15,161.25,198.16,212.17,208.31,187.75,183.3,162.14,183.58,189.42,169.57,145.23,200.19,206.6,207.65,182.85,186.32,176.39,197.09,158.88


==> plotdata/austin_rankk_1level_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,225.27,226.1,126.95,101.46,102.73,85.6,74.79,122.06,127.08,122.36,104.52,100.54,71.32,85.07,87.89,73.62,53.55,121.13,123.1,118.4,104.89,99.07,79.03,119.64,70.03
480,224.29,228.19,173.12,147.13,152.97,132.19,118.72,166.21,174.05,168.25,152.91,148.47,114.56,131.36,136.92,120.59,90.53,165.25,168.4,165.85,152.72,146.01,125.68,163.19,113.1
720,224.58,227.79,190.6,171.15,177.49,159.9,144.78,183.06,192.91,189.16,178.91,174.42,141.86,159.82,164.39,147.79,117.53,184.09,188.13,186.7,177.13,172.62,154.23,179.89,139.35
960,223.31,227.16,205.15,180.83,189.73,177.45,162.79,195.63,206.93,202.66,190.77,184.74,158.04,178.92,183.36,169.34,137.88,198.51,203.42,199.92,188.34,185.75,171.39,192.05,154.02
1200,224.57,227.63,210.5,191.69,203.08,184.27,174.11,202.23,213.16,210.62,202.93,196.99,175.46,184.75,189.56,180.79,152.13,205.14,209.94,209.56,201.37,199.21,179.27,197.42,168.89
1440,223.65,230.72,218.15,200.42,210.74,196.75,176.22,208.48,221.36,218.62,211.59,206.11,184.22,196.76,202.53,185.01,167.33,212.39,217,217.02,209.72,207.86,192.03,206.82,181.1
1680,224.18,230.69,220.07,202.42,213.28,205.29,186.92,210.31,224.1,221.16,214.07,207.5,190.45,204.75,210.74,197.3,165.73,213.36,221.54,220.98,211.23,210.73,200.65,207.11,188.31
1920,224.41,230.58,225.84,207.36,220.62,211.1,193.22,214.22,230.23,227.13,222.05,214.52,197.92,211.65,216.02,205.18,178.18,220.57,224.43,225.23,218.07,218.21,207.76,212.66,194.92
2160,224.52,227.73,225.99,211.77,225.21,210.61,199.39,215.23,229.56,226.9,225.43,218.76,205.23,209.27,216.45,212.16,186.75,220.05,226.98,227.46,222.5,222.94,206.38,213.18,203.31
2400,224.97,230.52,229.69,210.48,223.6,217.89,203.51,219.6,233.65,230.6,225.83,218.55,206.97,216.91,223.39,217.01,191.42,222.78,230.03,230.1,220.49,224.15,213.72,216.79,201.24
2640,224.37,230.17,229.52,216.41,228.61,222.61,198.15,219.5,234.27,231.94,230.05,222.75,209.2,221.21,228.09,210.8,195.92,224.76,230.22,230.78,227.81,228.5,218.02,217.18,207.66
2880,222.09,226.69,233.36,217.79,231.93,224.3,206.58,223.01,236.81,234.3,234.13,225.48,220.97,223.09,230.96,219.56,202.85,228.1,233.63,234.21,229.16,231.79,222.04,221.43,212.38
3120,223.3,226.98,231.37,214.94,228.59,220.97,209.68,221.5,236.82,233,229.21,223.31,215.56,218.57,225.83,224.68,198.33,225.06,232.7,231.99,227.39,229.25,218.11,217.97,210.87
3360,223.03,225.62,235.08,220.39,235.24,227.48,212.88,224.89,239.66,237.26,235,228.06,225.67,224.94,234.64,228.07,206.93,229.92,237.51,236.52,233.04,235.17,224.69,222.12,217.32
3600,222.43,224.87,232.85,222.7,236.38,230.33,213.75,221.4,238.24,234.74,238.21,229.79,221.79,227.34,235.12,231.33,210.65,226.81,234.28,234.62,234.42,237.3,228.29,220.28,217.02
3840,223.23,225.41,237.3,223.05,237.98,231.77,216.29,226.76,242.37,239.1,239.9,231.88,231.88,230.54,238.61,233.32,213.64,232.55,238.5,239.3,235.95,238.61,230.45,224.17,223.13
4080,223.68,224.41,238.81,223.52,238.6,233.77,214.59,227.4,245.01,240.01,238.77,231.63,231.8,231.6,240.5,231.09,217.54,231.81,240.67,241.53,235.94,238.7,232.94,225.03,222.64
4320,223.61,227.21,239.63,226.07,239.75,233.7,218.07,227.01,245.03,240.23,240.47,234.5,231.37,230.36,238.84,235.5,225.3,231.65,240.25,241.17,237.6,240.73,232.23,224.6,225.91
4560,223.66,224.44,239.86,227.09,239.95,235.97,219.7,227.81,245.54,241.92,243.3,236.12,230.34,231.42,241.78,236.13,222.22,233.06,242.68,241.62,238.43,242.31,234.43,227.9,225.12
4800,223.82,223.44,238.97,226.43,240.94,236.82,221.86,229.16,244.21,242.2,241.74,235.74,238.24,234.03,242.69,237.91,225.73,234.92,241.52,243.1,238.26,241.75,236.27,228.07,232.1
5040,223.82,224.02,241.05,226.94,241.78,237.71,223.05,230.14,245.39,242.59,244.03,235.83,234.92,235.36,244.48,240.24,228.57,234.03,241.99,242.89,239.83,243.51,237.52,227.11,225.21
5280,224.68,223.56,240.41,227.81,242.68,237.92,219.56,229.38,246.83,242.84,244.07,237.73,240.03,234.08,244.21,237.3,225.88,234.76,243.24,242.92,241.7,244.62,235.66,226.8,231.28
5520,224.52,222.68,241.47,227.39,241.85,239.12,222.42,229.81,246.72,243.64,243.43,234.17,241.09,235.5,245.11,240.18,231.29,236.45,243.82,243.41,240.15,244.23,237.95,229.98,235.12
5760,222.63,223.63,241.22,229.45,243.83,240.33,224.5,229.11,247.57,243.93,244.89,237.79,242.82,236.59,247.48,242.39,237.66,235.17,243.43,244.67,241.67,245.08,239.54,229.61,232.98
6000,224.59,221.25,241.88,229.58,244.51,241.39,225.92,229.83,247.33,244.52,247.49,238.35,239.65,238.04,248.33,243.73,232.68,237.26,245.75,246.12,243.06,246.77,240.06,228.81,232.9
6240,222.39,223.53,241.78,228.67,243.59,239.94,226.06,229.97,246.72,243.26,244.43,238.44,238.84,236.85,245.69,244.32,229.43,235.98,243.3,246.18,240.5,245.5,238.01,229.83,233.22
6480,224.19,223.5,243.57,231.17,246.13,241.55,223.28,230.88,249.25,246.82,246.96,238.37,240.68,237.55,247.85,240.58,232.59,238.22,246.45,246.03,243.27,247.58,240.88,230.94,236.06
6720,223.93,223.43,243.13,231.5,246.7,243.58,226.84,231.47,248.6,245.66,248.85,239.39,241.67,239.27,250.23,243.63,235.02,236.08,245.43,245.25,243.68,248.06,242.12,230.53,236.12
6960,222.33,225.6,243.82,228.7,244.12,243.77,227.23,232.35,250.26,247.74,245.2,237.58,243.53,240.83,251,246.29,242.84,237.51,246.75,246.92,242.38,246.99,242.34,230.37,231.9
7200,223.35,222.92,242.72,231.98,246.59,241.23,228.04,230.5,248.56,245.42,247.43,238.62,243.42,236.74,246.63,246.87,243.8,235.97,244.83,246.54,244.1,248.75,240.09,230.26,237.06
7440,222.9,223.21,243.94,231.41,247.03,244.66,228.84,232.18,249.32,246.21,249.03,239.91,237.57,241,250.05,247.81,230.28,238.51,247.15,247.93,245.1,248.71,243.81,230.71,229.08
7680,223.79,223.75,244.56,232.17,247.72,245.95,228.77,233.48,249.55,247.24,249.1,240.86,249.8,241.85,251.67,249.57,238.76,238.41,246.93,247.97,245.01,249.39,244.21,232.64,239.94
7920,224.68,223.71,244.02,232.13,247.8,246,228.8,233.68,250.25,248.29,249.18,241.14,244.98,242.29,252.99,247.17,242.9,239.56,247.35,248.33,245.56,249.03,245.49,232.15,242.75
8160,224.26,221.18,244.81,232.85,247.93,246.77,229.07,232.73,250.19,249.06,249.53,240.43,245.7,242.68,253.45,247.88,239.3,240.14,247.21,247.97,245.55,249.61,246.22,232.44,243.91
8400,224.42,223.61,245.15,233.47,248.46,245.54,229.99,232.57,251.43,247.91,249.41,241.42,250.76,242.01,251.37,248.73,240.21,238.62,246.72,249.06,246.06,251.73,244.87,231.65,245.72
8640,221.24,223.61,245.02,231.81,248.29,247.15,230.93,232.98,251.59,248.42,250.59,240.98,246.91,242.73,252.82,250.18,241.58,240.34,247.49,249.4,246.38,251.13,246.52,232.38,244.79
8880,224.25,223.86,245.77,233.36,249.27,247.42,230.11,233.16,251.26,247.72,249.78,242.48,244.88,242.82,253.95,251.11,242,240.08,248.73,248.17,246.36,251.7,247.1,231.53,238.39
9120,223.94,220.69,245.55,233.62,249.9,247.45,229.38,232.99,252.34,248.91,250.44,242.52,246.84,244.09,254.02,248.8,249.67,239.49,248.79,250,247.22,251.9,247.57,232.44,241.83
9360,224.44,226.69,245.44,232.91,248.65,247.05,230.04,234.27,251.55,249.48,251.23,242.44,248.09,242.17,252.72,251.18,246.52,239.31,247.7,249.63,245.49,251.12,245.87,233.32,242.61
9600,223.47,225.25,245.56,233.66,249.8,247.32,232.47,233.22,251.8,249.23,251.27,241.94,253.15,243.48,254.08,251.03,242.73,240.98,248.5,249.68,247.42,252.8,247.2,232.52,247.36
9840,221.54,223.5,244.87,234.14,250.09,247.99,233,232.8,249.43,247.87,251.06,242.97,252.84,245.25,255.01,251.16,240.81,239.55,248.19,249.88,247.28,252.21,248.17,232.52,241.66
10080,224.38,223.38,246.9,233.36,249.8,248.57,231.5,233.44,252.59,248.77,250.79,241.92,248.71,244.57,255.74,252.48,250.32,241.07,248.42,249.75,246.43,251.38,248.29,234.12,247.05
10320,224.12,225.09,245.57,234.24,249.86,246.47,230.27,232.91,251.97,248.31,252.46,244.15,249.38,243.83,252.21,249.37,251.27,241.31,248.02,249.27,247.53,252.63,246.44,232.62,243.48
10560,223.4,223.4,247,234.62,251.37,248.86,231.2,235.46,251.22,249.65,252.55,243.61,250.5,245.48,255.14,251.96,245.94,239.51,249.06,249.5,248.61,253.77,247.43,232.37,245.18
10800,223.87,223.51,246.16,234.11,248.84,249.38,232.65,233.07,250.91,248.36,251.33,242.94,247.74,245.89,256.12,253.22,248.68,240.22,249.32,249.2,247.19,251.47,248.48,231.94,242.16
11040,221.76,225.47,245.75,235.29,250.57,249.7,232.31,234.21,253.45,249.06,251.19,242.66,250.13,244.58,255.86,252.26,244.17,239.77,248.68,250.83,247.32,253.74,248.31,234.39,244.54
11280,222.86,222.73,245.47,235.42,250.99,247.53,232.64,233.82,252.11,248.4,253.23,243.83,254.13,244.07,252.93,252.74,252.07,239.71,247.98,249.53,248.43,253.61,246.59,231.77,249.22
11520,223.35,224.52,246.39,234.91,251.59,249.12,233.5,233.71,252.51,249.76,252.03,244.56,255.47,244.52,255.37,254.69,247.33,241.66,249.36,251.13,248.26,254.63,249.99,232.99,243.31
11760,222.41,225.32,246.39,235.21,252.29,250.15,232.39,235.79,252.14,250.2,253.34,243.78,250.22,244.9,257.04,252.88,246.61,240.38,249.38,250.32,248.47,253.93,249.46,233.36,245.49
12000,223.86,223.55,246.41,235.38,251.12,251.23,234.09,234.15,252.41,251.05,252.56,244.27,252.03,245.09,256.69,254.05,253.75,241.96,249.13,251.4,248.99,253.91,250.32,235.04,244.28


==> plotdata/austin_rankk_1level_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,26.75,27.056,22.44,19.24,20.31,17.5,15.76,21.72,22.89,22.34,20.16,19.97,10.3,17.51,18.25,15.54,5.65,21.84,22.54,22.3,20.26,19.82,16.5,21.55,10.22
480,26.98,27.199,26.16,23.46,24.81,22.86,20.74,25.2,26.79,26.5,24.8,24.48,15.76,22.75,23.57,21.41,9.58,25.71,26.37,26.24,24.88,24.71,22.02,25.18,15.6
720,26.98,27.143,27.22,25.39,26.89,25.28,23.25,26.2,27.99,27.79,27.17,26.63,19.45,25.34,26.19,24.25,12.65,27.02,27.85,27.65,27.06,27.17,24.68,26.37,18.87
960,26.91,27.149,28.13,25.74,27.79,26.86,24.72,27.03,29.03,28.75,27.88,27.24,21.11,26.91,27.71,26.19,15.11,28.03,28.99,29.14,27.6,27.98,26.58,27.15,21.49
1200,26.95,27.153,28.46,26.57,28.83,27.08,25.59,27.27,29.34,29.13,28.62,28.09,23.33,27.09,28.33,27.42,17.22,28.22,29.33,29.58,28.53,28.5,27.09,27.37,22.83
1440,26.98,27.12,28.91,27.23,29.45,28.02,25.84,27.54,30.06,29.64,29.53,28.67,25.05,28.07,28.92,27.51,18.79,28.39,29.87,29.78,29.33,29.71,28.19,27.97,25.09
1680,26.68,27.056,28.89,27.22,29.53,28.52,26.33,27.81,29.94,29.65,29.36,28.74,25.92,28.73,29.54,28.44,19.79,28.55,29.96,30.3,29.24,29.37,28.88,27.99,25.47
1920,26.92,27.032,29.32,27.49,29.82,29.17,26.67,27.96,30.31,30.24,29.68,29.16,26.9,29.35,30.28,29.1,21.06,29.01,30.36,30.17,29.53,30.23,29.49,28.09,26.38
2160,26.91,26.961,29.44,27.69,29.9,29.26,27.32,28.07,30.5,30.18,30.03,29.26,27.64,28.99,30.26,29.57,22.07,29.06,30.41,30.63,29.84,30.51,29.08,28.36,27.72
2400,26.94,27.109,29.54,27.77,30.02,29.49,27.54,28.3,30.73,30.54,30.24,29.35,28.15,29.51,30.61,29.97,22.47,29.26,30.58,30.94,30.12,30.5,29.64,28.57,28.17
2640,26.91,27.065,29.63,27.68,30.18,29.82,27.25,28.32,30.77,30.48,30.34,29.64,27.86,29.86,30.9,29.78,23.69,29.11,30.58,30.94,30.3,31.03,30,28.55,28.49
2880,26.88,26.864,29.54,28.11,30.37,29.85,27.49,28.31,30.71,30.49,30.32,29.48,28.39,30.1,30.89,30.2,23.86,29.26,30.76,30.77,30.43,31.15,30.42,28.75,28.38
3120,26.76,27.112,29.49,27.77,30.38,29.74,27.87,28.27,30.69,30.55,30.21,29.68,29.16,29.68,30.66,30.39,24.61,29.42,30.62,31.17,30.15,31.02,30.22,28.71,29.2
3360,26.66,27.087,29.96,28.21,30.47,30.12,28.03,28.37,30.83,30.66,30.38,29.89,29.61,30.15,31.23,30.63,24.78,29.41,30.9,31.33,30.68,30.99,30.47,28.55,29.67
3600,26.51,26.84,29.69,28.13,30.44,30.03,28.05,28.42,30.72,30.76,30.46,30,29.93,30.12,31.15,30.87,25.28,29.51,30.83,30.9,30.43,31.04,30.5,28.44,29.35
3840,26.66,26.995,29.76,28.27,30.51,30.18,28.3,28.69,30.96,30.76,30.88,30.16,30.32,30.22,31.57,31.05,25.81,29.61,31.01,31.04,30.58,31.47,30.83,28.82,29.59
4080,26.91,27.011,29.96,28.16,30.69,30.24,27.91,28.56,30.99,30.79,30.98,30.15,30.41,30.52,31.43,30.95,26.77,29.72,31.07,31.13,30.49,31.22,30.73,28.93,30.45
4320,26.82,27.102,29.71,28.53,30.57,30.23,28.32,28.7,30.92,31.06,31.07,30.26,30.64,30.41,31.61,31.2,26.47,29.63,30.84,31.17,30.83,31.01,30.93,28.92,30.01
4560,26.96,26.986,29.96,28.5,30.73,30.28,28.39,28.7,31.1,31.17,31.08,30.32,30.16,30.44,31.46,31.26,27.39,29.61,30.92,31.25,30.81,31.4,30.79,28.81,30.87
4800,26.88,27.122,30.06,28.5,30.91,30.63,28.49,28.6,31.28,30.89,31.09,30.07,30.98,30.51,31.57,31.44,27.55,29.51,31.14,31.56,30.64,31.54,31.05,28.8,30.94
5040,26.89,26.988,30.14,28.42,30.92,30.71,28.43,28.62,31.03,31.2,30.96,30.34,31.24,30.73,31.65,31.19,27.21,29.71,30.95,31.32,30.63,31.71,31.19,29.14,31.26
5280,26.93,27.091,30.02,28.24,31.07,30.36,28.35,28.58,31.32,30.99,31.21,30.47,31.08,30.51,31.83,31.47,28.19,29.88,30.93,31.32,30.83,31.8,31.15,28.67,30.61
5520,26.99,27,30.14,28.47,30.95,30.73,28.44,28.84,31.18,30.97,30.9,30.25,31.34,30.79,31.67,31.53,28.44,29.91,31.25,31.38,30.7,31.37,31.21,28.89,30.65
5760,26.8,27.141,30.05,28.45,30.9,30.77,28.64,28.64,31.11,31.25,31.04,30.12,31.48,30.86,31.75,31.65,28.04,29.69,31.24,31.33,30.81,31.51,31.33,28.87,30.84
6000,26.67,27.153,30.14,28.79,31.12,30.7,28.59,28.86,31.22,30.91,30.93,30.5,30.78,30.94,31.84,31.64,28.24,29.54,31.29,31.24,30.84,31.88,31.08,28.98,31.7
6240,26.93,27.125,30.16,28.55,31.05,30.57,28.69,28.88,31.4,30.99,31.04,30.29,30.71,30.85,31.75,31.86,28.27,29.75,31.01,31.41,31.03,31.8,31.07,29.1,30.96
6480,26.63,26.961,30.3,28.54,31.06,30.66,28.61,28.75,31.24,31.35,31.25,30.35,31.83,30.63,31.85,31.7,29.18,29.95,31.05,31.44,31.09,31.89,31.36,28.93,30.98
6720,26.89,27.117,30.15,28.72,31.22,30.93,28.69,28.91,31.43,31.29,31.16,30.38,31.89,31.01,31.9,31.82,29.34,29.77,31.32,31.75,30.89,31.67,31.49,29.05,32
6960,26.8,27.113,30.19,28.5,30.96,30.99,28.79,28.79,31.48,31.06,31.29,30.32,31.97,30.97,32.23,31.75,28.92,29.94,31.3,31.8,30.8,31.86,31.55,28.88,31.85
7200,26.92,26.935,30.24,28.59,31.16,30.84,28.86,28.71,31.19,31.32,30.95,30.58,32.03,30.7,31.79,31.96,29.01,29.66,31.33,31.41,31.14,31.65,31.38,28.94,31.31
7440,26.88,27.08,30.27,28.72,31.34,30.95,28.89,28.93,31.46,31.38,31.19,30.45,32.05,30.82,31.82,31.96,29.93,29.99,31.13,31.52,31.23,31.69,31.24,29.04,31.42
7680,26.88,27.134,30.4,28.72,31.24,30.75,28.78,28.99,31.34,31.08,31.36,30.48,32.23,30.96,31.98,31.91,30.04,30.11,31.43,31.9,31.02,32.06,31.55,29.24,31.45
7920,26.94,27.146,30.38,28.79,31.25,30.88,28.69,28.77,31.29,31.35,31.42,30.53,32.25,30.99,32.2,31.93,30.01,29.98,31.38,31.53,31.23,31.75,31.69,28.97,31.55
8160,26.94,27.003,30.4,28.72,31.19,31.13,28.78,28.93,31.56,31.45,31.22,30.66,32.37,31,32.35,32.04,30.29,30.09,31.13,31.52,30.98,32.1,31.72,29,31.65
8400,26.92,27.131,30.2,28.72,31.31,31.06,28.8,28.79,31.55,31.27,31.31,30.53,31.57,31.07,32.28,32.11,29.62,30.01,31.41,31.93,31.25,31.79,31.34,29.22,32.54
8640,26.72,27.11,30.36,28.81,31.06,31.08,29.05,28.67,31.56,31.03,31.29,30.48,32.36,31.16,32.07,31.81,30.44,29.66,31.17,31.64,30.98,31.73,31.68,28.9,32.51
8880,26.97,26.976,30.4,28.66,31.34,31.15,28.94,28.84,31.28,31.25,31.14,30.7,32.45,31.22,32.1,32.19,29.85,29.84,31.12,31.57,31.3,32.07,31.73,29.2,31.75
9120,26.81,26.986,30.45,28.76,31.42,30.99,28.9,29.01,31.51,31.52,31.4,30.5,31.8,31.2,32.17,32.06,30.64,30.05,31.49,31.89,31.23,31.81,31.82,29.1,32.52
9360,26.87,27.107,30.19,28.79,31.39,31.07,28.88,29.01,31.31,31.18,31.3,30.7,31.58,31.04,31.98,32.05,30.64,30.04,31.47,31.94,30.97,32.01,31.48,29.19,31.87
9600,26.66,27.14,30.32,28.73,31.37,31.16,29.01,28.85,31.32,31.34,31.49,30.76,32.72,31.23,32.08,32.26,30.82,29.87,31.42,31.61,31.34,32.01,31.71,29.29,31.95
9840,26.91,27.114,30.36,28.86,31.41,31.19,28.81,28.82,31.6,31.21,31.37,30.68,31.93,31.11,32.44,32.3,30.89,30.11,31.19,31.93,31.14,31.86,31.79,29.11,32.81
10080,26.92,27.122,30.31,28.86,31.23,31.25,29.05,29.01,31.35,31.17,31.39,30.72,32.74,31.33,32.19,32.31,31.09,29.8,31.47,31.53,31.08,31.85,31.85,29.07,32.79
10320,26.64,26.96,30.44,28.7,31.44,31.16,28.94,28.84,31.36,31.52,31.52,30.73,32.02,31.23,31.95,31.97,31.16,30.08,31,31.53,31.05,32.2,31.53,28.73,32.04
10560,26.66,27.11,30.29,28.8,31.34,31.02,28.91,29.04,31.58,31.33,31.63,30.58,32.81,31.3,32.42,32.14,31.27,30.19,31.48,31.95,31.37,32.24,31.79,29.3,32.91
10800,26.64,26.951,30.4,28.89,31.15,31.24,29.11,29.03,31.63,31.4,31.55,30.75,32.68,31.31,32.19,32.23,30.97,29.84,31.47,31.57,31.2,32.09,31.85,28.95,32.86
11040,26.9,27.133,30.48,28.71,31.4,31.28,29.11,29.06,31.62,31.32,31.39,30.76,32.87,31.35,32.51,32.2,31.24,30.09,31.23,31.99,31.39,32.2,31.88,29.02,32.15
11280,26.94,27.129,30.13,28.85,31.46,31.06,29.18,28.83,31.57,31.5,31.65,30.65,32.99,31.06,32.37,32.26,31.46,30.06,31.45,31.94,31.41,32.22,31.85,29.15,33.02
11520,26.92,27.034,30.21,28.67,31.31,31.27,29.18,29.06,31.23,31.35,31.51,30.86,33.04,31.18,32.24,32.42,30.69,29.98,31.48,31.99,31.38,32.24,31.86,29.33,33.05
11760,26.96,27.141,30.23,28.89,31.46,31.3,29.12,29.09,31.42,31.46,31.54,30.49,32.9,31.32,32.25,32.34,31.56,30.18,31.27,31.71,31.4,31.71,31.72,29.14,32.97
12000,26.87,27.131,30.38,28.95,31.44,31.33,29.1,28.89,31.37,31.43,31.3,30.82,32.26,31.38,32.28,31.94,31.66,30.15,31.53,32.01,31.09,32.25,31.83,29.16,32.29


==> plotdata/austin_rankk_2level_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,225.27,226.1,75.37,36.83,30.22,24.89,16.19,66.6,54.82,41.96,38.23,24.74,12.3,25.07,16.67,15.45,10.5,52.13,39.05,27.18,26.41,17.2,15.56,41.68,7.66
480,224.29,228.19,121.44,67.57,57.34,46.91,31.21,107.39,96.74,78.44,69.45,51,23.77,47.56,34,21.06,14.71,90.44,80.67,59.48,53.66,36.88,31.66,73.64,15.32
720,224.58,227.79,150.31,98.19,82.54,66.55,45.29,130.44,121.14,100.03,98.03,77.2,35.29,64.84,51.03,32.21,23.37,117,101.17,84.42,77.6,59.47,48.68,96.71,25.79
960,223.31,227.16,170.53,109.19,94.46,83.81,58.19,150.15,138.73,117.33,113.42,91.13,45.23,84.1,67.69,43.2,29.62,135.07,120.27,97.89,91.18,75.28,62.32,114.24,35.48
1200,224.57,227.63,177.11,123.6,109.98,98.22,74.08,155.7,148.57,124.84,129.18,102.36,53.97,95.65,83.8,56.63,37.18,138.28,123.65,101.32,106.72,89.69,75.09,121.27,46.31
1440,223.65,230.72,190.92,143.42,126.53,110.23,79.24,168.59,163.51,136.09,147.5,117.6,59,107.94,97.19,63.93,45.92,143.67,132.41,110.95,126.79,105.91,85.94,127.45,53.42
1680,224.18,230.69,200.87,145.16,130.85,120.98,88.65,174.54,174.24,145.67,153.26,121.36,68.07,121.04,107.44,73.83,51.16,155.81,144.46,119.98,131.01,109.63,94.88,137.96,60.81
1920,224.41,230.58,207.96,154.83,141.93,128.08,98.04,182.09,181.2,153.83,160.63,127.32,71.13,128.32,115.68,82.79,57.66,164.73,151.62,128.66,140.52,117.17,105.06,141.51,66.9
2160,224.52,227.73,210.72,167.61,153.52,136.67,104.2,182.7,185.31,158.86,175.57,141.89,82.52,136.65,122.1,91.69,66.41,163.06,153.03,131.11,150.2,128.33,112.75,141.95,77.3
2400,224.97,230.52,218.62,156.77,148.79,144.72,116.45,188.82,192.16,166.59,164.07,136.67,81.09,147.06,128.73,102.96,70.22,164.25,204.87,0,136.67,118.77,120.12,149.27,80.31
2640,224.37,230.17,224.07,165.36,155.59,153.71,118.59,194.26,199.35,170.73,176.1,142.61,89.38,153.51,133.06,105.5,61.52,169.85,0,0,143.46,125.13,125.79,152.44,83.8
2880,222.09,226.69,225.66,180.18,167.05,160.56,123.34,197.26,201.79,176.58,191.88,154.15,91.66,159.22,138.19,111.37,83.91,174.06,0,0,153.8,133.51,131.21,156.8,93.4
3120,223.3,226.98,225.35,180.28,168.58,166.42,129.52,194.07,202.15,177.16,190.69,155.38,97.83,165.71,143.59,116.03,87.72,174.31,0,0,159.5,140.29,137.41,155.3,95.72
3360,223.03,225.62,229.97,183.24,172.74,168.64,135.01,200.48,206.54,181.47,196.16,159.63,101.09,169.89,149.62,120.15,92.4,181.38,0,0,159.21,144.35,138.1,157.96,98.12
3600,222.43,224.87,235.2,192.12,182.96,173.57,144.65,205.8,211.2,184.33,204.04,170.12,109.3,174.45,153.41,128.06,99.59,182.28,0,0,172.98,0,146.07,161.74,104.44
3840,223.23,225.41,236.01,191.47,181.28,177.58,144.4,205.86,216.85,189.4,203.82,168.31,105.94,179.8,159.84,127.86,101.1,186.8,0,0,171,0,153.4,163.06,103.15
4080,223.68,224.41,238.53,194.52,185.21,182.21,148.52,209,219.1,192.68,206.51,171.19,108.89,180.81,164.05,130.17,104.95,188.87,0,0,170.2,0,153.95,166.64,110.11
4320,223.61,227.21,238.39,201.61,192.6,178.02,152,210.2,218.21,194.1,217.91,175.36,117.71,174.79,158.7,134.82,111.38,186.4,0,0,183.1,0,143.8,163.43,113.66
4560,223.66,224.44,242.55,200.07,192.14,181.06,154.48,210.54,221.47,196.35,214.77,178.59,119.75,180.42,165.06,137.21,111.09,185.45,0,0,177.53,0,143.07,167.8,113.16
4800,223.82,223.44,244.53,193.83,192.37,190.31,163.71,210.77,225.4,198.79,210.05,178.67,116.22,185.56,169.91,145.94,114.09,189.63,0,0,176.5,0,197.18,167.36,111.99
5040,223.82,224.02,243.5,205.93,199.34,194.24,160.34,213.94,227.37,200.71,219.29,186.34,123.1,189.65,174.47,143.57,119.88,192.73,0,0,179.18,0,193.78,169.88,118.54
5280,224.68,223.56,242.31,203.85,199.32,195.14,163.48,209.62,227.54,201.76,217.23,182.97,120.87,194.19,175.69,147.91,119.53,191.72,0,0,177.54,0,0,168.42,117.72
5520,224.52,222.68,248.06,205.62,201.24,198.31,167.26,213.44,228.22,202.73,220.75,185.03,127.58,194.57,178.86,149.6,121.18,195.06,0,0,184.73,0,0,171.89,121.44
5760,222.63,223.63,249.1,213.44,208.69,203.48,169.52,215.21,230.06,204.9,228.93,193.83,127.55,198.1,182.23,153.98,127.42,194.61,0,0,187.83,0,0,175.08,124.16
6000,224.59,221.25,247.03,208.47,207.34,206.29,176.73,215.84,232.8,207.91,226.28,191.48,128.83,201.76,186.8,159.57,126.9,192.96,0,0,188.01,0,0,174.61,127.32
6240,222.39,223.53,248.02,211.71,208.98,208.74,173.5,213.24,230.4,206.77,228.59,195.82,133.79,202.66,187.5,159.85,128.86,191.63,0,0,188.08,0,0,171.61,126.96
6480,224.19,223.5,251.52,215.81,214.79,211.48,162.15,218.24,232.14,205.28,234.57,198.45,134.06,207.06,191.18,153.94,127.09,194.16,0,0,194.47,0,0,175.82,128.78
6720,223.93,223.43,249.94,213.33,212.81,211.51,166.72,216.48,236.13,212.23,229.8,198.73,133.25,207.09,194.25,156.25,128.45,198.25,0,0,192.41,0,0,176.61,133.09
6960,222.33,225.6,250.75,208.04,210.03,213.07,170.41,219.53,233.65,214.88,225.69,194.56,136.94,209.31,196.35,158.99,135.02,197.42,0,0,186.95,0,0,174.79,127.77
7200,223.35,222.92,248.29,217.01,215.22,218.4,178.52,217.87,234.7,211.16,234.11,200.47,136.93,212.27,197.36,168.21,140.19,197.26,0,0,193.81,0,0,174.99,134.73
7440,222.9,223.21,250.81,214.98,215.08,219.26,178.71,220.45,237.15,214.29,232.09,200.28,138.35,212.45,198.74,165.52,136.67,196.72,0,0,188.06,0,0,177.31,133.63
7680,223.79,223.75,253.78,216.53,215.38,222.52,181,220.21,236.1,215.49,234.04,203.12,142.52,215.34,197.22,170.17,140.66,196.46,0,0,189.97,0,0,180.09,137.27
7920,224.68,223.71,256.01,223.57,222.04,220.77,183.31,223.18,237.17,215.99,239.48,206.33,142.13,219.24,204.16,173.33,146.44,200.94,0,0,196.95,0,0,177.37,136.9
8160,224.26,221.18,256.19,219.93,218.98,222.98,185.45,221.79,240.72,217.57,237.47,204.7,141.51,217.66,203.86,174.81,144.8,198.5,0,0,193.17,0,0,181.09,139.9
8400,224.42,223.61,256.13,220.74,220.57,216.7,190.86,221.78,240.1,217.53,239.3,207.11,143.85,211.96,195.62,180.35,147.71,201.66,0,0,196.99,0,0,178.77,138.23
8640,221.24,223.61,254.2,225.67,225.11,222.32,187.87,222.02,240.16,217.74,245.14,211.85,146.78,214.15,198.29,176.97,150.77,201.23,0,0,201.28,0,0,179.97,144.47
8880,224.25,223.86,255.3,222.41,222.45,224.13,189.9,222.94,242.8,220.28,242.41,209.31,150.52,217.69,206.49,178.61,148.76,202.27,0,0,199.52,0,0,179.32,140.85
9120,223.94,220.69,257.27,223.88,223.62,225,191.86,223.71,241.53,222.49,242.93,209.63,152.71,219.25,210.24,180.66,153.26,201.14,0,0,204.98,0,0,180.23,145.41
9360,224.44,226.69,254.94,221.07,225.6,227.91,193.43,223.97,243.01,220.54,242.32,213.62,153.93,221.78,211.93,184.26,148.69,200.44,0,0,197.28,0,0,181.67,146.58
9600,223.47,225.25,259.18,222.74,224.47,230.5,198.04,223.87,245.25,222.83,239.76,212.58,153.09,223.75,213.35,187.99,148.69,202.34,0,0,196.32,0,0,183.1,146.21
9840,221.54,223.5,256.95,223.46,226.94,230.5,197.65,224.92,243.81,222.52,241.83,212.69,153.94,224.17,215.05,185.28,149.91,204.32,0,0,201.46,0,0,180.8,146.81
10080,224.38,223.38,257.82,228.47,228.87,231.31,198.4,224.87,245.08,225.59,248.22,215.8,153.09,227.27,215.47,188.82,154.07,206.78,0,0,200.19,0,0,181.56,150.56
10320,224.12,225.09,257.22,224.21,227.88,232.47,199.1,223.62,245.82,225.95,245.46,215.61,153.93,227.09,217.67,190.45,154.42,203.49,0,0,199.67,0,0,178.78,150.02
10560,223.4,223.4,260.83,226.36,229.05,235.73,199.36,226.13,246.48,225.58,246.3,217.42,159.79,229.36,220.36,192.33,155.79,205.45,0,0,201.2,0,0,184.34,148.82
10800,223.87,223.51,261.5,229.2,233.49,236.81,205.84,225.06,247.81,225.35,249.43,217.99,157.1,229.1,219.61,195.02,159.94,205.84,0,0,206.85,0,0,184.71,152.7
11040,221.76,225.47,260.71,227.04,232.41,236.91,202.83,225.68,245.96,228.24,248.76,218.57,161.61,229.88,220.94,193.96,159.24,206.14,0,0,201.78,0,0,185.41,153.5
11280,222.86,222.73,256.81,227.54,233.2,237.33,204.12,224.15,244.87,224.88,246.99,218.18,161.79,232.38,223.81,194.67,162.37,203.44,0,0,202.97,0,0,178.52,152.95
11520,223.35,224.52,259.64,230.38,234.02,239.06,204.62,225.75,246.34,225.84,251.76,222.82,160.74,232.7,224.48,196.13,163.56,200.77,0,0,206.32,0,0,182.26,153.99
11760,222.41,225.32,259.65,224.09,232.79,239.4,205.04,225.81,249.09,225.27,246.13,217.88,163.32,232.47,225.01,197.82,165.09,201.94,0,0,204.51,0,0,181.56,151.2
12000,223.86,223.55,262.54,226.07,234.12,239.38,208.19,227.24,247.25,227.51,247.91,219.16,164.11,234.19,226.89,201.85,164.75,207.17,0,0,201.96,0,0,179.94,155.66


==> plotdata/austin_rankk_2level_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,26.75,27.056,16.26,9.42,10.15,7.11,4.57,15.09,16.84,15.42,10.06,9.88,5.16,6.97,7.59,4.98,2.36,14.9,15.5,14.5,10.08,9.4,6.26,14.39,5.27
480,26.98,27.199,22.42,14.65,16,12.1,8.27,20.47,23.11,21.61,15.83,15.51,9.23,11.97,12.8,8.88,4.47,20.8,21.91,20.61,15.72,15.17,10.83,19.91,9.27
720,26.98,27.143,25.63,18.74,20.5,15.57,11.11,23.27,26.27,25.29,20.7,20.17,12.67,15.52,16.38,12.11,6.56,23.89,25.48,24.46,20.37,19.7,14.25,22.75,12.6
960,26.91,27.149,27.41,20.3,22.43,18.42,13.36,24.96,28.6,26.92,22.64,21.45,15.13,18.25,19.19,14.61,8.01,25.56,27.44,26.1,21.97,21.86,16.91,24.15,14.83
1200,26.95,27.153,28.04,21.98,24.41,20.55,15.77,25.74,29.4,27.9,24.31,23.34,17.16,20.32,21.29,17.28,9.56,26.16,27.95,27.64,23.83,23.7,19.02,24.74,16.98
1440,26.98,27.12,28.84,23.87,26.52,22.27,16.67,26.45,30.63,29.01,26.73,25.67,19.35,21.95,23.12,18.59,11.31,27.42,29.47,28.43,25.99,25.71,20.83,26.05,18.84
1680,26.68,27.056,29.69,24.13,26.86,23.63,18.02,27.16,31.38,29.92,27.46,26.16,20.41,23.51,24.89,19.99,12.23,28.25,29.99,29.29,26.86,26.57,22.32,26.75,19.99
1920,26.92,27.032,30.43,24.97,27.77,24.99,19.24,27.49,31.99,31,28.5,27.19,21.73,24.8,25.87,21.37,13.39,28.94,31.3,30.61,27.84,28.14,23.33,27.45,21.96
2160,26.91,26.961,30.4,25.95,29.32,25.99,20.12,27.71,32.15,30.82,29.78,28.26,23.19,25.79,27.21,22.73,14.97,28.98,30.85,30.89,29.05,29.54,24.59,27.5,23.09
2400,26.94,27.109,30.94,25.1,28.43,26.85,21.56,28.29,32.31,31.23,29.06,27.48,22.98,26.74,28.17,24.22,15.72,29.23,31.76,29.79,27.87,28.9,25.5,27.52,23.29
2640,26.91,27.065,31.31,25.88,29.23,27.37,21.74,28.64,33.05,31.69,29.5,28.15,24.38,27.42,28.9,24.5,16.59,29.84,32.23,30.29,29.03,29.74,26.24,28.22,23.71
2880,26.88,26.864,31.62,26.84,29.94,28.1,22.4,28.95,33.43,31.68,30.49,29.47,25.45,28.21,29.17,25.27,17.82,30.22,31.98,31.04,29.98,30.44,27.09,28.18,25.39
3120,26.76,27.112,31.37,26.84,30.24,28.67,22.94,28.62,33.33,31.35,30.71,29.33,25.42,28.56,30.16,26.03,18.41,30.07,31.42,30.85,29.79,30.7,27.78,28.13,25.84
3360,26.66,27.087,31.86,27.19,30.38,29.22,23.54,28.84,33.63,31.5,31.26,29.76,25.86,29.3,30.31,26.94,19.06,30.4,31.74,31.02,30.51,31.03,28.36,28.79,25.83
3600,26.51,26.84,32.07,27.7,30.99,29.49,24.23,29.29,33.57,31.79,31.8,30.56,27.17,29.07,30.82,28.11,20.22,30.66,32.02,31.68,31.19,32.14,28.51,28.97,26.55
3840,26.66,26.995,32.28,27.77,30.99,29.76,24.16,29.48,34.14,32.02,31.72,30.49,27.55,29.41,31.6,27.98,20.56,30.62,32.22,31.41,31.2,32.1,29.23,28.77,27.06
4080,26.91,27.011,32.38,28.02,31.6,30.28,24.56,29.59,33.91,32.71,32.29,30.78,27.37,29.73,32.05,28.37,21.15,30.72,32.87,31.46,31.19,32.53,29.68,29.28,27.38
4320,26.82,27.102,32.35,28.56,31.85,29.44,25.07,29.52,34.22,32.23,32.74,31.35,27.96,29.37,31.6,28.89,22.09,30.99,32.87,32.2,31.81,32.73,29.11,28.82,28.11
4560,26.96,26.986,32.39,28.28,31.86,29.99,25.38,29.48,34.43,32.36,32.78,30.91,28.66,29.77,31.63,29.52,21.9,31.12,32.58,31.52,31.73,32.63,29.73,29.38,28.09
4800,26.88,27.122,32.48,28,31.57,30.22,26.06,29.47,34.27,32.51,32.33,30.95,28.91,30.07,31.91,30.42,22.86,30.8,32.67,32.3,31.45,32.53,30,28.77,28.9
5040,26.89,26.988,32.6,28.64,32.05,30.72,25.88,29.73,33.9,32.63,33.33,31.5,29.04,30.52,32.62,30.03,23.61,30.96,32.92,32.63,32.04,33.06,29.96,29.26,29.64
5280,26.93,27.091,32.56,28.44,32.37,30.74,26.08,29.42,34.17,32.73,33.42,31.09,28.11,30.8,32.52,30.67,23.4,30.77,33.27,32.52,32.29,33.38,30.64,29.17,27.29
5520,26.99,27,32.79,28.57,32.53,31.26,26.31,29.57,34.35,32.74,33.6,31.58,28.3,31.07,32.84,30.98,23.78,30.76,33.42,32.77,32.17,33.71,30.95,28.91,27.93
5760,26.8,27.141,32.86,28.95,32.65,31.48,26.64,29.59,34.44,32.83,33.83,32.02,29.08,31.36,33.05,30.93,24.99,31.02,33.1,32.87,32.63,34.11,30.83,28.96,28.05
6000,26.67,27.153,33.02,28.98,32.82,31.51,26.98,29.98,34.52,33.26,33.62,31.83,29.34,31.55,33.75,31.67,25.28,31.22,33.64,33.06,32.48,33.95,31.27,29.11,28.75
6240,26.93,27.125,32.75,28.99,32.68,31.74,27,29.89,34.15,34.09,33.82,32.05,29.64,31.81,33.93,31.49,25.13,31.07,34.24,32.97,32.96,33.8,31.72,29.37,28.33
6480,26.63,26.961,33.02,29.44,33.02,31.91,25.93,29.76,34.57,33.76,34.58,32.46,30.04,31.72,34.11,30.78,26.43,31.22,33.82,32.94,33.09,33.43,31.84,29.49,29.16
6720,26.89,27.117,32.92,29.19,32.93,32.05,26.49,29.85,34.62,33.87,34.35,32.28,30.12,31.98,34.39,31.17,26.46,31.04,34.36,32.54,33.27,33.83,31.79,29.53,28.95
6960,26.8,27.113,33,28.83,32.88,32.52,26.8,29.88,34.39,34.4,33.64,31.61,30.04,32.37,34.09,31.46,26.82,31.37,34.03,33.16,32.5,33.6,32.34,29.28,29.81
7200,26.92,26.935,32.63,29.44,33.08,32.41,27.02,29.77,34.24,34.31,34.57,32.19,30.37,32.57,34.3,32.11,27.38,30.98,34.47,33.31,33.06,33.99,32.54,29.15,30.19
7440,26.88,27.08,33,29.34,32.84,32.58,27.05,29.91,34.63,34.43,34.18,32.32,30.82,32.66,34.78,31.89,27.5,31.35,34.51,32.69,33.29,33.41,32.72,29.22,30
7680,26.88,27.134,33.2,29.44,33.35,32.96,27.35,30.2,34.47,34.14,34.55,32.2,30.05,32.61,34.5,32.14,27.71,31.46,34.19,32.7,33.34,33.97,32.93,29.69,30.08
7920,26.94,27.146,33.06,29.73,33.33,33.1,27.48,30.27,35.17,34.57,34.91,32.78,30.94,32.62,35.02,32.33,27.67,31.51,34.12,33.48,33.35,33.93,32.64,29.81,30.67
8160,26.94,27.003,33.16,29.46,33.28,33.16,27.67,30.3,34.9,34.16,34.73,32.37,31.7,33.06,35.13,32.53,28.46,31.3,34.26,33.41,33.3,33.7,33.15,29.82,29.91
8400,26.92,27.131,33.26,29.53,33.31,32.73,28.04,30.26,34.85,34.59,34.58,32.69,31.71,32.64,34.76,33.06,27.88,31.3,34.22,32.9,33.69,34.29,32.74,29.74,32.75
8640,26.72,27.11,33.22,29.8,33.98,33.33,27.94,30.32,34.89,34.27,35.19,33.04,32.14,32.8,34.99,33.26,28.29,31.33,34.25,33.56,33.97,34.68,33.02,29.4,32.3
8880,26.97,26.976,33.25,29.85,33.55,33.24,28.07,30.06,35.04,34.32,34.78,32.89,32.93,33.22,34.63,33.38,28.38,31.69,34.34,33.56,33.89,34.03,33.16,29.46,33.02
9120,26.81,26.986,33.29,29.89,33.53,33.56,28.06,30.35,34.72,34.32,34.85,32.64,32.96,33.27,34.8,33.6,28.63,31.56,34.35,33.6,33.62,34.07,33.32,29.9,33.07
9360,26.87,27.107,33.36,29.82,33.84,33.71,28.3,30.12,35.03,34.57,35.12,32.97,32.28,33.62,34.86,33.72,29.08,31.59,34.74,33.03,33.9,34.35,33.32,29.89,33.26
9600,26.66,27.14,33.05,29.78,33.83,33.82,28.5,30.39,34.71,34.3,34.76,32.62,33.08,33.48,35.45,34.19,29.07,31.43,34.77,33.69,33.8,34.6,33.55,29.93,33.31
9840,26.91,27.114,33.5,29.71,33.53,33.7,28.38,30.21,35.22,34.7,35.11,32.97,32.39,33.65,35.54,34,29.26,31.72,34.75,33.78,33.89,34.57,33.65,29.92,33.29
10080,26.92,27.122,33.19,30.05,33.77,33.78,28.63,30.45,34.88,34.75,35.13,33.16,33.26,33.72,35.25,33.76,28.85,31.81,34.47,33.81,34.15,34.92,33.82,30.01,32.64
10320,26.64,26.96,33.49,30,33.68,34.11,28.67,29.98,35.18,34.32,34.99,32.8,33.45,34,35.75,33.93,29.91,31.69,34.85,33.17,34.1,34.37,33.9,29.94,33.53
10560,26.66,27.11,33.48,29.66,33.28,34.19,28.63,30.37,34.77,33.99,34.8,32.9,33.52,34.16,35.43,34.05,30.06,31.8,34.43,33.66,33.27,34.88,33.57,29.58,32.86
10800,26.64,26.951,33.14,30.08,33.83,34.3,29,30.08,35.16,34.02,35.07,33.44,33.77,34.22,35.58,34.44,29.72,31.87,34.08,33.88,33.46,34.73,33.7,29.64,33.11
11040,26.9,27.133,33.43,30.04,33.35,34.33,28.97,30.24,34.88,34.07,34.96,33.22,33.86,34.09,35.6,34.27,30.54,31.59,34.55,33.33,33.7,35.03,33.8,29.64,33.99
11280,26.94,27.129,33.44,30.07,33.45,34.42,28.93,30.13,35.07,34.02,35.03,33.34,33.95,34.1,36.1,34.36,30.71,31.73,34.51,33.22,33.81,34.67,34.34,29.96,33.17
11520,26.92,27.034,33.52,30.01,33.61,34.26,28.97,30.17,35.14,34.27,35.21,32.86,33.4,34.23,36.2,34.56,30.98,31.84,34.53,33.25,33.64,35.33,34.4,29.62,33.43
11760,26.96,27.141,33.63,29.87,33.22,34.58,29.1,30.47,35.23,34.14,35.11,32.56,34,34.24,36.25,35.02,0,31.88,34.57,33.43,33.36,35.11,34.46,29.96,33.23
12000,26.87,27.131,33.6,29.86,33.38,34.4,29.52,30.45,35.19,34.15,34.96,32.84,33.27,34.6,35.9,34.93,0,31.93,34.57,33.48,33.7,35.18,34.09,30.1,34.24


==> plotdata/austin_rankk_max_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,225.27,226.1,126.95,101.46,102.73,85.6,74.79,122.06,127.08,122.36,104.52,100.54,71.32,85.07,87.89,73.62,53.55,121.13,123.1,118.4,104.89,99.07,79.03,119.64,70.03
480,224.29,228.19,173.12,147.13,152.97,132.19,118.72,166.21,174.05,168.25,152.91,148.47,114.56,131.36,136.92,120.59,90.53,165.25,168.4,165.85,152.72,146.01,125.68,163.19,113.1
720,224.58,227.79,190.6,171.15,177.49,159.9,144.78,183.06,192.91,189.16,178.91,174.42,141.86,159.82,164.39,147.79,117.53,184.09,188.13,186.7,177.13,172.62,154.23,179.89,139.35
960,223.31,227.16,205.15,180.83,189.73,177.45,162.79,195.63,206.93,202.66,190.77,184.74,158.04,178.92,183.36,169.34,137.88,198.51,203.42,199.92,188.34,185.75,171.39,192.05,154.02
1200,224.57,227.63,210.5,191.69,203.08,184.27,174.11,202.23,213.16,210.62,202.93,196.99,175.46,184.75,189.56,180.79,152.13,205.14,209.94,209.56,201.37,199.21,179.27,197.42,168.89
1440,223.65,230.72,218.15,200.42,210.74,196.75,176.22,208.48,221.36,218.62,211.59,206.11,184.22,196.76,202.53,185.01,167.33,212.39,217,217.02,209.72,207.86,192.03,206.82,181.1
1680,224.18,230.69,220.07,202.42,213.28,205.29,186.92,210.31,224.1,221.16,214.07,207.5,190.45,204.75,210.74,197.3,165.73,213.36,221.54,220.98,211.23,210.73,200.65,207.11,188.31
1920,224.41,230.58,225.84,207.36,220.62,211.1,193.22,214.22,230.23,227.13,222.05,214.52,197.92,211.65,216.02,205.18,178.18,220.57,224.43,225.23,218.07,218.21,207.76,212.66,194.92
2160,224.52,227.73,225.99,211.77,225.21,210.61,199.39,215.23,229.56,226.9,225.43,218.76,205.23,209.27,216.45,212.16,186.75,220.05,226.98,227.46,222.5,222.94,206.38,213.18,203.31
2400,224.97,230.52,229.69,210.48,223.6,217.89,203.51,219.6,233.65,230.6,225.83,218.55,206.97,216.91,223.39,217.01,191.42,222.78,230.03,230.1,220.49,224.15,213.72,216.79,201.24
2640,224.37,230.17,229.52,216.41,228.61,222.61,198.15,219.5,234.27,231.94,230.05,222.75,209.2,221.21,228.09,210.8,195.92,224.76,230.22,230.78,227.81,228.5,218.02,217.18,207.66
2880,222.09,226.69,233.36,217.79,231.93,224.3,206.58,223.01,236.81,234.3,234.13,225.48,220.97,223.09,230.96,219.56,202.85,228.1,233.63,234.21,229.16,231.79,222.04,221.43,212.38
3120,223.3,226.98,231.37,214.94,228.59,220.97,209.68,221.5,236.82,233,229.21,223.31,215.56,218.57,225.83,224.68,198.33,225.06,232.7,231.99,227.39,229.25,218.11,217.97,210.87
3360,223.03,225.62,235.08,220.39,235.24,227.48,212.88,224.89,239.66,237.26,235,228.06,225.67,224.94,234.64,228.07,206.93,229.92,237.51,236.52,233.04,235.17,224.69,222.12,217.32
3600,222.43,224.87,235.2,222.7,236.38,230.33,213.75,221.4,238.24,234.74,238.21,229.79,221.79,227.34,235.12,231.33,210.65,226.81,234.28,234.62,234.42,237.3,228.29,220.28,217.02
3840,223.23,225.41,237.3,223.05,237.98,231.77,216.29,226.76,242.37,239.1,239.9,231.88,231.88,230.54,238.61,233.32,213.64,232.55,238.5,239.3,235.95,238.61,230.45,224.17,223.13
4080,223.68,224.41,238.81,223.52,238.6,233.77,214.59,227.4,245.01,240.01,238.77,231.63,231.8,231.6,240.5,231.09,217.54,231.81,240.67,241.53,235.94,238.7,232.94,225.03,222.64
4320,223.61,227.21,239.63,226.07,239.75,233.7,218.07,227.01,245.03,240.23,240.47,234.5,231.37,230.36,238.84,235.5,225.3,231.65,240.25,241.17,237.6,240.73,232.23,224.6,225.91
4560,223.66,224.44,242.55,227.09,239.95,235.97,219.7,227.81,245.54,241.92,243.3,236.12,230.34,231.42,241.78,236.13,222.22,233.06,242.68,241.62,238.43,242.31,234.43,227.9,225.12
4800,223.82,223.44,244.53,226.43,240.94,236.82,221.86,229.16,244.21,242.2,241.74,235.74,238.24,234.03,242.69,237.91,225.73,234.92,241.52,243.1,238.26,241.75,236.27,228.07,232.1
5040,223.82,224.02,243.5,226.94,241.78,237.71,223.05,230.14,245.39,242.59,244.03,235.83,234.92,235.36,244.48,240.24,228.57,234.03,241.99,242.89,239.83,243.51,237.52,227.11,225.21
5280,224.68,223.56,242.31,227.81,242.68,237.92,219.56,229.38,246.83,242.84,244.07,237.73,240.03,234.08,244.21,237.3,225.88,234.76,243.24,242.92,241.7,244.62,235.66,226.8,231.28
5520,224.52,222.68,248.06,227.39,241.85,239.12,222.42,229.81,246.72,243.64,243.43,234.17,241.09,235.5,245.11,240.18,231.29,236.45,243.82,243.41,240.15,244.23,237.95,229.98,235.12
5760,222.63,223.63,249.1,229.45,243.83,240.33,224.5,229.11,247.57,243.93,244.89,237.79,242.82,236.59,247.48,242.39,237.66,235.17,243.43,244.67,241.67,245.08,239.54,229.61,232.98
6000,224.59,221.25,247.03,229.58,244.51,241.39,225.92,229.83,247.33,244.52,247.49,238.35,239.65,238.04,248.33,243.73,232.68,237.26,245.75,246.12,243.06,246.77,240.06,228.81,232.9
6240,222.39,223.53,248.02,228.67,243.59,239.94,226.06,229.97,246.72,243.26,244.43,238.44,238.84,236.85,245.69,244.32,229.43,235.98,243.3,246.18,240.5,245.5,238.01,229.83,233.22
6480,224.19,223.5,251.52,231.17,246.13,241.55,223.28,230.88,249.25,246.82,246.96,238.37,240.68,237.55,247.85,240.58,232.59,238.22,246.45,246.03,243.27,247.58,240.88,230.94,236.06
6720,223.93,223.43,249.94,231.5,246.7,243.58,226.84,231.47,248.6,245.66,248.85,239.39,241.67,239.27,250.23,243.63,235.02,236.08,245.43,245.25,243.68,248.06,242.12,230.53,236.12
6960,222.33,225.6,250.75,228.7,244.12,243.77,227.23,232.35,250.26,247.74,245.2,237.58,243.53,240.83,251,246.29,242.84,237.51,246.75,246.92,242.38,246.99,242.34,230.37,231.9
7200,223.35,222.92,248.29,231.98,246.59,241.23,228.04,230.5,248.56,245.42,247.43,238.62,243.42,236.74,246.63,246.87,243.8,235.97,244.83,246.54,244.1,248.75,240.09,230.26,237.06
7440,222.9,223.21,250.81,231.41,247.03,244.66,228.84,232.18,249.32,246.21,249.03,239.91,237.57,241,250.05,247.81,230.28,238.51,247.15,247.93,245.1,248.71,243.81,230.71,229.08
7680,223.79,223.75,253.78,232.17,247.72,245.95,228.77,233.48,249.55,247.24,249.1,240.86,249.8,241.85,251.67,249.57,238.76,238.41,246.93,247.97,245.01,249.39,244.21,232.64,239.94
7920,224.68,223.71,256.01,232.13,247.8,246,228.8,233.68,250.25,248.29,249.18,241.14,244.98,242.29,252.99,247.17,242.9,239.56,247.35,248.33,245.56,249.03,245.49,232.15,242.75
8160,224.26,221.18,256.19,232.85,247.93,246.77,229.07,232.73,250.19,249.06,249.53,240.43,245.7,242.68,253.45,247.88,239.3,240.14,247.21,247.97,245.55,249.61,246.22,232.44,243.91
8400,224.42,223.61,256.13,233.47,248.46,245.54,229.99,232.57,251.43,247.91,249.41,241.42,250.76,242.01,251.37,248.73,240.21,238.62,246.72,249.06,246.06,251.73,244.87,231.65,245.72
8640,221.24,223.61,254.2,231.81,248.29,247.15,230.93,232.98,251.59,248.42,250.59,240.98,246.91,242.73,252.82,250.18,241.58,240.34,247.49,249.4,246.38,251.13,246.52,232.38,244.79
8880,224.25,223.86,255.3,233.36,249.27,247.42,230.11,233.16,251.26,247.72,249.78,242.48,244.88,242.82,253.95,251.11,242,240.08,248.73,248.17,246.36,251.7,247.1,231.53,238.39
9120,223.94,220.69,257.27,233.62,249.9,247.45,229.38,232.99,252.34,248.91,250.44,242.52,246.84,244.09,254.02,248.8,249.67,239.49,248.79,250,247.22,251.9,247.57,232.44,241.83
9360,224.44,226.69,254.94,232.91,248.65,247.05,230.04,234.27,251.55,249.48,251.23,242.44,248.09,242.17,252.72,251.18,246.52,239.31,247.7,249.63,245.49,251.12,245.87,233.32,242.61
9600,223.47,225.25,259.18,233.66,249.8,247.32,232.47,233.22,251.8,249.23,251.27,241.94,253.15,243.48,254.08,251.03,242.73,240.98,248.5,249.68,247.42,252.8,247.2,232.52,247.36
9840,221.54,223.5,256.95,234.14,250.09,247.99,233,232.8,249.43,247.87,251.06,242.97,252.84,245.25,255.01,251.16,240.81,239.55,248.19,249.88,247.28,252.21,248.17,232.52,241.66
10080,224.38,223.38,257.82,233.36,249.8,248.57,231.5,233.44,252.59,248.77,250.79,241.92,248.71,244.57,255.74,252.48,250.32,241.07,248.42,249.75,246.43,251.38,248.29,234.12,247.05
10320,224.12,225.09,257.22,234.24,249.86,246.47,230.27,232.91,251.97,248.31,252.46,244.15,249.38,243.83,252.21,249.37,251.27,241.31,248.02,249.27,247.53,252.63,246.44,232.62,243.48
10560,223.4,223.4,260.83,234.62,251.37,248.86,231.2,235.46,251.22,249.65,252.55,243.61,250.5,245.48,255.14,251.96,245.94,239.51,249.06,249.5,248.61,253.77,247.43,232.37,245.18
10800,223.87,223.51,261.5,234.11,248.84,249.38,232.65,233.07,250.91,248.36,251.33,242.94,247.74,245.89,256.12,253.22,248.68,240.22,249.32,249.2,247.19,251.47,248.48,231.94,242.16
11040,221.76,225.47,260.71,235.29,250.57,249.7,232.31,234.21,253.45,249.06,251.19,242.66,250.13,244.58,255.86,252.26,244.17,239.77,248.68,250.83,247.32,253.74,248.31,234.39,244.54
11280,222.86,222.73,256.81,235.42,250.99,247.53,232.64,233.82,252.11,248.4,253.23,243.83,254.13,244.07,252.93,252.74,252.07,239.71,247.98,249.53,248.43,253.61,246.59,231.77,249.22
11520,223.35,224.52,259.64,234.91,251.59,249.12,233.5,233.71,252.51,249.76,252.03,244.56,255.47,244.52,255.37,254.69,247.33,241.66,249.36,251.13,248.26,254.63,249.99,232.99,243.31
11760,222.41,225.32,259.65,235.21,252.29,250.15,232.39,235.79,252.14,250.2,253.34,243.78,250.22,244.9,257.04,252.88,246.61,240.38,249.38,250.32,248.47,253.93,249.46,233.36,245.49
12000,223.86,223.55,262.54,235.38,251.12,251.23,234.09,234.15,252.41,251.05,252.56,244.27,252.03,245.09,256.69,254.05,253.75,241.96,249.13,251.4,248.99,253.91,250.32,235.04,244.28
12240,223.73,223.64,261.89,236.83,251.98,250.22,234.24,234.65,252.63,249.6,253.56,244.28,254.55,244.05,257.69,254.42,254.46,241.23,248.73,251.22,249.59,255.18,250.88,235,244.41
12480,220.7,220.54,262.92,236.42,251.65,249.5,233.81,234.25,252.49,249.84,253.53,243.36,251.83,245.54,256.06,254.56,246.59,242.14,249.36,251.79,249.45,254.09,250.15,232.96,246.17
12720,223.4,223.69,260.26,236.13,251.51,251.43,233.98,234.36,252.79,250.79,252.43,244.69,254.79,246.12,256.62,255.17,247.85,240.99,249.48,252.09,249.39,254.5,251.13,233.37,248.2
12960,223.72,222.3,260.84,235.62,251.79,250.55,233.05,235.71,252.05,251.6,254.17,244.84,253.04,246.44,256.81,254.2,248.82,241.04,249.92,250.71,248.81,254.31,251.13,233.08,246.06
13200,223.36,225.89,261.16,235.71,251.21,251.33,233.92,236.08,252.78,251.24,253.87,244.65,256.72,246.62,258.03,254.85,248.72,241.47,249.76,251.7,248.62,253.78,250.76,233.98,251.16
13440,221.27,223.68,262,236.26,252.36,249.41,234.11,234.45,254.31,251.37,253.03,244.03,253.62,244.96,256.2,255.58,255.31,241.12,250.81,251.55,249.08,255.09,249.32,234.43,251.55
13680,223.37,221.89,262.56,236,252.13,250.66,235.58,234.91,254.04,251.08,254.82,246.21,257.7,246.74,256.79,254.41,250.24,241.52,251.01,251.52,249.61,255.29,250.65,235.33,246.41
13920,223.63,220.71,261.78,235.32,251.55,251.23,235.43,234.44,252.78,250.33,252.82,245.19,257.57,247.2,258.12,255.93,248.03,243.14,250.08,251.69,249.59,254.68,251.58,233.42,251.86
14160,222.69,223.46,262.44,236.5,252.16,251.65,233.29,235.15,252.83,251.63,253.51,245.33,258.64,246.45,257.36,254.04,249.52,242.99,250.04,251.96,249.62,255.67,251.54,235.02,246.68
14400,222.81,225.16,260.48,236.01,251.87,250.33,233.32,234.37,252.14,250.88,256,245.49,256.4,244.07,255.69,254.78,246.16,241.92,250.64,251.79,250.54,255.93,250.42,235.42,245.28


==> plotdata/austin_square_1level_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,188.71,185.56,28.63,22.85,12.68,12.69,14.13,22.26,16.09,12.63,16.97,11.46,6.1,12.68,10.01,7.71,6.23,55.06,48.74,9.61,9.38,40.39,9.42,13.59,5.92
480,210.47,201.44,81.49,73.85,25.52,51.55,54.44,30.94,59.6,51.73,29.43,13.73,31.63,13.48,14.68,15.7,18.35,18.65,18.08,14.35,46.68,11.39,16.81,43.3,21.14
720,218.19,210.28,20.91,21.36,10.29,12.33,10.55,17.8,31.6,19.41,24.08,21.36,20.25,15.24,17.27,8.65,10.4,35.29,21.99,33.36,21.26,14.72,11.17,31.01,19.35
960,218.25,213.94,34.01,31.62,26.07,21.2,11.37,36.2,35.6,21.69,24.54,25.21,25.51,12.79,14.66,17.63,15.42,53.2,27.38,38.95,21.67,45.29,25.35,32.78,13.75
1200,218.77,210.68,69.44,52.96,42.42,34.39,42.78,50.08,40.1,41.28,28.51,30.65,31.52,31.96,22.92,20.95,18.37,89.01,47.33,44.37,58.42,81.71,43.73,38.28,31.9
1440,217.1,205.6,90.97,74.82,57.96,50.94,57.72,73.46,48.82,47.6,51.06,45.01,35.16,51.95,54.46,34.64,28.39,119.25,62.04,48.66,67.44,101.03,61.28,51.04,35.68
1680,219.64,211.35,96.67,90.08,70.54,69.57,69.11,88.4,71.24,69.65,78.58,67.1,42.2,65.76,68.57,59.97,46.82,142.66,82.69,80.92,82.76,132.79,84.77,66.71,37.3
1920,217.74,205.53,128.11,104.77,90.85,89.92,89.62,103.75,93.13,88.6,93.66,82.45,52.96,90.26,79.75,75.16,58.03,158.25,94.97,83.63,95.37,139.29,88.18,85.91,50.87
2160,221.38,215.6,140.44,124.69,103.46,102.5,103.49,118.65,109.65,108.78,109.94,98.11,69.45,104.96,92.7,81.88,72.5,178.39,114.43,97.85,113.33,166.9,98.75,101.72,68.81
2400,222.96,210.81,156.28,138.09,118.36,115.58,118.16,131.46,122.4,119.3,123.61,113.19,79.94,118.7,108.92,97.06,78.28,183.4,107.87,106.92,115.04,178.61,109.59,118.29,76.12
2640,222.54,210.99,155.94,148.87,117.64,132,128.78,147.15,142.95,131.19,135.7,128.73,89.5,126.8,121.9,110.2,89.19,197.39,136.57,128.4,136.25,192.42,127.29,120.65,85.03
2880,220.99,219.01,174.01,160.76,138.09,140.81,139.96,159.13,147.72,135.62,152.69,135.68,97.1,140.12,134.55,118.16,104.61,199.19,135.26,129.61,137.22,195.33,130.78,128.2,94.91
3120,221.19,220.66,177.64,166.98,150.31,144.67,146.84,165.39,154.99,147.69,163.09,147.37,113.41,151.6,145.08,137.09,106.92,207.47,153.7,144.54,155.63,211.53,145.13,143.74,105.57
3360,220.19,221.35,185.75,174.95,160.96,163.04,159.47,170.39,169.93,157.12,171.06,159.12,113.07,156.83,152.17,145.42,123.55,206.13,157.28,147.78,157.24,211.59,144.92,152.52,109.27
3600,219.81,223.1,193.38,180.42,168.55,167.95,163.24,176.99,174.7,167.06,182.14,169.41,125.36,167.87,158.75,153.85,128.12,213.98,175.83,162.29,175.75,223.1,163.56,161.57,125.54
3840,221.3,218.83,201.21,190.86,177.29,175.35,175.71,182.67,175.27,169.23,192.53,174.72,138.09,175.94,172.9,158.43,140.32,205.41,176.61,163.19,173.28,225.4,166.54,164.45,127.23
4080,222.92,218.76,200.43,189.09,180.67,187.08,176.81,187.21,193.47,183.34,190.58,181.24,139.64,184.25,183.54,168.74,142.19,221.24,182.9,173.92,182.61,216.13,171.02,167.27,142.98
4320,220.84,225.41,215.69,205.27,189.51,189.62,195.2,192.66,194.12,187.81,196.48,186.51,146.5,187.47,189,173.38,147.51,213.52,183.25,174.58,182.48,229.43,173.37,180.28,140.71
4560,221.12,221.13,219.27,207.84,195.81,196.29,197.58,200.84,204.23,193.54,205.61,190.58,163.44,198.04,195.7,179.96,164.87,217.98,199.21,185.96,195.16,223.06,185.24,180.82,154.81
4800,221.99,226.51,223.2,212.11,202.58,207.18,204.79,202.32,206.26,197.48,207.16,197.87,167.33,200.35,198.88,192.36,167.93,210.61,192.87,182.78,194.22,230.76,185.86,191,163.62
5040,222.51,226.42,222.71,211.48,206.87,215.9,204.01,211.43,210.83,202.13,219.24,201.33,166.62,212.56,205.95,194.79,177.36,222.27,200.43,191.08,201.5,224.36,191.9,186.05,167.31
5280,223.3,221.7,226.75,218.39,215.03,220.51,204.36,210.07,212.71,206.49,222.17,201.45,179.65,213.83,208.71,198.2,178.45,216.46,198.96,191.09,196.4,235.43,191.12,183.54,174.34
5520,222.55,222.98,227.95,215.96,215.11,221.7,206.23,212.81,217.99,212.01,223.29,206.36,184.6,216.69,210.44,202.46,185.43,223.01,210.43,205.64,212.39,228.35,204.49,199.48,170.75
5760,222.04,226.46,231.43,219.82,219.82,224.71,211.34,212.2,214.1,209.42,222.99,205.24,179.66,217.87,211.25,204.02,179.88,215.39,207.62,200.27,209.08,238.78,200.91,196.14,184.03
6000,222.59,223.92,230.53,218.03,223.65,224.39,211.71,215.21,225.71,214.42,229.67,212.95,186.77,221.08,217.11,210.97,185.87,227.94,212.45,205.99,211.52,229.29,210.89,207.04,186.58
6240,222.92,227.72,232.97,221.42,226.91,226.32,215.61,218.2,229.63,218.28,229.04,218.96,197.08,221.3,225.32,222.32,202.17,219.7,208.57,202.17,209.83,244.52,204.47,197.56,183.23
6480,222.77,222.96,230.91,219.15,227.37,227.12,211.24,219.06,229.94,216.6,230.32,221.07,201.23,224.2,230.29,222.3,196.83,227.75,220.92,214.22,222.96,237.09,219.76,205.2,185.61
6720,220.04,227.96,232.06,222.34,231.45,230.85,217.29,219.62,232.04,218.65,233.54,222.85,204.44,225.8,232.23,226.16,200.55,221.05,215.11,208.72,214.42,242.11,213.34,209.39,191.91
6960,220.06,228.66,234.05,219.75,229.59,231.43,215.41,220.88,236.37,226.72,231.71,225.07,208.64,228.99,236.55,230.82,215.89,231.94,222.71,214.49,221.52,238,218.04,209.23,189.9
7200,218.44,228.31,234.79,225.3,234.08,231.4,219.99,222.26,237.28,230.98,236.73,229.72,210.88,227.49,233.77,232.4,208.58,226.18,216.27,213.06,214.8,248.49,213.17,212.67,198.18
7440,218.05,228.6,234.92,224.53,233.4,233.31,220.16,222.45,238.51,233.92,237.54,229.76,215.07,230.68,239.28,235.23,222.47,231.86,227.76,219.23,225.98,241.14,223.68,211.84,197.8
7680,216.02,227.82,237.25,224.07,233.88,233.95,220.27,222.1,236.62,228.36,236.31,226.27,207.23,231.43,233.93,232.21,211.42,226.03,221.23,224.65,219.63,247.99,220.16,209.27,202.66
7920,216.76,229.45,235.74,223.22,234.27,235.77,219.15,225.57,240.67,235.57,239.1,233.78,218.5,234.38,241.48,237.6,224.58,234.63,230.61,217.17,226.08,240.68,226.6,216.47,209.03
8160,216.22,229.37,238.23,226.85,238.62,239.76,221.42,225.36,242.06,236.46,239.89,234.64,217.33,237.16,243.31,236.44,226.86,229.13,222.05,232.93,219.72,0,216.94,216.82,210.57
8400,214.95,230.07,235.92,226.07,238.22,236.78,219.56,225.05,242.24,237.75,240.02,234.73,218.27,234.15,242.79,239.82,229.98,233.98,236.13,225.54,229.62,0,230.92,221.05,207.06
8640,214.37,229.94,238.73,225.67,239.45,240.16,223.03,227.15,244.67,239.91,239.94,234.75,225.3,237.58,243.62,241.6,222.24,226.79,228,232.08,223.72,0,223.71,216.48,213.69
8880,214.85,230.49,236.82,226.2,238.66,239.96,221.94,225.05,243.71,239.44,240.14,234.97,225.72,236.35,245.57,241.75,223.16,237.23,236.03,226.76,232.65,0,232.21,215.91,222.12
9120,215.3,229.49,240.56,228.49,242.65,242.09,222.65,227.65,244.43,241.73,242.66,236.55,233.75,237.97,247.97,241.91,224.96,232.78,228.53,238.73,225.5,0,224.29,220.92,229.1
9360,216.14,229.88,238.79,227.37,241.66,241.24,224.81,227.71,244.44,242.02,243.45,238.61,228.3,239.4,246.85,242.73,224.13,235.28,241.54,231.14,238.12,0,236.76,214.09,224.33
9600,213.79,229.21,241.01,228.57,243.8,243.39,227.49,227.13,243.48,240.32,241.44,238.55,228.57,237.74,246.54,241.87,225.43,0,233.65,238.57,231.83,0,232.04,220.25,224.05
9840,215.54,230.04,240.49,228.63,243.6,243.55,225.28,228.21,245.6,241.94,245.52,241.1,238.42,241.68,248.78,247.44,229.39,0,239.66,230.76,236.3,0,237,219.31,221.34
10080,214.54,225.95,241.37,230.37,245.54,244.64,227.39,230.17,248.76,244.78,245.75,239.86,232.61,241.6,250.57,246.63,231.71,0,233.71,243.26,232.86,0,230.08,218.62,233.38
10320,213.61,225.33,239.51,229.57,243.74,241.72,225.62,230.26,246.01,242.81,246.79,241.08,234.19,240.02,249.2,244.01,232.79,0,243.98,237.49,240.98,0,241.64,225.23,232.03
10560,214.04,225.45,242.8,232.38,247.4,246.31,228,230.84,246.99,245.83,246.88,239.59,241.64,242.99,250.28,246.26,242.71,0,238.35,242.38,236.02,0,236.07,221.48,226.77
10800,213.6,228.61,241.29,229.22,244.77,245.66,228.33,230.38,249.12,246.39,246.98,240.6,237.53,244.97,252.12,248.66,233.57,0,243.37,234.16,240.66,0,241.54,226.76,233.36
11040,213.34,226.88,244.08,231.66,247.72,247.2,231.07,230.38,248.2,245.01,248.64,243.34,244.75,244.68,251.82,249.62,242.88,0,236.14,244.57,235.37,0,232.61,223.86,240.56
11280,213.83,226.25,241.66,231.98,247.48,244.16,229.39,230.44,249.01,245.36,248.68,243.8,247.48,242.74,251.05,250.54,238.15,0,245.98,240.08,245.41,0,244.95,220.97,234.25
11520,213.42,225.75,242.73,231.75,247.75,247.65,230.92,230.8,247.44,245.76,247.42,242.96,244.4,243.18,251.33,249.57,237.8,0,240.98,243.93,238.35,0,237.69,226.59,238.62
11760,214.2,226.85,244.24,231.41,248.08,247.07,229.75,231.73,250.5,248.69,249.1,242.21,242.64,245.71,252.79,249.94,248.18,0,243.91,0,242.25,0,244.31,225.3,227.94
12000,213.36,226.77,244.97,234.12,249.89,248.93,231.03,232.12,251.69,247.03,249.57,242.64,243.41,245.77,253.61,250.53,248.32,0,0,0,0,0,0,229.09,243.54


==> plotdata/austin_square_1level_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,23.83,24.295,21.67,20.51,17.72,18.24,17.72,19.58,18.81,17.43,19.78,18.85,9.86,18.19,18.74,16.53,10.56,17.69,17.5,15.81,17.05,16.97,14.55,16.92,10.29
480,22.68,24.746,24.3,23,22.18,23.14,18.09,22.17,23.98,22.02,22.63,23.31,16.88,22.04,23.86,22.36,13.42,22.5,21.94,21.39,22.61,21.83,21.55,21.8,16.11
720,26.16,24.762,23.18,21.52,21.78,20.7,19.78,23.4,24.36,22.19,23.16,21.71,17.99,20.59,20.7,20.51,18.09,21.84,23.08,23.48,21.11,21.63,18.58,22.13,18.09
960,24.51,26.285,23.66,23.25,22.52,21.52,19.11,23.55,24.23,23.53,22.67,22.26,21,20.61,22.85,19.99,18.29,22.72,23.7,23.05,22.42,22.89,21.24,22.52,19.2
1200,24.61,25.902,25.67,24.75,24.63,22.43,22.5,22.81,25.98,24.33,22.51,22.47,22.19,21.47,24.27,21.19,20.28,22.61,25.61,23.91,22.96,24.41,23.63,23.8,20.25
1440,24.41,26.07,26.41,25.39,25.02,25.21,22.8,25.67,26.94,25.07,26.46,24.25,23.2,24.76,25.37,22.52,20.53,25.7,26.2,25.64,24.21,25.49,23.01,23.94,19.83
1680,26.04,26.61,26.57,25.07,25.04,25.31,23.89,25.41,26.33,24.82,27.33,26.02,20.32,25.93,26.4,24.01,21.2,24.23,26.5,23.98,24.79,25.98,25.17,25.38,22.6
1920,26.12,26.28,27.12,25.96,26.98,26.97,25.21,25.42,26.11,24.86,26.49,26.81,23.63,25.96,27.28,25.2,22.61,25.98,25.23,26.78,25.35,25.82,24.98,25.31,23.48
2160,26.6,26.346,26.99,26.43,26.37,27.15,25.22,26.32,26.71,25.39,27.97,26.42,20.87,26.28,26.68,26.17,23.9,26.21,26.84,25.53,26.37,27.61,26.62,24.7,24.44
2400,26.02,26.478,27.92,25.99,26.93,27.21,26.25,26.04,28.08,25.82,27.56,26.16,25.23,26.87,28.24,28,24.8,26.05,27.36,25.03,27.1,27.36,26.37,25.31,22.48
2640,26.3,26.497,28.18,27.06,27.37,27.54,26.19,26.79,28.23,27.31,27.93,27.35,24.43,26.6,28.24,28.05,25.85,26.88,27.58,26.8,27.18,27.53,25.99,26.21,24.52
2880,26.76,26.875,27.96,27.34,27.8,27.95,26.13,26.58,27.73,27.64,28.88,27.63,22.74,27.86,28.68,27,26.64,27.48,27.15,25.88,27.2,28.21,27.28,26.93,25.19
3120,26.76,26.896,28.42,27.37,27.19,28.06,26.8,27.32,28.78,27.97,28.49,26.82,25.9,28.62,28.91,28.24,25.43,28.12,28.25,27.53,28.05,27.91,27.6,27.41,25.87
3360,26.8,26.551,28.7,27.55,28.39,28.94,27.08,27.43,29.11,28.35,29.4,28.16,26.69,28.87,29.21,28.69,27.48,28.51,28.73,28.12,27.75,28.8,27.3,27.68,26.54
3600,26.55,26.961,28.74,27.43,28.03,28.72,27.02,27.08,28.61,28.58,28.96,27.79,24.99,29.15,28.81,29.77,28.01,27.81,28.87,27.34,28.02,29.04,28.39,27.19,27.14
3840,26.46,26.641,28.68,27.49,29.49,29.48,27.54,27.86,28.83,28.78,29.75,28.6,25.54,28.86,29.07,29.3,28.27,28.26,29.21,28.75,29.05,28.68,28.06,27.31,27.29
4080,26.97,26.775,29.1,27.88,29.5,29.58,27.4,27.93,29.72,29.1,29.84,28.83,27.92,29.55,30.13,30.05,29.21,28.61,29.18,28.91,29.51,29.51,28.7,28.08,28.15
4320,26.32,27.058,28.95,27.7,29.76,29.53,27.21,27.46,29.36,29.31,30.07,28.89,27.88,29.59,30.25,30.3,27.4,28.21,28.98,29.25,29.27,29.2,29.14,27.34,26.34
4560,26.23,27.087,29.27,27.88,29.38,29.83,27.42,27.54,30.04,29.53,30.44,29.14,27.98,29.38,30.22,30.53,29.77,28.72,29.09,28.5,29.41,29.32,29.96,27.55,30.18
4800,26.89,26.887,29.44,28.15,29.34,29.95,27.6,27.62,30.08,29.65,30.38,29.15,28.32,29.51,30.39,30.67,29.94,28.74,29.92,29.66,30.07,30.23,30.22,27.53,30.51
5040,26.55,26.979,29.61,28.21,29.28,29.53,28.05,27.76,29.71,29.42,30.49,28.95,28.53,29.48,31.13,30.89,30.11,28.91,30.12,29.85,29.22,30.35,30.3,27.67,28.53
5280,26.56,26.757,29.59,28.06,29.95,29.89,27.95,28.19,29.82,30.03,30.67,29.51,29.08,29.8,31.08,30.83,30.41,29.02,29.65,29.12,29.51,30.57,30.34,28.2,29.19
5520,26.56,26.997,29.45,28.05,29.97,30.35,27.85,27.96,29.9,29.69,30.28,29.51,29.12,30.03,30.73,31,30.59,29.08,30.25,30.13,29.98,29.91,29.95,27.87,31.05
5760,26.5,26.681,29.45,28.12,29.57,30.53,27.81,28.07,30.47,30.23,30.78,29.26,29.58,30.43,31.26,30.62,31.21,28.76,29.87,30.24,29.77,30.25,30.58,27.96,29.84
6000,26.93,26.71,29.62,28.17,29.94,29.94,28.12,28.19,30.19,29.66,30.89,29.79,31.29,30.01,31.02,31.33,31.17,29.11,30.23,30.21,29.65,30.85,30.02,28.04,31.58
6240,26.89,26.707,29.83,28.18,29.86,29.99,28.34,28.1,30.73,29.71,30.75,29.81,30.95,30.39,30.71,31.19,29.94,28.98,30.3,29.59,30.46,31.11,30.14,28.11,31.08
6480,26.98,27.041,29.61,28.22,30.5,30.36,28.14,28.55,30.28,29.85,30.84,29.6,31.19,30.23,31.41,31.07,30.52,29.17,30.35,30.4,29.91,30.59,30.13,28.25,31.43
6720,26.91,26.728,29.4,28.62,30.51,30.29,28.11,28.46,30.84,30.35,31,29.68,29.58,30.62,31.52,31.17,30.28,28.77,30.03,29.79,30.27,31.19,30.45,28.55,29.81
6960,26.95,26.876,30,28.16,30.58,30.31,28.25,28.62,30.99,30.02,30.63,29.96,30.04,30.71,31.53,30.93,30.93,29.28,30.48,30.7,29.84,30.99,30.3,28.24,31.63
7200,26.7,26.967,29.71,28.58,30.05,30.35,28.36,28.12,30.97,30.53,31.06,29.98,30.11,30.37,30.92,31.43,31.2,29.55,30.71,30.73,30.22,31.05,30.87,28.37,31.79
7440,26.62,26.989,30.02,28.71,30.55,30.54,28.62,28.35,31,30.27,31.14,29.85,30.32,30.33,31.39,31.58,31.06,29.15,30.09,30.69,30.52,31.19,30.54,28.8,31.74
7680,26.64,26.908,29.98,28.39,30.07,30.15,28.56,28.12,30.39,29.91,30.81,29.57,30.17,29.95,30.83,30.76,30.99,29.39,30.91,30.91,30.78,31.54,31.21,27.95,30.57
7920,27.01,26.912,30.06,28.72,30.29,30.67,28.35,28.74,31.16,30.38,31.22,29.9,30.5,30.81,31.7,31.27,30.28,29.24,30.34,30.26,30.24,31.41,31.09,28.44,32.04
8160,27.01,26.837,29.97,28.71,30.27,30.8,28.43,28.64,30.88,30.88,31.27,30.37,32.1,30.54,31.88,31.61,31.54,29.49,30.49,30.93,30.82,31.08,31.27,28.93,31.06
8400,26.53,26.942,29.67,28.42,30.47,30.77,28.51,28.67,31.24,30.51,30.89,30.17,32.28,30.62,31.71,31.23,31.93,29.33,30.84,31.04,30.21,31.58,30.79,28.86,32.49
8640,26.82,27.033,29.82,28.38,30.44,30.78,28.49,28.59,31.28,30.57,30.85,30.16,31.23,30.76,31.87,31.89,31.7,29.45,31.08,30.77,30.42,31.71,30.59,28.9,31.67
8880,26.59,26.929,29.89,28.72,30.84,30.95,28.52,28.68,31.3,30.95,30.96,30.48,30.76,30.58,32.09,31.95,31.94,29.47,30.91,31.15,30.65,31.33,31.04,28.88,30.93
9120,26.94,27.025,30.04,28.78,30.94,30.94,28.39,28.38,31.01,30.94,31.3,30.31,31.9,30.75,31.51,31.48,30.92,29.74,31.08,30.83,30.57,31.26,31.37,28.86,32.4
9360,26.98,26.857,30.02,28.74,30.98,30.98,28.76,28.8,31.38,31.04,30.95,30.54,31.08,30.67,32.03,31.82,32.23,29.65,30.66,31.27,30.76,31.31,31.14,28.68,32.48
9600,26.66,26.868,30.14,28.78,30.66,30.75,28.7,28.31,31.46,30.73,31.35,30.57,31.12,30.57,31.82,31.99,32.3,29.57,30.94,31.44,31.01,31.92,31.32,29.01,31.45
9840,26.95,26.939,30.21,28.61,30.72,31.03,28.84,28.81,31.45,31.18,31.44,30.46,32.43,30.67,32.11,32.14,32.52,29.44,30.8,31.36,30.88,31.41,30.93,28.76,32.56
10080,26.66,27.021,29.85,28.84,31.04,30.94,28.77,28.39,31.5,30.72,31.41,30.62,31.23,30.9,32.1,32.25,32.67,29.72,31,31.03,31.09,31.92,31.56,28.71,31.6
10320,26.95,27.016,30.24,28.88,30.83,31.02,28.77,28.86,31.46,31.18,31.44,30.69,31.32,30.75,32.05,31.83,32.6,29.29,30.5,31.45,30.91,31.5,30.88,29.05,32.92
10560,26.72,27.029,30.12,28.89,31.04,31.14,28.87,28.86,31.52,31.23,31.45,30.72,32.51,30.94,31.89,32.22,32.64,29.5,31.37,31.68,31.12,32.12,31.54,28.86,32.87
10800,26.97,27.042,30.3,28.79,31.11,31.2,28.9,28.85,31.53,31.23,31.44,30.65,32.73,30.96,32.08,31.97,32.76,29.32,31.2,31.54,30.91,31.85,31.4,29.11,32.57
11040,26.94,26.822,30.21,28.91,31.2,31.27,28.77,28.66,31.53,31.33,31.53,30.81,32.79,31.14,32.35,32.25,32.91,30.01,31.45,31.75,31.19,32.11,31.65,29.15,32.98
11280,26.95,26.994,30.08,28.88,30.94,31.05,28.9,28.89,31.31,31.28,31.57,30.74,32.92,30.77,32.26,32.13,31.97,29.77,31.19,31.53,31.04,31.84,31.26,28.86,32.9
11520,26.47,26.979,30.1,28.97,31.25,31.23,29.01,28.85,31.45,31.21,31.43,30.58,31.75,30.74,31.83,32.27,32.8,30.12,31.45,31.39,31.09,32.2,31.73,28.75,32.08
11760,26.65,27.088,30.23,28.86,31.28,31.24,28.88,28.67,31.32,31.11,31.54,30.66,32.08,31.18,32.11,31.89,31.52,29.74,31.08,31.74,30.81,32.03,31.59,29.17,32.3
12000,26.97,26.874,30.03,28.85,31.3,31.15,28.87,28.76,31.65,31.39,31.28,30.7,32.19,31.01,32.14,32.19,33.11,30.03,31.22,31.9,31.1,32.29,31.53,29.21,33.36


==> plotdata/austin_square_2level_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,188.71,185.56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
480,210.47,201.44,18.1,5.81,0,0,5.31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
720,218.19,210.28,14.21,0,0,0,2.12,13.38,9.87,0,11.26,6.83,3.76,6.44,4.58,3.39,2.81,0,0,0,0,0,0,0,0
960,218.25,213.94,14.97,7.65,8.15,0,2.9,0,0,0,0,0,0,0,0,0,0,14.34,0,0,0,0,0,0,0
1200,218.77,210.68,17.23,10.25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19.4,0
1440,217.1,205.6,24.86,12.88,0,8.29,4.24,25.38,25.63,0,13.06,10.94,11.22,8.26,9.69,5.77,4.44,0,0,0,0,0,0,0,10.22
1680,219.64,211.35,34.71,15.37,0,0,5.45,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1920,217.74,205.53,57.96,23.58,19.5,0,6.18,0,0,0,0,0,0,0,0,0,0,35.74,0,26.9,22.34,0,12.74,30.32,0
2160,221.38,215.6,71.43,47.84,0,16.41,12.55,37.05,37.88,0,24.75,19.23,20.82,12.38,13.66,8.47,7.13,0,0,0,0,0,0,0,0
2400,222.96,210.81,84.39,58.54,0,0,20.02,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37.66,0
2640,222.54,210.99,92.12,70.12,0,0,26.27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2880,220.99,219.01,112.19,80.64,39.81,33,37.37,72.73,53.94,47.45,49.49,29.41,27.59,24.86,17.37,11.95,9.4,47.46,40.61,44.22,31.75,31.25,18.75,0,29.37
3120,221.19,220.66,117.21,86.97,0,0,45.86,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3360,220.19,221.35,127.12,96.25,0,0,57.11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3600,219.81,223.1,135.79,103.97,0,66.3,69.66,101.64,72.22,0,88.32,44.43,35.78,57.07,25.9,15.35,11.96,0,0,0,0,0,0,54.55,39.36
3840,221.3,218.83,148.24,113.28,59.29,0,75.38,0,0,0,0,0,0,0,0,0,0,85.66,0,58.68,56.17,0,38.08,0,0
4080,222.92,218.76,153.19,118.84,0,0,82.72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4320,220.84,225.41,161.63,132.6,0,83.27,91.26,128.66,104.23,0,113.98,73.33,41.76,79.8,49.7,24.25,16.71,0,0,0,0,0,0,64.75,47.49
4560,221.12,221.13,0,130.21,0,0,95.54,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4800,221.99,226.51,180.82,141.99,100.41,0,103.48,0,0,0,0,0,0,0,0,0,0,108.74,0,66.97,90.17,0,69.15,85.15,0
5040,222.51,226.42,0,0,0,103.05,104.78,144.92,131.5,0,129.24,96.86,50.79,105.74,88.44,60.75,38.89,0,0,0,0,0,0,0,47.09
5280,223.3,221.7,186.36,150.62,0,0,110.18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5520,222.55,222.98,0,0,0,0,113.27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99.23,0
5760,222.04,226.46,202.72,167.47,121.62,123.57,119.13,162.36,150.28,113.17,149.9,111.89,55.12,122.78,101.22,81.74,52.66,133.8,112.07,81.43,113.1,86.07,92.61,0,49.79
6000,222.59,223.92,0,0,0,0,126.48,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,120.84,0
6240,222.92,227.72,204.19,171.94,0,0,129.01,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6480,222.77,222.96,0,0,0,136.01,121.35,172.18,165.88,0,167.6,130.18,65.4,136.65,113.09,93.99,68.26,0,0,0,0,0,0,0,55.3
6720,220.04,227.96,215.9,181.28,142.28,0,133.36,0,0,0,0,0,0,0,0,0,0,135.6,0,94.56,123.91,0,109.16,0,0
6960,220.06,228.66,0,0,0,0,133.53,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7200,218.44,228.31,216.51,178.75,0,155.57,141.53,181.85,179.38,0,179.84,142.8,76.37,151.11,129.84,107.53,82.71,0,0,0,0,0,0,130.2,65.94
7440,218.05,228.6,0,0,0,0,139.28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7680,216.02,227.82,220.48,186.59,154.17,0,145.42,0,0,0,0,0,0,0,0,0,0,166.47,0,124.92,154.91,0,131.86,0,0
7920,216.76,229.45,0,0,0,166.87,148.5,194.78,194.09,0,193.9,152.66,89.59,167.13,145.13,117.47,95.82,0,0,0,0,0,0,139.78,80.07
8160,216.22,229.37,224.91,194.77,0,0,155.52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8400,214.95,230.07,222.4,196.74,0,0,163.61,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,141.97,0
8640,214.37,229.94,236.61,209.27,180.85,179.28,167.62,195.86,207.84,172.39,206.52,168.48,102.83,174.51,156.29,128.54,103.6,174.04,164.85,0,162.67,0,0,0,95.84
8880,214.85,230.49,231.41,202.7,0,0,168.94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9120,215.3,229.49,239.19,207.94,0,0,172.33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,142.45,0
9360,216.14,229.88,231.06,200.18,0,187.7,173.37,201.92,215.4,0,215.59,175.56,115.31,186.81,171.55,141.59,110.22,0,0,0,0,0,0,0,0
9600,213.79,229.21,244.2,212.6,189.15,0,186.9,0,0,0,0,0,0,0,0,0,0,186.65,0,157.94,177.42,0,162.8,165.11,0
9840,215.54,230.04,239.52,208.98,0,0,180.02,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10080,214.54,225.95,245.24,215.82,0,202.31,183.28,212.24,225.44,0,221.06,190.65,124.39,195.43,182.38,155.43,121.67,0,0,0,0,0,0,0,112.54
10320,213.61,225.33,237.9,210.02,0,0,183.14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,147.37,0
10560,214.04,225.45,250.28,221.32,207.32,0,191.71,0,0,0,0,0,0,0,0,0,0,182.75,0,0,176.69,0,0,0,0
10800,213.6,228.61,243.58,217.22,0,209.4,190.7,213.08,226.44,0,229.83,195.03,130.39,205.21,192.89,170.24,133.07,0,0,0,0,0,0,166.26,123.68
11040,213.34,226.88,250,220.11,0,0,194.38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11280,213.83,226.25,241.03,216.53,0,0,192.1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11520,213.42,225.75,253.01,226.97,218.57,220.33,198.99,217.04,224.97,202.07,236.06,195.99,139.63,211.4,197.21,172.14,140.03,204.64,206.01,184.2,203.46,191.86,184.65,167.41,134.35
11760,214.2,226.85,246.9,215.4,0,0,196.17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12000,213.36,226.77,253.23,222.45,0,0,203.96,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,186.96,0


==> plotdata/austin_square_2level_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,23.83,24.295,14.54,12.58,7.88,7.93,7.71,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
480,22.68,24.746,21.65,18.08,14.09,14.08,11.17,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
720,26.16,24.762,22.1,19.33,16.27,16.64,15.56,20.38,20.82,17.1,19.87,17.46,9.01,16.77,17.57,14.34,8.37,nan,nan,nan,nan,nan,nan,14.38,8.8
960,24.51,26.285,24.86,20.39,19.12,18.13,10.58,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,19.84,19.74,17.85,19.1,17.44,15.69,nan,nan
1200,24.61,25.902,21.73,17.05,21.12,14.82,13.44,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,19.82,nan
1440,24.41,26.07,23.84,19.86,18.52,18.49,14.72,19.7,23.61,22.79,20.54,19.91,15.55,16.75,20.01,13.67,9.86,nan,nan,nan,nan,nan,nan,nan,15.16
1680,26.04,26.61,25.34,21.49,20.68,19.89,13.24,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1920,26.12,26.28,25.3,20.74,21.89,21.7,15.19,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.34,22.49,22.17,20.78,19.55,19.65,19.12,nan
2160,26.6,26.346,25.1,21.67,23.25,19.59,16.28,22.74,26.24,23.5,24.5,22.87,16.63,19.05,22.99,20.65,15.26,nan,nan,nan,nan,nan,nan,nan,17.77
2400,26.02,26.478,26.62,22.34,22.04,21.04,17.56,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.27,nan
2640,26.3,26.497,28.18,23.42,22.35,21.16,19,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2880,26.76,26.875,28.1,24.75,23.86,22.39,19.72,25.51,27.06,25.76,25.12,23.21,19.61,22.28,23.07,21.01,15.3,24.51,24.61,23.7,23.75,24.95,21.65,nan,20.91
3120,26.76,26.896,28.74,24.97,24.8,22.83,20.54,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.94,nan
3360,26.8,26.551,28.85,25.68,24.53,24.15,21.28,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3600,26.55,26.961,29.73,25.82,25.79,25.08,22.08,25.69,28.35,26.96,28.57,25.69,23.7,24.91,26.1,23.5,17.61,nan,nan,nan,nan,nan,nan,24.77,21.54
3840,26.46,26.641,30.12,26.36,27.26,24.66,22.94,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,27.14,27.49,26.68,27.01,25.78,23.85,nan,nan
4080,26.97,26.775,30.19,26.55,27.41,25.78,23.04,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4320,26.32,27.058,29.95,26.79,28.31,26.67,23.36,26.85,30.26,28.29,29.59,27.18,24.26,26.48,26.68,24.51,18.73,nan,nan,nan,nan,nan,nan,23.24,22.27
4560,26.23,27.087,30.29,27.19,28.45,26.08,23.75,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4800,26.89,26.887,30.59,27.2,28.11,27.27,24.13,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,28.23,28.67,26.37,27.58,27.03,25.66,26.22,nan
5040,26.55,26.979,30.79,27.12,28.84,28.39,24.61,27.41,30.92,29.46,30.68,27.89,25.07,27.87,29.07,26.02,21.86,nan,nan,nan,nan,nan,nan,nan,22.95
5280,26.56,26.757,30.94,27.18,28.33,27.96,24.94,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5520,26.56,26.997,31.09,27.36,29.2,28.76,24.96,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,26.21,nan
5760,26.5,26.681,31.03,28.17,30.14,29.66,25.67,27.89,32.26,29.37,31.56,29.53,26.22,29.07,30.62,28.26,23.25,28.92,30.7,29.24,30.39,29.6,27.08,nan,25.44
6000,26.93,26.71,31.2,27.63,29.96,28.86,25.79,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,26.63,nan
6240,26.89,26.707,31.19,28.26,30.3,29.69,26.12,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6480,26.98,27.041,31.38,28.32,30.06,30.36,25.3,28.69,31.6,30.81,31.78,29.62,26.69,30.36,31.04,28.45,24.64,nan,nan,nan,nan,nan,nan,nan,25.85
6720,26.91,26.728,31.84,28.59,30.94,29.92,25.45,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,29.83,30.14,30.37,30.82,31.25,29.42,26.18,nan
6960,26.95,26.876,31.55,28.11,30.27,30.09,25.74,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7200,26.7,26.967,31.86,28.45,29.45,31.35,26.62,29.02,32.3,30.51,32.55,29.72,27.32,31.36,32.55,29.72,24.7,nan,nan,nan,nan,nan,nan,28.09,28.14
7440,26.62,26.989,31.75,28.63,31.16,31.05,26.23,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7680,26.64,26.908,31.78,28.63,31.44,30.86,26.49,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,30.26,30.99,30.44,31.63,30.3,30.31,nan,nan
7920,27.01,26.912,32.39,28.79,31.71,31.52,26.7,29.36,32.4,31.17,32.77,30.32,28.18,31.54,32.7,30.98,26.36,nan,nan,nan,nan,nan,nan,27.2,28.95
8160,27.01,26.837,32.35,28.82,31.73,31.78,27.03,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8400,26.53,26.942,32.26,28.76,31.89,31.48,27.35,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,28.2,nan
8640,26.82,27.033,32.5,29.25,32.48,32.15,27.38,28.92,32.84,31.7,34.04,30.76,28.19,31.77,32.44,31.8,28.04,30.25,31.18,30.74,32.45,32.39,30.42,nan,29.37
8880,26.59,26.929,32.12,29.25,31.95,31.87,27.42,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9120,26.94,27.025,32.79,29.23,32.04,31.73,27.53,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,28.06,nan
9360,26.98,26.857,32.37,29.24,32.13,32.56,27.55,29.13,33.8,31.99,33.86,31.13,27.45,32.52,33.09,32.49,27.77,nan,nan,nan,nan,nan,nan,nan,27
9600,26.66,26.868,32.84,29.22,32.25,32.39,28.25,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,30.84,32.61,30.78,32.97,32.89,31.41,28.84,nan
9840,26.95,26.939,32.72,29.16,32.46,32.55,27.76,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
10080,26.66,27.021,33.01,29.84,33.12,33.09,27.96,29.65,33.74,33.42,34.29,31.87,29.39,33.05,34.8,33.11,28.56,nan,nan,nan,nan,nan,nan,nan,28.57
10320,26.95,27.016,32.78,29.5,32.64,32.52,27.89,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,28.29,nan
10560,26.72,27.029,32.65,29.72,33.32,33.03,28.54,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,31.08,33.51,32.14,33.35,32.7,32.59,nan,nan
10800,26.97,27.042,32.83,29.83,33.71,33.18,28.76,29.52,34.49,33.75,34.87,32.25,29.39,33.49,34.71,33.61,30.62,nan,nan,nan,nan,nan,nan,29.21,29.63
11040,26.94,26.822,33.01,29.77,33.1,33.25,28.62,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
11280,26.95,26.994,32.94,29.67,33.63,33.37,28.81,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
11520,26.47,26.979,33.25,30.21,33.8,33.81,28.85,29.55,34.25,33.54,35.12,32.15,31.77,33.8,35.65,34.27,30.28,31.53,33.84,32.81,33.79,33.94,33.32,28.42,31.61
11760,26.65,27.088,33.01,29.54,33.35,33.32,28.82,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
12000,26.97,26.874,33.13,29.8,33.77,33.71,29.45,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,29.69,nan


==> plotdata/austin_square_2level_1core_bak.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
720,26.16,24.762,22.1,19.33,16.27,16.64,15.56,22.74,26.24,23.5,24.5,22.87,16.63,19.05,22.99,20.65,15.26,24.51,24.61,23.7,23.75,24.95,21.65,19.12,17.77
1440,24.41,26.07,23.84,19.86,18.52,18.49,14.72,26.85,30.26,28.29,29.59,27.18,24.26,26.48,26.68,24.51,18.73,28.92,30.7,29.24,30.39,29.6,27.08,24.77,22.27
2160,26.6,26.346,25.1,21.67,23.25,19.59,16.28,28.69,31.6,30.81,31.78,29.62,26.69,30.36,31.04,28.45,24.64,30.25,31.18,30.74,32.45,32.39,30.42,26.21,25.85
2880,26.76,26.875,28.1,24.75,23.86,22.39,19.72,28.92,32.84,31.7,34.04,30.76,28.19,31.77,32.44,31.8,28.04,31.53,33.84,32.81,33.79,33.94,33.32,28.09,29.37
3600,26.55,26.961,29.73,25.82,25.79,25.08,22.08,29.52,34.49,33.75,34.87,32.25,29.39,33.49,34.71,33.61,30.62,0,0,0,0,0,0,28.06,29.63
3840,26.46,26.641,30.12,26.36,27.26,24.66,22.94,29.55,34.25,33.54,35.12,32.15,31.77,33.8,35.65,34.27,30.28,0,0,0,0,0,0,28.84,31.61


==> plotdata/austin_square_max_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,188.71,185.56,28.63,22.85,12.68,12.69,14.13,22.26,16.09,12.63,16.97,11.46,6.1,12.68,10.01,7.71,6.23,55.06,48.74,9.61,9.38,40.39,9.42,13.59,5.92
480,210.47,201.44,81.49,73.85,25.52,51.55,54.44,30.94,59.6,51.73,29.43,13.73,31.63,13.48,14.68,15.7,18.35,18.65,18.08,14.35,46.68,11.39,16.81,43.3,21.14
720,218.19,210.28,20.91,21.36,10.29,12.33,10.55,17.8,31.6,19.41,24.08,21.36,20.25,15.24,17.27,8.65,10.4,35.29,21.99,33.36,21.26,14.72,11.17,31.01,19.35
960,218.25,213.94,34.01,31.62,26.07,21.2,11.37,36.2,35.6,21.69,24.54,25.21,25.51,12.79,14.66,17.63,15.42,53.2,27.38,38.95,21.67,45.29,25.35,32.78,13.75
1200,218.77,210.68,69.44,52.96,42.42,34.39,42.78,50.08,40.1,41.28,28.51,30.65,31.52,31.96,22.92,20.95,18.37,89.01,47.33,44.37,58.42,81.71,43.73,38.28,31.9
1440,217.1,205.6,90.97,74.82,57.96,50.94,57.72,73.46,48.82,47.6,51.06,45.01,35.16,51.95,54.46,34.64,28.39,119.25,62.04,48.66,67.44,101.03,61.28,51.04,35.68
1680,219.64,211.35,96.67,90.08,70.54,69.57,69.11,88.4,71.24,69.65,78.58,67.1,42.2,65.76,68.57,59.97,46.82,142.66,82.69,80.92,82.76,132.79,84.77,66.71,37.3
1920,217.74,205.53,128.11,104.77,90.85,89.92,89.62,103.75,93.13,88.6,93.66,82.45,52.96,90.26,79.75,75.16,58.03,158.25,94.97,83.63,95.37,139.29,88.18,85.91,50.87
2160,221.38,215.6,140.44,124.69,103.46,102.5,103.49,118.65,109.65,108.78,109.94,98.11,69.45,104.96,92.7,81.88,72.5,178.39,114.43,97.85,113.33,166.9,98.75,101.72,68.81
2400,222.96,210.81,156.28,138.09,118.36,115.58,118.16,131.46,122.4,119.3,123.61,113.19,79.94,118.7,108.92,97.06,78.28,183.4,107.87,106.92,115.04,178.61,109.59,118.29,76.12
2640,222.54,210.99,155.94,148.87,117.64,132,128.78,147.15,142.95,131.19,135.7,128.73,89.5,126.8,121.9,110.2,89.19,197.39,136.57,128.4,136.25,192.42,127.29,120.65,85.03
2880,220.99,219.01,174.01,160.76,138.09,140.81,139.96,159.13,147.72,135.62,152.69,135.68,97.1,140.12,134.55,118.16,104.61,199.19,135.26,129.61,137.22,195.33,130.78,128.2,94.91
3120,221.19,220.66,177.64,166.98,150.31,144.67,146.84,165.39,154.99,147.69,163.09,147.37,113.41,151.6,145.08,137.09,106.92,207.47,153.7,144.54,155.63,211.53,145.13,143.74,105.57
3360,220.19,221.35,185.75,174.95,160.96,163.04,159.47,170.39,169.93,157.12,171.06,159.12,113.07,156.83,152.17,145.42,123.55,206.13,157.28,147.78,157.24,211.59,144.92,152.52,109.27
3600,219.81,223.1,193.38,180.42,168.55,167.95,163.24,176.99,174.7,167.06,182.14,169.41,125.36,167.87,158.75,153.85,128.12,213.98,175.83,162.29,175.75,223.1,163.56,161.57,125.54
3840,221.3,218.83,201.21,190.86,177.29,175.35,175.71,182.67,175.27,169.23,192.53,174.72,138.09,175.94,172.9,158.43,140.32,205.41,176.61,163.19,173.28,225.4,166.54,164.45,127.23
4080,222.92,218.76,200.43,189.09,180.67,187.08,176.81,187.21,193.47,183.34,190.58,181.24,139.64,184.25,183.54,168.74,142.19,221.24,182.9,173.92,182.61,216.13,171.02,167.27,142.98
4320,220.84,225.41,215.69,205.27,189.51,189.62,195.2,192.66,194.12,187.81,196.48,186.51,146.5,187.47,189,173.38,147.51,213.52,183.25,174.58,182.48,229.43,173.37,180.28,140.71
4560,221.12,221.13,219.27,207.84,195.81,196.29,197.58,200.84,204.23,193.54,205.61,190.58,163.44,198.04,195.7,179.96,164.87,217.98,199.21,185.96,195.16,223.06,185.24,180.82,154.81
4800,221.99,226.51,223.2,212.11,202.58,207.18,204.79,202.32,206.26,197.48,207.16,197.87,167.33,200.35,198.88,192.36,167.93,210.61,192.87,182.78,194.22,230.76,185.86,191,163.62
5040,222.51,226.42,222.71,211.48,206.87,215.9,204.01,211.43,210.83,202.13,219.24,201.33,166.62,212.56,205.95,194.79,177.36,222.27,200.43,191.08,201.5,224.36,191.9,186.05,167.31
5280,223.3,221.7,226.75,218.39,215.03,220.51,204.36,210.07,212.71,206.49,222.17,201.45,179.65,213.83,208.71,198.2,178.45,216.46,198.96,191.09,196.4,235.43,191.12,183.54,174.34
5520,222.55,222.98,227.95,215.96,215.11,221.7,206.23,212.81,217.99,212.01,223.29,206.36,184.6,216.69,210.44,202.46,185.43,223.01,210.43,205.64,212.39,228.35,204.49,199.48,170.75
5760,222.04,226.46,231.43,219.82,219.82,224.71,211.34,212.2,214.1,209.42,222.99,205.24,179.66,217.87,211.25,204.02,179.88,215.39,207.62,200.27,209.08,238.78,200.91,196.14,184.03
6000,222.59,223.92,230.53,218.03,223.65,224.39,211.71,215.21,225.71,214.42,229.67,212.95,186.77,221.08,217.11,210.97,185.87,227.94,212.45,205.99,211.52,229.29,210.89,207.04,186.58
6240,222.92,227.72,232.97,221.42,226.91,226.32,215.61,218.2,229.63,218.28,229.04,218.96,197.08,221.3,225.32,222.32,202.17,219.7,208.57,202.17,209.83,244.52,204.47,197.56,183.23
6480,222.77,222.96,230.91,219.15,227.37,227.12,211.24,219.06,229.94,216.6,230.32,221.07,201.23,224.2,230.29,222.3,196.83,227.75,220.92,214.22,222.96,237.09,219.76,205.2,185.61
6720,220.04,227.96,232.06,222.34,231.45,230.85,217.29,219.62,232.04,218.65,233.54,222.85,204.44,225.8,232.23,226.16,200.55,221.05,215.11,208.72,214.42,242.11,213.34,209.39,191.91
6960,220.06,228.66,234.05,219.75,229.59,231.43,215.41,220.88,236.37,226.72,231.71,225.07,208.64,228.99,236.55,230.82,215.89,231.94,222.71,214.49,221.52,238,218.04,209.23,189.9
7200,218.44,228.31,234.79,225.3,234.08,231.4,219.99,222.26,237.28,230.98,236.73,229.72,210.88,227.49,233.77,232.4,208.58,226.18,216.27,213.06,214.8,248.49,213.17,212.67,198.18
7440,218.05,228.6,234.92,224.53,233.4,233.31,220.16,222.45,238.51,233.92,237.54,229.76,215.07,230.68,239.28,235.23,222.47,231.86,227.76,219.23,225.98,241.14,223.68,211.84,197.8
7680,216.02,227.82,237.25,224.07,233.88,233.95,220.27,222.1,236.62,228.36,236.31,226.27,207.23,231.43,233.93,232.21,211.42,226.03,221.23,224.65,219.63,247.99,220.16,209.27,202.66
7920,216.76,229.45,235.74,223.22,234.27,235.77,219.15,225.57,240.67,235.57,239.1,233.78,218.5,234.38,241.48,237.6,224.58,234.63,230.61,217.17,226.08,240.68,226.6,216.47,209.03
8160,216.22,229.37,238.23,226.85,238.62,239.76,221.42,225.36,242.06,236.46,239.89,234.64,217.33,237.16,243.31,236.44,226.86,229.13,222.05,232.93,219.72,0,216.94,216.82,210.57
8400,214.95,230.07,235.92,226.07,238.22,236.78,219.56,225.05,242.24,237.75,240.02,234.73,218.27,234.15,242.79,239.82,229.98,233.98,236.13,225.54,229.62,0,230.92,221.05,207.06
8640,214.37,229.94,238.73,225.67,239.45,240.16,223.03,227.15,244.67,239.91,239.94,234.75,225.3,237.58,243.62,241.6,222.24,226.79,228,232.08,223.72,0,223.71,216.48,213.69
8880,214.85,230.49,236.82,226.2,238.66,239.96,221.94,225.05,243.71,239.44,240.14,234.97,225.72,236.35,245.57,241.75,223.16,237.23,236.03,226.76,232.65,0,232.21,215.91,222.12
9120,215.3,229.49,240.56,228.49,242.65,242.09,222.65,227.65,244.43,241.73,242.66,236.55,233.75,237.97,247.97,241.91,224.96,232.78,228.53,238.73,225.5,0,224.29,220.92,229.1
9360,216.14,229.88,238.79,227.37,241.66,241.24,224.81,227.71,244.44,242.02,243.45,238.61,228.3,239.4,246.85,242.73,224.13,235.28,241.54,231.14,238.12,0,236.76,214.09,224.33
9600,213.79,229.21,244.2,228.57,243.8,243.39,227.49,227.13,243.48,240.32,241.44,238.55,228.57,237.74,246.54,241.87,225.43,0,233.65,238.57,231.83,0,232.04,220.25,224.05
9840,215.54,230.04,240.49,228.63,243.6,243.55,225.28,228.21,245.6,241.94,245.52,241.1,238.42,241.68,248.78,247.44,229.39,0,239.66,230.76,236.3,0,237,219.31,221.34
10080,214.54,225.95,245.24,230.37,245.54,244.64,227.39,230.17,248.76,244.78,245.75,239.86,232.61,241.6,250.57,246.63,231.71,0,233.71,243.26,232.86,0,230.08,218.62,233.38
10320,213.61,225.33,239.51,229.57,243.74,241.72,225.62,230.26,246.01,242.81,246.79,241.08,234.19,240.02,249.2,244.01,232.79,0,243.98,237.49,240.98,0,241.64,225.23,232.03
10560,214.04,225.45,250.28,232.38,247.4,246.31,228,230.84,246.99,245.83,246.88,239.59,241.64,242.99,250.28,246.26,242.71,0,238.35,242.38,236.02,0,236.07,221.48,226.77
10800,213.6,228.61,243.58,229.22,244.77,245.66,228.33,230.38,249.12,246.39,246.98,240.6,237.53,244.97,252.12,248.66,233.57,0,243.37,234.16,240.66,0,241.54,226.76,233.36
11040,213.34,226.88,250,231.66,247.72,247.2,231.07,230.38,248.2,245.01,248.64,243.34,244.75,244.68,251.82,249.62,242.88,0,236.14,244.57,235.37,0,232.61,223.86,240.56
11280,213.83,226.25,241.66,231.98,247.48,244.16,229.39,230.44,249.01,245.36,248.68,243.8,247.48,242.74,251.05,250.54,238.15,0,245.98,240.08,245.41,0,244.95,220.97,234.25
11520,213.42,225.75,253.01,231.75,247.75,247.65,230.92,230.8,247.44,245.76,247.42,242.96,244.4,243.18,251.33,249.57,237.8,0,240.98,243.93,238.35,0,237.69,226.59,238.62
11760,214.2,226.85,246.9,231.41,248.08,247.07,229.75,231.73,250.5,248.69,249.1,242.21,242.64,245.71,252.79,249.94,248.18,0,243.91,0,242.25,0,244.31,225.3,227.94
12000,213.36,226.77,253.23,234.12,249.89,248.93,231.03,232.12,251.69,247.03,249.57,242.64,243.41,245.77,253.61,250.53,248.32,0,0,0,0,0,0,229.09,243.54


==> plotdata/fixk1200_10core.csv <==
dim,blis,mkl,222_1,232_1,333_1,222_2,232_2,333_2,222+232,222+333
240,192.35,187.57,142.61,140.11,147.77,53.5,72.15,25.48,84.7,59.79
480,212.04,207.1,206.29,190.33,188.68,135.85,127.53,62.86,143.48,139.85
720,217.65,209.03,203.68,195.94,206.11,138.5,127.99,121.49,142.73,139.39
960,216.98,211.07,225.53,219.34,211.46,198.01,180.36,99.29,208.3,186.81
1200,219.31,210.99,209.12,208.24,200.23,170.71,165.87,122.74,182.96,167.6
1440,219.14,206.29,221.8,222.35,202.19,189.48,181.27,156.68,188.07,194.6
1680,215.76,211.28,215.01,213.71,204.82,164.8,173.23,132.49,186.42,173.02
1920,217.15,212.23,219.69,218.12,186.71,197.8,198.62,144.61,205.37,181
2160,221.31,206.82,212.69,215.11,216.9,171.73,184.22,172.99,191.89,170.43
2400,216.19,211.04,226.32,212.58,218.13,187.9,191.57,147.15,208.5,181.92
2640,216.23,215.1,221.76,211.62,209.6,183.56,177.9,143.75,187.85,169.19
2880,222.07,220.07,215.36,223.72,213.47,186.05,189.23,164.92,219.24,193.53
3120,220.46,214.74,224.44,211.57,207.84,188.99,180.63,152.44,209.21,170.17
3360,218.25,222.27,227.47,225.92,209.16,190.68,196.38,140.67,214.55,179.91
3600,221.59,219.26,226.43,223.89,222.46,170.96,180.41,149.16,194.42,193.42
3840,221.25,217.32,221.38,221.37,205.06,180.47,187.42,132.37,214.64,165.97
4080,222.53,223.37,211.71,225.72,224.93,181.01,195.09,138.31,214.37,194.87
4320,217.38,220.87,229.43,217.75,209.31,173.87,185.12,142.63,217.38,183.86
4560,220.78,220.39,211.61,225.15,210.57,166.07,190.2,134.55,210.24,182.24
4800,221.17,220.81,228.58,219.62,206.79,173.65,188.29,137.33,223.84,203.41
5040,219.34,225.99,229.86,228.29,227.78,168.97,195.28,160.01,220.26,201.08
5280,222.61,225.79,231.54,230.69,213.66,183.39,196.52,133.97,222.27,191.73
5520,223.29,227.07,230.62,220.03,215.12,164.66,191.68,153.85,216.72,203.63
5760,223.39,222.45,230.71,230.78,207.29,182.55,197.87,131.41,227.51,185.92
6000,223.97,227.28,231.3,220.18,230.5,167.67,180.64,151.14,204.36,204.97
6240,220.78,223.78,232.22,230.72,229.06,184.42,196.18,136.81,205.57,190.53
6480,224.08,224.28,231.41,220.03,216.5,181.24,192.55,159.54,220.74,187.61
6720,222.22,224.15,231.67,230.97,225.91,169.9,197.36,149.84,210.55,189.58
6960,224.04,224.62,232.61,230.48,217.1,184.49,194.87,156.61,227.6,189.89
7200,223.68,228.35,222.3,232.47,216.24,170.96,179.98,157.6,231.04,191.87
7440,223.53,229.2,233.73,224.08,231.42,167.88,176.8,155.01,226.18,189.52
7680,222.55,223.94,213.46,217.83,201.56,169.12,183.6,136.3,216.63,179.79
7920,223.13,228.93,220.79,224.28,231.86,169.14,196.42,161.5,230.96,210.55
8160,222.43,228.66,222.26,231.91,217.51,168.59,179.88,155.86,229.74,188.79
8400,222.03,229.69,218.17,228.84,232.42,181.33,175.99,141.33,225.59,210.24
8640,222.13,227.16,231.28,220.71,216.93,170.2,195.67,150.78,232.06,187.41
8880,222.93,227.89,231.85,229.47,219.72,184.56,195.33,138.36,209.92,212.68
9120,223.39,226.22,233.91,231.2,231.9,171.37,180.44,140.43,216.12,215.89
9360,224,226.46,233.92,224.12,233.16,168.7,193.73,143.78,212.66,214.26
9600,221.86,229.69,220.97,231.42,210.6,183.84,194.79,135.76,232.44,187.11
9840,224.5,226.6,233.93,231.18,220.87,172.02,179.66,156.62,232.73,215.41
10080,224.18,229.34,234.11,231.82,232.27,171.77,196.11,155.99,213.81,196.6
10320,222.34,225.42,233.82,231.44,233.94,184.28,194.18,138.47,209.92,216.66
10560,223.84,229.4,233.16,231.99,229.69,171.78,179.84,151.88,213.21,214.57
10800,224.66,227.04,220.52,223.34,233.69,172.41,178.25,143.15,233.39,196.62
11040,224.2,229.8,234.42,233.35,233.06,173.39,180.08,151.76,234.05,198.96
11280,223.64,229.46,221.83,225.79,235.33,185.99,194.64,155.59,213.91,199.29
11520,220.93,229.01,228.57,228.88,210.7,168.07,176.04,114.63,211.82,178.59
11760,222.52,230,234.23,233.11,224.24,186.96,196.01,153.68,234.98,197.18
12000,223.7,227.42,222.65,232.75,232.76,186.39,181.57,152.81,216.82,219.37
12240,224.33,229.87,233.88,232.94,235.53,170.87,194.3,141.22,232.8,217.82
12480,222.57,227.54,233.23,224.87,227.08,172.17,195.27,132.57,234.99,195.58
12720,223.04,227.01,221.82,232.62,219.56,186.8,196.37,154.92,235.89,217.34
12960,223.22,230.3,222.61,225.15,218.76,186.69,196.48,152.43,235.39,218.59
13200,223.62,229.9,235.45,226.61,233.34,186.44,195.48,154.81,234.31,220.49
13440,224.35,229.91,233.58,234.15,223.5,185.47,195.15,151.27,236.57,210.66
13680,225.06,230.54,234.89,225.4,233.65,188.68,198.16,158.28,219.85,219.75
13920,224.22,227.77,235.14,234.83,221.16,175.01,183.25,153.25,237.99,200.81
14160,224.43,227.09,235.23,226.03,233.83,188.09,195.85,155.21,234.25,221.66
14400,224.22,228.44,234.2,226.74,219.71,188.27,197.59,141.85,237.75,217.87
14640,222.83,230.86,235.38,234.2,233.55,175.77,197.6,139.26,238.38,200.67
14880,223.04,230.84,235.21,234.71,220.25,177.22,197.49,152.91,238.81,203.61
15120,224.45,228.21,235.83,234.24,222.49,175.6,196.58,156.56,219.46,221.35
15360,220.31,225.74,224.65,227.77,215.52,170.59,176.46,129.63,218.04,175.01
15600,224.45,230.93,235.22,234.47,234.08,176.72,196.19,154.58,219.54,222.09
15840,223.77,230.98,234.42,234.04,231.81,176.66,196.68,136.45,220.09,200.84
16080,223.65,231.32,234.33,233.51,233.2,186.44,193.73,137.03,233.34,219.39
16320,222.94,228.38,221.88,233.61,215.1,185.23,193.89,125.99,233.38,211.2


==> plotdata/fixk1200_1core.csv <==
dim,blis,mkl,222_1,232_1,333_1,222_2,232_2,333_2,222+232,222+333
240,25.11,23.598,25.71,24.66,23.4,18.33,17.68,11.26,19.41,15.95
480,24.6,25.535,26.76,25.83,25.89,24.51,24.57,16.25,24.37,21.98
720,24.47,26.413,27.16,25.87,26.38,24.84,25.77,19.55,25.9,24.97
960,23.98,26.489,27.17,26.89,27.21,27.17,26.13,20.64,27.76,26.65
1200,26.34,25.888,28.32,26.74,27.26,27.91,25.99,21.24,26.78,27.56
1440,26.57,26.6,28.52,27.8,28.17,28.88,26.68,24.69,29.22,28.35
1680,25.89,25.86,28.81,27.73,28.44,28.4,26.18,24.81,27.48,28.57
1920,26.63,26.761,28.89,27.9,28.35,28.72,26.81,25.19,29.64,28.26
2160,26.2,26.748,29,28.02,28.81,28.67,27.98,26.34,28.55,28.77
2400,26.18,26.863,28.75,28.01,28.85,28.94,28.21,25.99,29.91,28.64
2640,26.44,26.878,29.17,28.1,29.06,28.25,26.76,24.7,29.79,28.9
2880,26.87,26.889,29.16,28.2,28.93,29.17,28.19,26.11,30,28.88
3120,26.48,26.649,29.35,28.18,29.19,28.84,28.15,26.06,29.54,29.17
3360,26.58,26.976,29.24,28.26,29.12,29.47,28.3,25.85,30.17,29.13
3600,26.64,26.958,29.35,28.3,29.34,28.77,27.33,25.68,29.71,29.39
3840,26.32,26.919,29.09,28.1,28.73,28.9,28.04,25.36,29.82,28.67
4080,26.54,26.931,29.25,28.34,29.36,29.57,27.43,25.67,29.78,29.33
4320,26.41,27.024,29.63,28.33,29.43,29.43,28.36,25.77,30.4,29.48
4560,26.83,27.051,29.67,28.42,29.59,29.27,28.3,24.8,30.11,29.83
4800,26.85,26.672,29.64,28.53,29.48,29.67,28.35,25.58,30.38,29.66
5040,26.91,26.714,29.78,28.55,29.71,29.98,27.04,26.15,30.6,30.24
5280,26.88,26.911,29.63,28.56,29.66,29.78,26.31,25.82,30.57,30.12
5520,26.93,26.787,29.73,28.6,29.66,29.86,27.66,25.2,30.71,30.3
5760,26.6,26.988,29.64,28.5,29.53,29.86,28.55,25.11,30.68,30.06
6000,26.96,26.94,29.78,28.72,29.89,29.51,27.45,26.12,30.79,30.59
6240,26.95,26.988,29.76,28.65,29.84,30.55,28.72,24.89,31.09,30.5
6480,26.6,26.853,29.8,28.73,30,30.21,28.69,26.41,30.97,30.86
6720,26.6,27.056,29.8,28.67,29.79,30.16,27.93,26.04,31.01,30.35
6960,27.03,27.069,29.8,28.72,30.05,30.27,28.75,26.46,31.01,30.99
7200,26.67,27.016,29.83,28.67,29.78,30.51,28.17,25.98,31.15,30.88
7440,26.78,27.084,29.88,28.75,30.04,30.37,27.45,26.55,31.03,31.09
7680,26.67,26.653,28.75,27.93,28.47,29.02,27.67,24.73,29.83,29.22
7920,26.8,26.924,29.84,28.75,30.05,30.38,28.13,26.76,31.18,31.19
8160,27.02,27.012,29.72,28.65,30.08,30.75,28.9,25.36,31.17,31.03
8400,26.6,27.063,29.45,28.48,30.15,30.36,28.1,25.86,31.23,31.32
8640,26.56,27.112,29.44,28.55,29.84,30.1,28.84,26.12,31.21,30.96
8880,26.96,27.121,29.64,28.57,30.15,30.45,28.25,26.92,31.28,31.44
9120,26.98,27.075,29.7,28.55,30.08,30.62,28.95,26.83,31.39,31.42
9360,26.59,27.034,29.79,28.54,30.29,30.95,29.03,27.24,31.24,31.7
9600,26.98,26.907,29.59,28.57,29.84,30.49,28.17,26.84,31.22,31.01
9840,27.01,27.135,29.72,28.68,30.11,30.63,28.95,26.49,31.39,31.72
10080,27.02,26.812,29.75,28.67,30.07,30.93,28.21,27.11,31.5,31.59
10320,27.02,27.058,29.48,28.7,30.13,30.28,28.98,27.4,31.36,31.79
10560,26.72,27.077,29.6,28.62,29.96,30.26,28.83,27.11,31.25,31.45
10800,27.02,27.095,29.88,28.66,29.96,30.44,28.26,27.49,31.42,31.8
11040,27.03,27.091,29.77,28.63,30.01,30.49,28.97,27.4,31.4,31.76
11280,27.02,27.04,29.75,28.62,30.16,30.84,29,27.55,31,31.9
11520,26.82,26.997,29.18,28.5,29.24,29.89,28.61,26.21,30.75,30.82
11760,26.99,27.104,29.83,28.74,30.1,30.54,28.16,27.42,31.41,31.66
12000,26.92,27.108,29.73,28.72,29.9,30.27,28.95,27.48,31.2,31.62
12240,26.94,27.042,29.86,28.7,30.06,30.59,28.92,26.78,31.37,31.88
12480,26.96,27.135,29.81,28.7,29.35,30.38,28.89,27.4,31.28,31.62
12720,26.99,27.123,29.95,28.74,29.88,30.56,28.26,27.72,31.36,31.89
12960,26.98,27.111,29.74,28.78,29.8,30.02,28.23,27.5,31.35,31.74
13200,26.61,26.922,30.02,28.84,29.91,30.31,28.97,27.93,31.46,32.16
13440,26.6,26.985,29.83,28.78,29.61,30.37,28.92,27.74,31.22,31.57
13680,26.75,27.148,29.86,28.77,29.86,30.54,28.96,27.91,31.25,32.04
13920,26.91,26.834,29.74,28.74,29.85,30.4,28.24,27.91,31.55,31.76
14160,26.67,26.911,29.94,28.79,30.02,30.11,28.31,27.97,31.4,32.14
14400,26.55,27.14,29.91,28.69,29.77,30.14,28.79,27.27,31.24,31.77
14640,26.73,26.933,30,28.86,29.99,30.36,28.89,27.93,31.39,32.08
14880,27.02,27.033,29.85,28.83,29.93,30.43,28.21,27.92,31.4,31.84
15120,26.9,27.116,30.02,28.69,29.15,30.07,28.91,28.1,31.24,32.11
15360,26.42,26.63,28.32,27.5,28.13,28.07,26.73,25.41,29.1,28.36
15600,26.72,26.882,29.76,28.78,30.1,30.32,28.92,28.15,31.47,32.14
15840,26.9,27.045,29.82,28.77,29.72,30.06,28.62,27.57,31.28,31.67
16080,26.59,27.121,29.93,28.84,30.09,30.26,28.82,28.22,31.2,32.07
16320,26.67,27.011,29.71,28.62,29.67,30.16,27.97,27.49,30.91,31.57


==> plotdata/fixk1320_10core.csv <==
dim,blis,mkl,222_1,232_1,333_1,222_2,232_2,333_2,222+232,222+333
240,190.9,195.2,144.07,139.01,150.08,74.5,75.83,25.11,84.28,57.6
480,210.81,205.56,208.03,204.92,191.11,136.74,132.36,58.53,143.83,144.66
720,215.6,207.17,204.86,198.42,207.67,140.25,128.05,125.5,144.8,142.91
960,216.3,209.33,216.96,214.34,203.99,203.55,190.79,99.57,203.32,185.84
1200,218.93,209.92,210.46,210.11,210.9,163.59,169.95,125.28,177.33,161.59
1440,218.11,198.62,223.37,214.47,203.05,191.13,184.38,165.37,188.49,189.03
1680,217.98,209.58,214.73,208.12,216.02,174.76,175.3,134.15,178,181.24
1920,212.56,209.82,223.18,214.01,193.32,198.76,192.16,137.7,206.89,181.63
2160,212.58,205.33,213.23,216.82,218.8,181.72,186.89,165.46,202.23,182.04
2400,220.1,209.75,228.5,223.41,218.59,179.25,194.3,138.41,197.36,194.71
2640,218.81,213.59,224.92,220.88,220.72,186.09,187.75,159.39,200.99,168.35
2880,210.4,217.06,231.38,215.14,203.61,204.1,193.04,165.27,220.12,177.22
3120,214.98,219.26,215.34,223.31,223.26,180.08,183.05,137.38,196.79,170.96
3360,218.35,214.17,220.91,219.86,224.43,198.2,188.91,157.54,215.33,199.37
3600,218.6,222.91,231.66,225.58,225.78,189.14,193.64,152.15,192.35,195.23
3840,216.52,212.97,215.13,224.66,198.38,189.2,199.3,148.26,202.35,168.02
4080,219.24,221.98,221.25,219.82,228.36,190.35,198.42,140.24,198.76,197.04
4320,216.88,218.87,235.25,223.63,228.07,193.35,200.81,145.79,219,203.05
4560,217.87,223.73,232.88,228.04,229.28,186.06,194.48,153.65,211.93,200.61
4800,218.2,219.98,224.01,231.78,227.59,196.11,204.78,140.32,210.76,206.98
5040,218.72,218.4,235.51,220.65,232.57,194.53,186.93,164.54,207.57,203.86
5280,215.17,223.57,237.78,223.85,233.67,193.98,201.91,154.07,208.37,193.89
5520,215.13,220.88,236.63,223.81,235.28,191.3,182.59,159.49,201.13,190.12
5760,218.73,221.72,227.79,232.83,226.55,195.71,203.66,126.52,209.85,202.69
6000,219.81,225.75,237.72,231.97,222.52,196.26,201.57,141.99,207.28,191.41
6240,220.38,222.3,239.15,233.16,235.05,197.87,202.56,158.65,229.29,212.38
6480,219.71,222.53,238.14,231.92,222.22,194.33,197.96,165.99,224.26,209.52
6720,219.36,223.62,239.28,233.63,232.8,198.19,203.94,155.63,234.88,212.26
6960,219.38,226.93,239.22,232.73,236.77,197.49,201.12,148.68,232.41,193.88
7200,218.74,226.34,241.11,227.08,224.14,182.95,187.05,164.45,216.16,197.49
7440,219.57,227.62,240.28,233.79,237.59,195.79,200.34,160.95,229.87,213.28
7680,217.51,222.31,234.38,230.2,226.38,181.75,191.53,157.88,206.8,185.02
7920,218.71,227.47,241.02,233.67,238.91,182.43,203.72,168.07,235.35,214.62
8160,219.56,223.61,240.71,226.65,238.66,197.15,204.18,161.78,235.14,216.84
8400,218.12,227.99,237.88,231.03,227.91,194.26,199.77,165.14,230.64,193.3
8640,214.88,225.56,228.1,232.42,236.34,197.5,204.5,157.89,237.71,193.88
8880,215.85,228.78,238.71,224.94,239.11,197.72,184.55,162.83,236.76,197.96
9120,219.18,227.33,240.48,226.71,239.4,198.99,186.46,150.28,221.32,199.31
9360,219.99,224.85,231.44,233.59,228.26,196.47,202.05,154.35,215.29,199.5
9600,219.22,225.68,231.05,233.86,232.15,183.79,185.55,159.44,239.43,190.44
9840,219.59,226.38,231.45,225.65,229.23,199.75,204.68,165.86,219.71,202.15
10080,220.24,223.62,231.06,234.3,226.68,200.34,204.96,165.94,218.71,224.72
10320,220.15,226.78,241.17,225.88,241.61,198.38,202.32,163.99,235.73,224.64
10560,219.45,226.38,240.87,234.71,226.61,184.88,203.64,147.1,241.24,202.73
10800,219.81,224.45,241.66,234.65,230.1,200.27,183.82,169.39,240.13,205.94
11040,219.8,227.81,232.65,235.64,241.45,186.14,203.2,162.99,241.44,206.43
11280,218.3,228.21,231.98,235.46,243.55,199,186.19,167.34,239.13,227.99
11520,219.22,224.98,227.48,224.84,233.97,194.03,199.21,125.11,238.25,188.38
11760,219.03,228.36,241.98,235.37,242.63,199.95,204.6,165.17,241.68,225.84
12000,219.06,228.3,241.84,235.42,240.4,200.21,187.17,165.03,224.71,208.88
12240,219.94,225.22,242.2,235.5,242.37,184,202.54,169.49,237.22,206.47
12480,218.21,227.43,241.85,235.33,222.53,199.07,204.02,159.53,242.21,205.9
12720,218.39,229.02,242.17,235.74,239.09,200.87,204.63,166.75,241.59,205.46
12960,218.9,228.31,243.19,228.38,226.24,200.32,204.61,165.15,224.3,226.72
13200,219.72,228.36,243.69,236.7,240.55,199.56,203.38,166.28,240.42,227.6
13440,219.77,226.67,242.85,236.52,233.11,199.98,204.2,163.87,244.13,202.85
13680,216.83,226.18,233.23,235.98,241.27,202.96,206.41,171.12,243.18,228.58
13920,220.12,228.95,243.48,236.68,226.65,203.2,205.71,149.23,226.56,207.78
14160,220.54,224.91,232.94,236.57,230.76,188.26,203.59,167.9,223.44,229.64
14400,219.88,227.54,233.46,229.15,239.81,189.29,205.47,142.49,245.42,209.29
14640,218.04,229.38,243.42,228.84,241.55,203.37,189.12,166.27,229.09,229.63
14880,219.59,229.03,243.75,230.25,228.74,203.42,205.79,165.67,227.61,212.3
15120,220.1,229.62,244.04,236.9,241.84,189.32,203.64,169.52,244.12,209.4
15360,212.36,224.91,224.59,232.24,227.85,171.95,173.71,155.58,228.56,185.89
15600,219.8,229.37,233.41,229.25,241.96,202.97,205.57,167.22,230.44,209.86
15840,217.52,228.9,243.91,236.45,240,202.79,205.27,161.8,246.36,230.37
16080,219.06,229.74,243.05,236.16,241.5,199.78,201.52,163.66,242.04,229.3
16320,218.61,227.17,233.04,229.66,223.55,198.57,201.49,139,242.95,204.37


==> plotdata/fixk1320_1core.csv <==
dim,blis,mkl,222_1,232_1,333_1,222_2,232_2,333_2,222+232,222+333
240,25.24,22.538,26.08,24.97,23.81,18.14,18.14,10.61,21,16.11
480,24.92,25.289,27.16,25.23,25.88,24.91,25.1,17.08,25.89,22.19
720,25.37,26.031,27.67,25.78,28.19,27.86,26.4,21.19,27.74,25.08
960,26.03,26.341,27.32,26.78,27.63,28.13,27.31,20.72,28.7,26.95
1200,26.28,25.91,26.96,27.33,28.23,26.19,26,23.25,28.46,27.57
1440,26.44,26.475,28.53,27.98,28.29,29.15,27.5,22.63,29.36,28.33
1680,26.29,26.544,28.93,28.06,28.69,27.17,27.73,24.99,29.1,28.64
1920,25.94,26.106,29.03,28.12,28.5,29.03,28.11,25.28,29.69,28.31
2160,26.09,26.228,29.23,28.21,28.97,28.93,27.98,26.5,29.73,28.77
2400,26.27,26.425,29.14,28.09,29.05,29.31,27.45,26.06,30.05,28.55
2640,26.69,26.462,29.3,28.36,29.21,29.29,27.52,26.27,29.9,28.83
2880,26.65,26.837,29.36,28.36,29.17,29.26,28.33,26.34,30.02,28.95
3120,26.33,26.821,29.27,28.26,29.4,29.63,28.3,26.26,30.07,29.09
3360,26.74,26.921,29.52,28.28,29.28,29.79,28.38,25.21,30,29.24
3600,26.44,26.936,29.6,28.52,29.48,29.39,27.74,26.58,29.65,29.56
3840,26.7,26.424,29.34,28.27,29.02,29.31,27.96,24.89,29.93,28.87
4080,26.82,26.579,29.67,28.59,29.51,29.54,28.37,25.28,29.94,29.58
4320,26.02,26.719,29.68,28.66,29.66,30.05,28.52,25.93,30.45,29.36
4560,26.71,26.966,29.9,28.75,29.82,29.86,27.94,25.85,30.12,29.97
4800,26.75,26.718,29.79,28.71,29.73,30.21,28.1,25.88,30.55,29.74
5040,26.79,26.59,29.84,28.78,29.96,30.23,28.62,26.38,30.5,30.38
5280,26.37,26.562,29.83,28.7,29.88,30.67,28.72,25.61,30.83,30.29
5520,26.75,26.678,30,28.79,30.09,30.53,28.63,26.32,30.8,30.48
5760,26.8,26.876,29.9,28.77,29.74,30.5,28.31,25.92,30.83,30.23
6000,26.81,26.881,30.03,28.85,30.17,29.23,28.35,25.06,30.99,30.81
6240,26.84,26.894,30.02,28.88,30.16,30.95,27.4,26.62,31.2,30.76
6480,26.82,26.991,30.04,28.91,30.25,30.68,28.49,26.73,30.98,30.94
6720,26.88,26.687,29.93,28.84,30.05,30.79,28.86,26.38,31.13,30.6
6960,26.6,26.768,30.07,28.9,30.31,31,28.54,26.87,31.24,31.22
7200,26.53,26.684,30.04,28.86,30.17,31.08,28.72,26.79,31.29,31.03
7440,26.64,26.784,30.12,28.89,30.33,30.68,28.64,27.04,31.21,31.32
7680,26.56,26.76,29.12,28.22,28.69,29.45,27.88,25.73,29.86,29.46
7920,26.92,26.814,30.1,28.81,30.21,31.12,28.7,27.11,31.38,31.43
8160,26.92,26.744,29.96,28.75,30.28,31.24,28.41,26.43,31.4,31.11
8400,26.5,27.023,29.81,28.73,30.35,31.08,29.05,26.64,31.36,31.27
8640,26.83,26.812,29.79,28.66,30.13,30.94,29,26.66,31.29,31.08
8880,26.54,26.845,29.82,28.77,30.24,31.11,29.11,27.32,31.4,31.59
9120,26.42,26.969,29.78,28.69,30.34,31.36,29.14,27.43,31.54,31.61
9360,26.6,26.755,30.02,28.84,30.47,31.37,28.88,27.3,31.54,31.71
9600,26.82,26.977,29.88,28.74,30.08,31.07,28.82,27.22,31.43,31.35
9840,26.91,27.056,29.97,28.85,30.42,31.34,29.14,27.69,31.52,31.82
10080,26.92,26.974,29.88,28.79,30.33,31.41,29.22,27.6,31.64,31.74
10320,26.92,26.971,30.03,28.81,30.39,30.9,29.16,27.9,31.58,31.93
10560,26.89,27.009,29.9,28.76,30.17,31.05,29.05,27.49,31.44,31.65
10800,26.94,27.031,29.99,28.88,30.37,31.29,29.14,27.9,31.64,31.89
11040,26.57,27.021,29.96,28.88,30.27,31.19,29.16,27.85,31.64,31.86
11280,26.91,26.748,29.99,28.77,30.39,31.18,29.21,27.97,31.57,31.89
11520,26.6,26.886,29.61,28.64,29.69,30.24,28.72,26.13,30.92,31.01
11760,26.58,27.069,30.04,28.91,30.34,31.13,28.82,27.2,31.15,30.15
12000,26.68,27.044,30.05,28.83,30.24,31.14,29.14,27.23,31.57,31.81
12240,26.93,27.008,30.1,28.9,30.38,30.87,29.14,28.15,31.58,32.04
12480,26.89,27.056,29.98,28.93,29.87,31.03,29.1,27.32,31.49,31.79
12720,26.89,26.851,30.12,29.01,30.1,31.07,29.14,28.09,31.66,32.13
12960,26.76,27.084,30,28.9,29.96,31.13,28.82,27.91,31.57,31.97
13200,26.88,26.911,30.2,28.97,30.14,30.83,29.14,28.22,31.64,32.35
13440,26.91,26.975,29.77,28.86,29.66,30.85,29.13,28.07,31.48,31.78
13680,26.91,26.965,30.07,28.96,30.14,31.22,29.13,28.43,31.62,29.47
13920,26.58,27.029,29.93,28.94,30.01,31.11,29.13,27.61,31.61,32.06
14160,26.6,27.052,30.01,28.92,30.19,31.08,29.2,27.83,31.61,32.25
14400,26.5,26.98,30.12,28.89,29.86,31.01,29.06,27.9,31.43,31.72
14640,26.94,26.897,30.09,28.92,30.25,31.01,29.05,28.46,31.59,32.43
14880,26.82,26.993,30.09,28.92,30.15,31.03,29.15,28.01,31.45,32.13
15120,26.94,26.78,30.07,28.98,30.27,31.12,29.09,28.64,31.36,32.33
15360,25.35,26.405,28.57,27.8,28.57,28.68,26.75,26.09,29.54,29.06
15600,26.51,26.969,30.17,29.02,30.26,30.8,29.19,28.62,31.58,32.3
15840,26.83,26.96,29.79,28.85,30.13,30.9,29.02,28.17,31.48,31.92
16080,26.59,26.804,30.17,28.96,30.31,31.02,29.03,28.13,31.46,32.2
16320,26.69,26.967,29.91,28.87,30.05,30.75,28.77,28.01,31.2,31.81


==> plotdata/fixk1440_10core.csv <==
dim,blis,mkl,222_1,232_1,333_1,222_2,232_2,333_2,222+232,222+333
240,163.29,196.55,144.43,141.71,152.05,76.08,75.92,20.81,80.56,60.43
480,209.77,209.92,206.53,206.14,195.07,139.55,136.32,43.15,144.21,144.37
720,216.42,203.02,205.33,196.93,210.34,140.81,128.03,127.62,146.23,142.03
960,216.31,208.83,225.56,214.44,205.28,203.17,196.27,100.1,209.22,184.97
1200,218.56,210.45,198.1,211.2,201.59,170.5,173.42,128,184.24,167.07
1440,218.53,206.23,214.53,224.73,204.77,181.15,193.46,161.78,198.71,196.58
1680,218.6,211.2,218.27,215.83,217.26,166.3,175.49,136.56,178.09,180
1920,214.03,212.06,224.07,221.14,189.7,200.07,210.19,151.14,217.48,189.43
2160,222.18,215.67,220.01,211.37,220.02,173.66,186.25,180.15,191.28,181.8
2400,214.56,210,230.46,215.37,222.06,193.7,203.11,153.51,210.63,179.1
2640,222.78,215.03,226.81,211.27,223.27,173.13,192.73,163.76,188.1,186.77
2880,218.99,212.47,233.54,216.62,206.47,205.63,204.09,170.58,207.43,178.31
3120,222.56,220.53,217.3,214.81,211.34,197.36,202.25,141.7,197.22,190.93
3360,221.7,217.38,235.1,230.45,225.62,203.29,208.36,146.31,201.66,201.58
3600,221.46,218.36,233.77,227.79,214.46,193.74,200.16,177.53,193.84,197.44
3840,218.06,216.66,229.53,225.75,200.07,197.6,209.22,154.41,205.79,169.55
4080,222.1,218.25,234.45,229.31,215.91,186.35,207.52,162.84,201.21,198.88
4320,219.83,225.15,237.3,224.23,217.16,202.38,210.95,170.46,220.31,188.7
4560,220.31,225.37,235.3,221.89,218.7,181.8,191.15,160.85,212.89,203.21
4800,220.96,226.21,238.39,224.38,230.69,205.74,215.97,147.41,211.99,189.71
5040,222.13,225.94,227.25,221.1,235.75,203.23,198.98,157.16,208.06,190.87
5280,220.27,221.6,228.79,234.37,224,204.7,212.57,161.68,226.41,197.05
5520,223.22,222.54,228.08,224.44,238.35,200.36,207.04,150.74,202.84,192.86
5760,221.35,226.12,240.38,226.85,229.74,192.69,216.65,143.16,232.2,205.98
6000,222.12,223.8,229.64,233,238.29,206.35,212.93,148.85,211.96,194.07
6240,221.75,224.3,240.33,234.38,227.68,207.43,214.62,167.93,213.03,198.81
6480,222.33,226.64,239.36,233.11,226.5,204.62,190.81,175.82,227.03,211.35
6720,221.7,228.1,240.85,234.71,235.97,209.54,217.73,152.02,218.79,215.81
6960,223.8,228.46,241.32,227.71,239.87,208.68,214.25,172.33,218.91,197.38
7200,223.84,224.66,242.74,229.72,240.11,211.52,197.56,175.2,238.77,198.11
7440,223.51,229.03,242.07,228.55,241.04,207.43,195.61,170.57,233.73,218.07
7680,222.48,224.67,236.92,230.53,230.59,181.91,204.78,154.62,225.9,190.61
7920,223.43,228.79,232.87,234.53,229.71,210.34,198.36,179.17,221.76,198.52
8160,223.47,228.66,242.18,235.66,241.69,194.5,218.05,171.58,238.55,220.01
8400,222.06,226.11,239.45,232.2,242.36,190.46,212.28,174.93,234.42,218.16
8640,222.06,229.58,239.8,226.97,240.11,211.6,199.82,156.7,225.13,219.49
8880,220.95,227.33,240.19,233.15,242.5,212.09,217.42,172.8,220.73,221.72
9120,222,229.07,233.51,235.1,232.74,214.13,219.61,175.21,221.92,203.3
9360,222.27,229.38,242.22,235.07,233.68,193.08,216.12,180.84,237.36,224.58
9600,223.6,229.5,233.23,228.75,225,213.28,219.39,169.96,225.47,197.54
9840,224.11,227.08,242.69,234.87,243.63,215.45,199.47,176.5,222.27,226.3
10080,224.18,225.85,233.37,235.84,243.01,216.34,219.97,177.81,243.59,229.54
10320,224.23,228.36,243.11,235.22,244.11,195.8,197.67,157.8,240.46,228.99
10560,222.2,229.26,242.99,235.59,241.25,197.31,220.01,173.5,245.51,209.98
10800,224.6,229.44,232.18,236.22,244.79,216.68,200.07,181.11,226.16,229.34
11040,222.72,226.22,244.21,236.75,243.83,217.34,219.96,157.53,246.78,231.41
11280,223.94,229.31,243.83,236.73,236.66,216.6,219.33,160.89,226.26,230.2
11520,223.74,228.79,240.64,234.28,226.72,194.03,199,146.72,226.67,208.68
11760,223.67,226.48,233.67,228.88,245.3,217.61,221.31,176.89,246.35,230.29
12000,223.64,226.67,243.44,236.92,243.54,198.64,221.94,177.51,230.59,230.88
12240,223.76,229.62,243.79,229.36,234.57,216.01,219.03,182.53,242.85,229.13
12480,222.22,230.24,243.56,236.81,226.86,216.9,221.44,172.11,227.79,230.07
12720,222.58,230.37,234.26,236.65,241.38,199.19,221.37,179.4,245.95,209.11
12960,222.77,230.09,244.3,230.6,240.41,198.65,221.56,161.32,246.42,231.42
13200,223.43,229.73,245.28,231.02,243.33,217.45,201.98,160.88,228.93,232.88
13440,224.05,230,244.62,237.6,236.86,218.28,223.11,159.91,230.3,225.03
13680,223.25,230.46,244.41,237.23,233.99,201.45,223.55,165.18,247.88,233.57
13920,224.32,227.79,244.79,238.04,244.03,220.85,223.71,180.93,248.79,233.94
14160,223.51,229.95,244.8,230.45,244.94,219.36,221.36,183.47,245.8,215.99
14400,224.45,230.64,235.25,237.96,242.51,220.95,205.4,152.86,251.22,232.7
14640,224,227.19,234.1,237.33,234.92,221.17,223.48,161.72,249.56,235.33
14880,222.88,230.84,236.65,238.05,243.07,221.42,224.11,181.94,235.58,218.33
15120,224.51,230.88,245.65,237.9,244.97,220.01,203.1,186.44,232.31,216.24
15360,224.62,227.55,228.1,225.92,230.99,198.4,208.74,171.47,220.21,206.51
15600,223.89,230.84,245.96,237.73,234.35,220.39,223.96,183.85,250.5,217.68
15840,221.28,230.84,245.06,237.82,242.85,220.49,223.7,179.2,235.14,235.62
16080,223.01,231.31,245.32,237.08,233.99,217,220.32,180.69,246.96,235.46
16320,222.98,230.73,244.65,237.29,240.44,216.36,222,171.36,248.05,229.25


==> plotdata/fixk1440_1core.csv <==
dim,blis,mkl,222_1,232_1,333_1,222_2,232_2,333_2,222+232,222+333
240,24.28,24.46,25.71,25.34,23.75,20.15,19.7,11.37,20.26,14.98
480,24.94,24.297,25.69,26.5,26.43,25.2,25.05,15.92,26.16,21.74
720,26.29,24.469,29.08,27.87,26.74,25.96,24.44,21.23,27.27,25.23
960,25.5,25.981,26.4,27.49,27.57,26.34,26.94,18.95,27.7,26.71
1200,26.19,26.533,28.65,27.94,28.22,28.36,25.74,23.23,28.29,27.65
1440,26.39,26.552,28.67,27.98,28.4,28.37,28.29,24.9,29.29,28.17
1680,26.61,26.662,28.98,28.09,28.73,28.75,28.11,23.64,27.53,28.48
1920,26.66,26.698,29.07,28.15,28.51,29.13,28.6,25.51,29.62,28.16
2160,26.75,26.72,29.26,28.23,29.08,28.96,28.41,26.83,28.77,28.71
2400,26.26,26.555,29.2,28.31,28.98,29.5,28.74,25.18,29.96,28.61
2640,26.36,26.879,29.32,28.35,29.32,29.4,28.2,25.45,29.41,28.85
2880,26.45,26.912,29.38,28.38,29.04,29.75,28.8,26.5,30.07,28.92
3120,26.54,26.91,29.61,28.53,29.36,29.91,28.78,26.48,30.14,29.27
3360,26.56,26.714,29.51,28.52,29.48,30.15,28.95,26.39,30.2,29.27
3600,26.96,26.762,29.74,28.61,29.5,30.08,28.6,27.04,29.78,29.67
3840,26.78,26.898,29.42,28.43,29.09,29.72,28.6,25.46,29.92,29
4080,26.95,26.724,29.84,28.67,29.76,30.22,28.8,25.75,29.98,29.56
4320,26.4,27.009,29.77,28.8,29.76,30.6,29.11,26.47,30.44,29.79
4560,26.22,27.029,29.99,28.79,29.79,30.37,28.79,25.96,30.27,29.9
4800,26.37,27.05,29.97,28.78,29.78,30.56,29.08,26.4,30.63,29.98
5040,26.77,26.943,30.1,28.96,29.97,30.87,29.02,27.09,30.57,30.45
5280,26.78,26.965,30.06,28.85,30,30.95,29.27,26.54,30.78,30.23
5520,26.93,26.778,30.06,28.94,30.14,30.92,29.24,26.96,30.9,30.77
5760,26.85,26.689,29.93,28.89,29.92,30.92,29.29,26.71,30.92,30.37
6000,26.81,26.96,29.95,28.98,30.15,31.17,29.29,27.15,31.03,30.83
6240,26.91,26.7,30.12,28.99,30.13,31.34,29.49,27.02,31.01,30.7
6480,26.95,26.837,30.17,28.96,30.32,31.26,29.31,27.57,31.16,31.1
6720,26.95,27.065,30.03,28.86,30.06,31.18,29.44,27.17,31.11,30.48
6960,26.93,27.036,30.05,28.95,30.38,31.41,29.53,27.39,31.19,31.31
7200,26.73,26.828,29.96,29.03,30.38,31.48,29.62,27.6,31.29,31.23
7440,26.68,27.075,30.16,29,30.22,31.51,29.57,27.7,31.39,31.4
7680,26.6,26.585,29.03,28.24,29,29.91,28.42,26.34,30.17,29.87
7920,26.9,27.079,30.09,29.04,30.49,31.47,29.59,27.86,31.37,31.57
8160,26.72,26.976,29.99,28.99,30.42,31.58,29.66,27.76,31.47,31.45
8400,26.61,26.914,29.81,28.75,30.37,31.57,28.88,27.64,31.18,31.68
8640,26.46,27.077,29.82,28.73,30.32,31.42,29.67,27.56,31.07,31.43
8880,26.92,26.939,29.77,28.87,30.4,31.58,29,27.88,31.38,31.53
9120,26.6,27.039,29.66,28.78,30.53,31.83,29.84,28.22,31.43,31.37
9360,26.42,27.035,29.93,28.97,30.68,31.78,29.87,28.5,31.51,32.01
9600,26.91,27.08,29.8,28.85,30.03,31.53,29.67,28.1,31.48,31.33
9840,26.65,27.112,30.11,28.89,30.43,31.75,29.78,27.81,31.64,31.98
10080,26.93,26.84,29.88,28.91,30.43,31.83,29.88,28.48,31.77,31.85
10320,26.88,26.841,30.05,28.89,30.58,31.69,29.77,28.61,31.11,32.18
10560,26.57,26.798,29.77,28.82,30.23,31.48,29.71,28.37,31.57,31.74
10800,26.86,27.082,30.14,29,30.56,31.24,29.73,28.84,31.66,32.25
11040,26.72,27.08,30.02,28.88,30.37,31.68,29.8,28.78,31.69,32.06
11280,26.93,26.703,28.88,28.98,30.47,31.66,29.74,28.82,31.63,32.19
11520,26.41,26.689,29.73,28.69,29.78,30.67,29.42,27.54,31.14,31.22
11760,26.97,27.054,30.08,29,30.4,31.68,29.74,28.4,31.69,32.12
12000,26.74,26.892,30.07,28.98,30.14,31.7,29.73,28.84,31.67,32.09
12240,26.71,27.062,29.99,29,30.34,31.67,29.74,29.01,31.64,32.22
12480,26.93,27.132,30.06,28.94,29.87,31.54,29.75,28.36,31.5,31.96
12720,26.96,27.116,30.23,29.06,30.06,31.63,29.42,28.53,31.39,32.29
12960,26.69,27.125,29.96,28.9,30.01,31.48,29.76,28.94,31.35,32.13
13200,26.68,26.908,30.26,29.12,30.12,31.55,29.49,29.19,31.53,32.35
13440,26.96,27.056,30.01,29.01,29.71,31.41,29.72,28.85,31.68,31.8
13680,26.93,26.999,30.28,29.07,30.27,31.67,29.82,29.54,31.68,32.11
13920,26.89,27.019,30.04,29.08,30.2,31.57,29.86,29.14,31.74,32.2
14160,26.55,26.977,30.13,29.07,30.16,31.67,29.66,29.34,31.78,30.2
14400,26.98,27.144,30.18,28.93,30.02,30.77,29.73,28.75,31.52,32.05
14640,26.63,27.051,30.06,29.1,30.17,31.6,29.56,29.17,31.54,32.5
14880,26.68,27.123,30.2,28.97,30.06,31.71,29.77,29.16,31.58,32.2
15120,26.66,27.09,30.19,29.09,30.35,31.49,29.58,29.58,31.75,32.53
15360,25.67,26.628,28.82,27.96,28.77,29.16,27.73,26.9,29.67,29.62
15600,27.03,27.123,30.09,29.08,30.36,31.56,29.61,29.48,31.29,32.55
15840,27.01,26.872,30.06,29.01,30.05,31.36,29.76,28.84,31.26,32.05
16080,27.04,27,30.19,29.01,30.33,31.21,29.66,29.38,31.53,32.41
16320,26.75,26.846,29.96,28.83,30.02,31.22,29.44,29,31.26,31.72


==> plotdata/fixk_1level_ab_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,195.15,192.75,134.79,106.73,92.72,116.16,97.93,135.24,123.82,117.01,113.34,105.9,62.76,131.15,120.66,103.38,66.82,78.78,73.85,62.55,74.02,68.77,74.82,81.61,46.3
480,205.53,201.05,180.61,151.85,153.97,174.39,137.31,171.2,177.58,171.31,153.28,152.04,103.5,169.14,169.4,148.35,104.63,140.56,138.49,121.98,126.64,103.17,132.88,114.72,108.27
720,212.57,207.16,189.77,137.46,161.58,172.02,142.84,191.09,193.84,191.66,168.88,170.19,134.86,180.03,187.18,161.89,113.42,125.8,125.36,126.58,117.32,126.03,125.42,168.6,117.85
960,218.77,203.08,206.5,152.95,156.07,188.17,157.3,194.49,202.52,202.09,162.24,176.79,140.27,184.75,184.8,163.39,126.38,196.47,194.52,189.18,175.24,163.37,179.63,155.84,149.58
1200,218.41,210.58,188.57,152.52,164.87,165.26,147.68,186.35,197.21,196.72,161.13,161.25,120.45,179.22,180.06,158.5,110.54,152.75,158.36,149.11,146.94,147.87,138.28,184.13,108.3
1440,219.19,206.9,195.08,160.69,165.37,167.02,142.8,190.2,198.05,190.42,155.24,154.85,102.45,158.62,172.59,150.64,97.3,176.71,163.93,156.3,143.05,150.8,145.87,161.76,91.66
1680,220.36,211.53,184.45,156.05,158.4,149.03,137.83,180.68,185.45,173.94,161.06,161,83.9,150.71,165.69,143.31,88.48,157.02,149.76,146.5,138.98,129.79,118.27,160.43,89.44
1920,216.51,212.65,175.79,157.36,155.44,147.43,133.17,173.9,172.13,160.64,137.36,146.11,61.59,136.93,140.63,123.47,60.54,185.81,180.6,175.51,145.58,155.14,127.8,174.13,74.85
2160,218.19,215.94,173.17,152.06,157.03,140.73,130.49,181.2,180.89,183.66,155.89,149.83,90.84,144.65,158.73,131.59,75.66,158.04,153.05,156.95,147.55,144.59,119.68,168.06,77.21
2400,218.75,219.08,179.88,157.11,152.37,142.48,131.61,174.27,192.96,182.86,149.28,159.11,90.49,140.92,149.4,133.67,76.24,164.88,173.9,162.6,149.13,136.75,125.92,179.38,90.03
2640,218.71,215.68,178.46,150.96,156.26,137.55,125.97,175.62,179.02,169.51,149.93,151.14,91.94,139.63,152.73,127.82,77.63,157,161.87,154.38,137.03,140.96,116.15,172.88,89.15
2880,222.8,219.98,178.94,153.4,157.58,140.29,123.17,174.7,181.71,174.56,149.81,151.38,79.25,138.71,144.96,126.13,78.91,172.07,178.01,167.98,152.58,149.37,124.98,161.38,91.96
3120,215.66,221.03,175.39,148.31,154.59,138.91,127.72,176.74,178.03,178.01,149.95,152.28,92.28,137.92,144.81,124.3,80.04,163.88,160.76,159.36,141.18,143.58,119.71,172.53,91.78
3360,221.9,222.64,183.12,154.89,151.74,141.22,123.16,175.45,182.84,168.85,150.25,148.64,94.29,137.09,146.91,126.41,83.02,166.72,175.04,150.22,147.72,144.09,123.84,164.95,85.47
3600,221.8,219.52,175.69,152.39,149.93,139.72,127.98,173.74,185.98,178.38,149.35,149.2,86.64,135.24,146.92,126.23,83.5,162.13,166.73,144.81,141.09,140.53,119.59,167.95,93.28
3840,219.09,217.61,160.83,135.07,144.04,130.69,105.85,167.15,173.66,159,141.9,144.41,79.21,138.35,134.84,112.54,76.01,169.42,168.69,158.88,145.71,142.2,121.33,161.75,81.53
4080,218.8,223.66,162.86,133.46,151.41,141.08,107.84,176.62,181.71,178.42,149.26,152.2,88.49,136.5,146.95,123.22,86.57,166.44,171.89,160.61,144.28,140.1,123.96,162.93,93.1
4320,217.8,225.25,141.69,112.14,152.9,142.53,83.14,173.99,181.05,174.07,149.34,151.93,89.41,137.47,146.91,126.29,84.07,166.14,171.85,162.29,148.67,143.49,126.36,167.96,90.27
4560,221.13,220.69,142.81,111.02,150.8,121.7,84.33,161.91,181.62,175.78,136.08,152.81,97.29,122.8,142.11,123.11,84.83,166.9,166.37,157.64,142.51,139.77,123.34,160.97,89.99
4800,221.21,222.05,143.42,111.55,151.62,123.38,84.06,161.79,182.53,173.44,136.44,147.55,91,122.53,147.43,120.8,87.19,176.65,174.51,161.69,152.63,145.32,129.75,171.15,97.85
5040,222.46,226.56,142.4,110.01,155.28,101.11,85,137.32,184.98,177.09,116.87,147.94,99.46,98.24,142.27,122.94,88.69,168.96,170.81,162.56,147.09,142.86,127.11,165.79,92.84
5280,222.19,226.02,144.34,112.38,138.66,99.83,83.47,136.46,181.41,175.92,115.47,153.93,99.79,100.03,148.08,128.33,90.13,158.73,172.59,163.63,135.01,143.49,111.83,163.63,98.63
5520,223.61,222.83,142.85,110.47,137.52,100.04,83.74,137.4,168.91,176.96,114.41,136,99.57,100.05,128.95,109.56,77.84,154.82,168.28,161.05,133.04,143.03,110.32,172.1,94.38
5760,222.02,222.49,144.49,110.13,137.49,99.08,84.91,139.03,164.99,168.05,114.13,132.39,93.38,97.84,124.48,105.86,76.36,161.51,176.5,167.41,137.03,144.28,114.03,154.03,95.76
6000,224.45,223.25,141.92,112.12,114.75,99.34,84.07,135.84,169.38,179.11,115.52,136.48,101.31,99.27,127.33,109.24,81.09,136.2,173.18,164.23,113.16,143.95,92.45,159.1,97.64
6240,224.18,227.8,143.36,111.63,114.21,99.85,83.82,137.47,145.45,177.62,115.64,115.34,96.82,99.29,102.75,88.76,64.22,138.12,173.69,165.09,113.82,144.51,92.4,156.68,97.11
6480,223.93,227.18,142.71,110.45,114.75,99.67,83.57,137.02,146.59,164.99,115.76,114.89,97.84,99.58,102.22,88.29,68.22,133.99,159.71,162.51,112.91,129.81,92.37,132.75,96.75
6720,223.6,228.52,143.12,111.73,116.79,100.36,84.51,137.9,146.6,164.73,115.81,113.85,97.86,99.47,103.46,87.38,67.19,137.76,163.86,168.71,114.6,133.98,94.67,135.09,100.86
6960,223.58,228.85,142.79,112.42,115.64,99.95,84.48,138.41,148.61,164.93,116.44,115.6,102.91,98.18,103.2,87.2,66.43,136.75,160.17,166.85,114.4,132.35,92.78,133.38,101.13
7200,222.33,225.08,144.03,111.49,114.92,100.14,84.26,138.54,147.62,141.72,115.76,114.69,101.83,99.43,104.36,88.34,66.13,138.94,142.71,168.7,112.89,112.53,93.94,136.47,99.44
7440,223.85,229.43,143.94,111.08,115.27,99.34,83.91,137.63,147.82,143.76,115.75,113.94,103.39,99.23,103.36,88.97,68.95,135.8,140.2,152.76,113.61,112.03,92.31,135.69,101.64
7680,222.93,227.75,143.57,110.14,114.43,98.52,84.95,137.48,145.04,139.93,115.15,112.63,96.02,98.58,102.68,86.71,63.97,138.72,141.97,151.47,113.19,111.35,93.44,132.95,95.32
7920,223.19,225.95,143.03,110.81,115.65,100,84.25,138.85,146.85,141.39,116.35,115.48,96.89,99.98,104.75,88.7,66.55,137.26,141.14,152.17,114.38,112.32,93.64,136.74,90.73
8160,221.64,229.02,144.46,111.62,116.63,100.64,84.6,138.5,147.02,142.44,117.17,114.69,96.92,99.88,105.5,87.87,67.73,138.71,141.72,155.88,113.39,114.07,93.53,134.6,94.99
8400,223.17,230.08,142.54,110.1,115.91,99.99,83.36,137.98,147.41,142,115.76,114.92,90.88,97.99,104.2,88.27,66.06,134.79,138.69,135.15,110.9,112.37,92,135.74,95.08
8640,223.05,227.42,142.8,110.4,116.44,99.81,83.96,137.56,145.94,140.39,114.77,114.96,90.99,99.01,104.6,87.23,65.46,136.77,141.81,137.77,114.65,112.58,93.96,135.63,95.55
8880,223.2,230.55,142.63,110.61,116.57,100.16,83.39,137.94,146.53,141.23,116.39,115.22,82.2,98.88,105.01,87.82,68.67,137.42,141.87,136.87,112.91,111.69,93.01,134.16,86.75
9120,223.56,229.63,143.13,110.6,116.22,99.46,85.03,138.09,147.26,142.58,115.93,116.16,87.67,98.7,104.1,88.17,68.21,137.1,141.86,135.47,112.83,114.24,94,135.13,83.13
9360,224.73,229.87,143.9,110.85,117.01,100.1,83.84,137.6,147.62,143.37,116.21,115.2,88.01,98.64,104.19,89.27,68.66,135.13,140.75,134.11,111.82,112.81,93.32,134.57,87.3
9600,223.83,227.18,143.77,110.54,116.39,100.23,83.59,136.5,146.66,141.82,115.03,114.4,85.19,98.48,103.92,88.14,67.33,138.67,143.17,138.4,114.08,113.67,94.05,135.46,87.18
9840,224.23,230.53,143.46,110.44,116.44,99.46,83.21,138.66,147.8,143.66,115.72,115.14,87.28,98.73,104.18,88.37,68.74,137.61,142.93,137.5,113.64,112.29,93.82,135.01,82.19
10080,224.63,226.21,143.48,110.96,117.47,99.66,83.55,138.82,147.76,144.45,116.72,114.99,87.33,99.29,104.3,88.53,68.68,137.93,142.59,137.58,113.86,114.6,93.88,134.91,87.65
10320,224.2,228.93,143.64,111.18,117.21,100.63,84.6,138.9,147.84,142.91,116.58,114.85,82.67,99.06,104.47,88.65,68.95,137.15,141.18,136.1,113.71,113.19,93.05,135.84,82.91
10560,224.09,226.5,144.15,110.59,116.9,100.2,83.34,138.62,147.32,143.87,116.41,114.21,88.21,98.93,104.29,88.04,67.23,139.62,142.97,139.74,114.71,114.72,94.77,135.66,87.41
10800,224.14,225.85,143.56,110.69,116.19,99.78,84.58,137.92,148.21,143.28,116.24,115.67,87.4,99.49,104.95,88.07,68.92,137.76,142.07,137.29,114.45,113.43,94.56,136.82,88.23
11040,223.76,230.15,144.3,111.32,116.96,100.48,83.29,137.83,147.87,141.45,116.37,115.24,82.4,98.61,103.67,87.88,68.44,138.72,141.87,136.5,114.38,112.13,94.24,135.41,83.88
11280,224.11,225.06,143.99,110.82,117.32,100.06,84.32,138.67,148.15,144.46,116.87,115.36,89,99.19,104.91,88.74,67.89,137.52,141.35,136.94,113.63,112.38,94.45,135.08,88.19
11520,221.78,229.26,144.26,110.63,116.45,99.58,84.1,138.96,147.39,142.68,115.42,114.89,81.8,98.44,103.87,88.67,67.86,139.97,142.92,137.8,114.46,112.61,94.82,136.78,82.21
11760,222.35,226.02,143.96,110.95,117.16,100.08,84.39,138.3,148.3,143.54,116.79,115.48,89.01,99.06,104.13,88.78,68.59,138.34,142.5,137.77,114.61,113.55,94.84,136.61,88.08
12000,223.65,230.57,144.1,112.05,117.54,99.79,83.47,138.54,147.64,143.77,116.27,114.99,89.1,99.29,104.22,88.53,67.52,139.42,143.56,138.2,115.02,112.96,93.41,137.51,89.33
12240,224.06,230.23,143.79,111.04,116.9,100.32,84.44,138.77,148.63,144,116.92,115.6,83.4,98.95,104.07,88.32,68.45,136.94,141.25,137.21,114,112.17,92.91,137.85,83.25
12480,222.26,230.85,144.17,111.42,116.38,100.16,83.48,138.96,146.26,143.6,116.69,113.77,82.76,99.01,103.22,87.79,66.76,139.96,142.7,138.85,114.38,112.15,94.89,136.64,86.74
12720,222.61,230.76,143.64,112.1,116.56,100.11,84.39,139.05,145.94,143.94,116.78,114.78,82.91,98.63,104.21,87.65,65.69,138.89,141.6,137.68,114.71,111.29,94.51,137.4,85.82
12960,223.63,230.5,144.31,111.56,117.45,100.3,84.5,138.76,147.23,143.48,116.94,114.63,83.95,99.29,103.89,88.54,67.52,138.77,142.54,137.57,114.97,112.78,93.09,136.75,81.47
13200,221.94,230.17,144.27,111.51,117.91,99.53,84.7,139.42,147.39,144.57,117.2,114.61,90.29,99.13,104.27,87.87,68.2,138.51,140.72,137.51,114.16,112.46,93.14,138.18,87.79
13440,223.53,230.37,144.06,110.99,117.36,99.93,83.22,138.25,146.06,143,116.36,113.55,83.65,98.96,103.65,88.25,66.21,140.07,142.61,138.8,115.17,113.54,93.88,137.73,86.7
13680,223.79,230.94,143.96,111.6,117.25,99.83,84.65,139.09,147.46,143.61,117.01,114.5,84.68,99.52,104.21,88.2,68.14,139.12,142,137.93,115.01,112.96,94.91,136.74,87.57
13920,223.98,228.26,144.35,111.68,117.23,100,83.46,138.99,147.52,144.13,116.99,114.67,90.2,98.98,103.99,88.42,66.9,139.74,142.39,138.68,115.09,113.53,93.89,137.97,88.02
14160,224,230.37,144.18,111.58,118.64,100.79,84.43,139.77,148.16,144.44,117.42,115.44,84.71,99.51,104.11,88.45,68.09,138.42,141.8,137.8,114.37,112.82,94.68,137.14,82.49
14400,223.19,231.06,144.09,111.78,117.35,100.42,83.21,139.81,147.87,144.01,116.47,115.37,89.79,98.63,103.54,88.06,66.79,140.28,143.45,139.37,115.56,113.41,95.09,137.83,88.3
14640,224.09,231.28,143.7,111.84,117.36,100.54,85.34,139.4,147.95,143.08,116.95,115.66,89.79,99.02,104.18,88.61,68.36,139.66,142.78,138.67,115.47,112.5,95,136.74,88.22
14880,224.06,228.08,144.27,111.98,117.3,101.11,83.43,139.01,147.44,144.95,117.02,115.68,84.43,99.58,104.19,88.24,66.89,140.21,142.96,139.71,115.58,113.82,95.15,136.77,88.78
15120,223.84,231.39,144.21,111.87,117.38,100.35,83.4,139.69,148.27,144.49,117.33,115.87,90.06,99.57,104.22,88.65,66.94,139.11,142.1,139.28,115.1,112.42,93.62,138.8,88.37
15360,222.4,229.18,143.4,110.69,115.92,100.32,82.89,139.17,145.74,143.45,115.6,113.49,79.66,98.57,102.51,86.39,64.01,139.26,142.43,137.46,114.66,112.07,93.42,136.17,81.76
15600,223.76,231.18,144.49,111.9,117.29,100.74,83.27,139.11,148.14,143.24,117.02,114.86,84.84,99.42,104.82,88.17,68.44,139.35,142.66,139.4,115.33,113.14,95,137.93,88.05
15840,223.81,231.37,144.2,111.96,117.36,100.06,83.39,138.57,147.97,144.69,117.09,115.04,84.25,98.79,104.55,87.85,66.7,139.94,143.48,140.14,115.39,112.9,94.45,137.36,82.15
16080,223.59,228.71,144.07,111.76,116.88,100.33,84.49,138.76,148.35,143.05,117.19,115.55,89.15,99.67,103.89,88.06,67.57,138.29,141.63,138.65,115.53,112.98,94.21,136.22,87.55
16320,222.96,231.12,144.56,111.72,116.99,100.42,83.35,138.61,147.69,143.76,116.64,115.21,88.99,99.58,103.92,87.7,67.44,139.97,143.71,139.61,115.62,112.84,94.88,138.18,81.77


==> plotdata/fixk_1level_ab_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,25.21,24.54,24.98,22.52,20.15,21.02,22.07,22.39,23.5,20.95,23,20.37,10.52,21.3,21.58,19.5,10.97,21.38,20.24,15.82,20.01,19.77,19.04,21.61,11.55
480,23.77,25.885,26.37,24.56,23.71,25.32,24.3,25.07,25.55,23.7,25.16,24.51,14.78,25.45,24.81,23.74,15.81,24.86,24.41,21.31,24.32,23.88,22.96,24.26,17.37
720,26.32,26.003,28.3,24.36,25.66,25.82,23.12,26.05,27.9,26.45,26.44,26.63,17.71,25.88,26.21,24.72,19.25,25.25,26.83,23.32,26.24,24.4,25.25,24.21,20.93
960,25.73,24.252,27.5,23.59,24.41,24.41,22.49,25.93,28.67,26.11,26.35,26.12,17.12,26.97,24.42,26.97,18.92,26.21,27.86,25.43,26.78,25.1,25.57,23.65,21.86
1200,25.03,25.054,26.88,23.86,24.69,24.4,25.22,23.84,27.99,23.41,25.94,25.98,18.72,25.1,25.64,23.85,15.46,25.95,25.46,25.49,24.6,24.43,24.73,23.39,20.5
1440,26.55,26.65,27.87,24.43,25.14,26.77,23.08,23.62,28.37,23.54,26.83,24.16,18.97,24.02,24.86,26.05,18.39,25.18,25.4,26.04,26.33,26.04,25.28,26.32,15.43
1680,26.26,26.274,28.05,24.19,26.31,23.98,22.99,24.55,26.3,24.72,24.7,26.48,18.62,26.72,27.55,22.78,14.34,24.65,24.67,22.8,25.91,25.83,21.73,24.35,14.74
1920,26.15,26.371,27.84,25.7,23.53,26.49,22.8,25.27,26.46,24.64,27.06,24.17,18.22,23.94,24.72,25.87,17.94,25.29,27.71,26.29,23.68,23.01,25.32,26.45,19.08
2160,26.1,26.401,28.16,24.2,23.73,24.25,22.98,26.93,28.61,24.93,27.2,24.23,19.47,24.06,24.94,22.88,19.13,25.12,25.13,26.19,26.34,23.09,25.34,24.56,14.72
2400,26.72,26.913,27.8,24.28,26.47,24.25,22.9,26.89,28.69,25.13,26.99,24.24,19.7,26.57,27.63,26,19.09,25.55,25.65,26.65,26.07,23.44,22.35,24.94,20.25
2640,26.51,26.926,28.18,25.69,26.63,24.46,24.7,27.05,28.92,25.28,27.3,26.74,20.91,24.33,25.17,26.18,15.59,27.28,27.98,23.42,23.98,23.53,22.45,25.1,15.92
2880,26.95,26.663,28.07,25.54,26.54,26.42,22.97,25.79,28.77,25.62,27.19,26.62,20.16,24.45,27.63,25.93,15.64,25.76,26.14,27.06,24.3,26.71,22.7,25.17,20.49
3120,26.97,26.715,27.8,25.46,24.55,24.62,24.41,25.93,27.11,28.02,25.45,24.73,21.02,26.41,27.64,23.29,20.29,25.88,26.04,27.04,24.4,23.87,22.94,25.44,21.03
3360,26.9,27.049,28.18,24.28,26.81,26.5,23.1,26.94,28.97,25.96,25.53,24.84,20.82,24.81,27.79,25.66,20.43,27.62,28.58,24.59,24.73,26.78,23.16,27.01,21.38
3600,26.97,27.031,28.25,24.42,26.9,26.54,23.35,26.1,29.03,28.16,25.8,26.93,21.98,26.53,27.78,26.16,20.94,27.45,28.48,27.1,26.85,24.31,23.31,25.66,21.77
3840,26.8,26.732,27.95,25.09,24.91,24.75,23.79,25.97,28.88,27.78,25.65,25.03,19.44,24.76,27.55,25.95,20.77,26.13,26.69,27.29,24.95,24.57,25.46,25.61,17.6
4080,26.94,26.796,27.95,24.99,26.82,26.48,22.58,26.92,29,28.17,27.34,26.92,22.39,26.44,27.72,26.19,21.11,27.41,28.41,27.34,26.73,26.92,23.23,27,18.07
4320,26.32,26.903,27.3,23.41,26.83,26.48,22.78,26.15,27.6,26.5,27.27,25.17,21.95,24.97,27.78,26.05,17.71,26.36,27.05,27.63,25,24.71,23.65,25.86,22.19
4560,26.9,27.087,27.47,23.57,25.13,25.99,22.85,26.58,29.12,28.34,26.81,26.85,22.53,24.53,27.76,26.09,21.23,26.39,26.94,27.66,26.78,26.89,23.67,27.01,22.31
4800,26.5,26.895,27.33,23.42,26.79,24.49,22.75,25.81,29.11,26.69,26.92,26.82,22.26,24.5,26.16,23.93,18.15,27.58,26.95,25.6,26.78,27.02,25.78,25.91,22.54
5040,26.92,26.928,27.46,24.51,25.29,25.15,22.91,25.52,29.24,26.86,26.08,26.93,21.79,25.15,26.23,24.2,18.44,27.56,27.28,25.67,25.21,24.93,23.8,26.05,22.9
5280,26.9,27.008,27.55,24.53,24.85,25.21,22.89,25.64,29.24,26.9,24.7,26.89,22.63,25.02,27.86,26.24,18.54,26.25,28.86,28,24.9,27.01,25.33,27,18.81
5520,26.95,26.818,27.51,24.51,26.61,25.19,21.8,25.69,27.69,28.47,26.18,26.46,22.81,23.98,27.26,25.56,21.27,27.29,28.81,28.01,24.87,26.98,23.24,26.17,22.87
5760,26.69,26.787,27.57,24.53,24.94,25.18,22.92,25.59,27.63,28.35,24.89,26.46,22.8,25.14,27.29,25.55,21.37,27.37,28.85,28.07,26.63,25.24,23.49,26.8,22.89
6000,26.93,26.777,27.47,23.66,25.97,24.11,21.84,26.37,29.01,28.56,26.22,25.11,23.69,25.29,25.84,25.64,18.53,25.98,28.91,28.17,24.36,25.19,22.96,25.86,19.41
6240,27.03,26.811,27.6,23.54,25.89,23.91,21.81,26.33,28.31,27.16,24.92,25.6,23.02,23.91,26.16,24.28,20.51,27.05,27.72,26.41,26.06,27.16,22.82,25.89,23.13
6480,26.57,26.881,27.55,23.69,24.6,25.25,22.95,26.41,28.42,26.96,25.1,25.76,24,25.3,26.33,22.76,20.8,27.05,27.33,28.3,26.03,26.79,22.87,25.62,23.47
6720,26.68,26.903,27.64,24.53,24.59,25.32,22.87,25.81,27.27,28.22,26.21,24.36,23.21,25.25,24.82,22.64,20.73,27.03,27.34,26.58,26.05,26.77,22.8,25.49,23.44
6960,27.07,26.712,27.71,24.59,24.69,25.23,21.86,26.4,27.49,27.12,26.3,24.44,24.14,24.09,26.28,22.69,20.98,26.13,28.69,26.57,24.58,24.87,24.62,25.75,19.72
7200,26.56,27.056,27.62,23.69,26.12,25.3,21.87,25.89,28.45,26.61,26.3,24.51,23.45,24.15,26.31,22.82,20.9,26.24,28.17,26.79,24.58,26.28,22.82,25.69,23.69
7440,26.72,27.116,27.63,24.64,26.22,25.3,21.92,25.9,27.54,26.73,26.35,24.59,24.06,25.36,26.3,22.83,21.01,26.2,26.92,26.35,26.09,24.37,22.97,25.75,20.11
7680,26.19,26.956,27.48,24.51,25.93,23.88,21.91,26.02,28.1,26.24,25.86,24.26,11.4,24.93,24.66,22.55,18.19,26.25,28.01,26.46,24.91,24.52,22.99,25.27,23.59
7920,26.79,26.979,27.51,23.82,26.16,25.28,21.99,26.43,27.6,26.77,25.24,24.66,23.67,25.33,25,24.61,21.1,27.13,28.07,26.49,24.74,24.51,22.94,25.82,23.33
8160,27.1,26.9,27.63,23.74,24.82,25.21,21.89,25.95,28.49,27.95,25.16,24.65,23.33,24.15,26.37,24.51,18.43,26.2,28.17,26.54,26.1,24.52,23.04,25.81,19.9
8400,26.69,27.005,27.46,24.52,24.89,25.43,21.7,26.27,28.56,27.97,26.21,25.88,23.48,25.16,25.09,24.58,21.24,26.94,27.05,27.77,24.28,24.5,22.63,25.5,19.8
8640,26.98,26.894,27.4,24.49,26.16,24.2,22.81,25.65,28.53,27.93,26.11,25.85,23.34,23.74,26.38,24.56,18.59,25.9,27.11,27.8,24.36,24.66,22.69,25.43,20.11
8880,27,27.154,27.46,24.57,24.98,24.28,21.85,26.32,28.59,26.94,26.26,24.76,23.47,23.91,25.19,23.1,18.71,26.93,27.12,26.29,25.95,24.66,24.55,25.5,23.1
9120,27.02,27.109,27.41,24.53,26.24,25.38,21.77,25.73,28.6,28.1,26.18,24.63,22.54,23.92,26.44,22.91,21.14,27,27.24,26.68,25.99,26.31,24.6,25.48,19.52
9360,27.02,26.938,27.64,23.67,25.02,24.29,21.84,25.78,28.68,26.92,26.22,24.75,23.78,23.9,26.48,24.63,18.83,26.07,27.19,26.45,26.04,26.36,22.82,25.58,19.93
9600,27.02,26.939,27.36,23.62,24.92,24.18,21.83,25.61,28.6,26.96,26.24,24.68,22.43,24.03,26.38,24.67,21.3,27.01,28.22,26.48,24.51,24.9,24.68,26.31,23.15
9840,27.07,27.163,27.51,24.56,26.28,25.44,22.84,26.39,28.65,28.14,25.03,24.72,23.56,25.27,26.44,23.01,18.91,27.05,28.25,28.05,24.56,24.74,22.93,25.68,23.2
10080,26.71,27.103,27.57,24.56,25.03,25.5,22.86,26.3,28.65,28.18,25.01,25.87,22.4,24.03,25.27,24.62,21.46,27.09,27.33,26.72,26.11,26.4,23.02,26.32,23.2
10320,26.98,27.099,27.59,23.65,26.31,25.51,21.8,25.82,28.73,28.16,26.3,25.95,23.94,25.29,26.5,24.63,21.56,26.98,27.23,26.48,26.07,24.71,22.87,25.62,23.4
10560,27.01,27.137,27.57,24.51,24.95,25.43,22.75,26.36,28.62,27.02,26.22,25.88,22.61,25.29,25.27,23,21.48,26.18,28.31,28.08,26.04,26.39,24.69,26.4,23.31
10800,26.81,27.165,27.56,23.67,25.15,24.35,21.84,25.78,28.67,27.16,25.04,24.6,24,24.07,26.49,24.66,21.55,26.19,27.31,26.74,24.71,26.42,24.81,25.63,23.35
11040,26.79,26.94,27.67,24.57,25.11,25.5,22.88,25.79,27.9,27.21,26.29,25.95,22.56,25.31,25.29,23,19.09,27.1,27.39,28.18,24.76,24.91,24.81,25.71,20.1
11280,26.76,26.955,27.64,23.75,26.36,24.3,22.95,26.41,27.95,27.22,26.4,25.98,24.04,25.34,25.41,24.77,21.8,26.98,27.31,28.09,24.67,24.78,23,25.77,23.53
11520,26.54,27.067,27.45,24.61,26.32,25.38,21.89,25.69,28.53,26.83,26.17,24.74,19.45,25.18,25.27,24.57,19.15,26.25,27.42,28.08,26.18,25.04,23.07,25.57,23.32
11760,27.1,27.035,27.65,24.65,26.41,25.52,21.94,26.42,28.72,28.21,25.21,24.99,24.16,24.13,25.34,23.34,21.7,27.14,27.37,26.74,26.23,25.03,24.82,25.83,23.4
12000,27.08,27.004,27.53,23.71,26.35,25.47,22.89,25.91,28.73,28.23,26.33,25.94,22.76,24.15,26.52,24.67,21.64,26.29,27.48,26.88,26.21,25.07,23.15,26.46,19.95
12240,27.02,26.956,27.68,23.77,26.37,25.48,21.8,25.9,27.84,28.1,26.28,25.96,23.76,24.08,26.47,23.13,21.54,27.09,27.35,28.16,24.78,26.47,22.99,25.84,20.13
12480,27.01,26.953,27.59,24.58,26.33,24.04,22.78,26.42,27.45,27.06,26.32,25.7,22.88,24.16,24.94,24.36,20.98,26.36,26.95,26.93,24.8,26.26,23.08,25.83,22.57
12720,27.01,27.137,27.41,24.62,25.17,25.29,21.87,25.89,27.39,28.27,26.41,24.62,24.14,24.21,26.3,22.77,18.37,26.32,26.98,28.18,24.85,26.25,23.09,26.57,19.29
12960,27.07,27.193,27.62,24.59,26.4,24.04,22.92,26.45,28.49,27.17,25.18,24.58,23.01,25.35,26.32,22.69,21.1,26.38,27.06,28.26,24.85,26.24,23.06,25.88,22.79
13200,26.72,27.097,27.73,24.63,26.42,25.34,21.91,25.97,28.54,28.26,25.19,25.82,24.03,25.35,25.07,24.51,18.56,26.39,28.11,27,24.89,26.31,23.26,25.91,22.9
13440,26.81,27.142,27.66,23.7,26.31,24.13,22.93,25.86,28.47,28.21,26.38,25.77,22.88,25.34,26.25,22.81,18.58,27.23,27.14,27.01,26.25,24.81,23.08,26.59,22.84
13680,26.99,27.182,27.66,23.76,26.39,25.37,21.8,26,27.69,27.39,25.28,25.84,24.33,24.17,26.37,24.5,21.3,27.2,28.13,28.3,24.9,26.32,23.25,26.52,23.02
13920,26.74,27.173,27.54,24.63,25.28,24.1,21.92,25.92,28.45,28.28,26.41,24.62,23.47,24.18,26.32,22.76,21.19,26.36,27.15,27.04,26.28,26.33,24.87,25.86,19.53
14160,27.06,27.069,27.71,24.66,26.46,24.19,22.02,26.02,28.59,28.35,26.47,24.75,24.32,24.33,26.4,22.91,18.71,27.25,27.1,27.12,25,24.8,23.27,25.94,19.71
14400,27.06,27.2,27.61,24.64,26.38,24.08,22.86,26.48,27.63,28.26,25.25,24.67,23.29,25.41,26.31,22.83,18.68,26.38,27.1,28.29,24.9,26.35,23.11,25.94,22.94
14640,27.03,27.195,27.51,24.65,26.49,25.39,21.89,26.49,27.67,28.25,25.31,25.89,24.49,24.24,26.39,22.93,21.48,26.46,28.22,28.36,26.33,26.38,23.26,26.66,23.13
14880,26.68,27.06,27.62,24.67,25.35,24.17,21.91,25.92,27.66,28.3,25.28,24.68,23.6,25.4,26.34,24.51,18.76,26.52,28.31,28.44,25.04,26.38,23.18,26,23.08
15120,27.09,26.902,27.7,24.71,26.5,24.12,21.89,26.51,28.63,28.35,26.49,24.81,24.52,25.5,26.38,22.88,21.48,27.26,28.24,27.17,26.35,24.88,23.28,25.98,23.18
15360,26.49,26.699,27,24.19,25.93,24.86,22.5,25.98,27.99,26.78,25.73,25.26,10.87,24.88,24.65,22.39,20.89,26.46,27.14,27.02,26.11,24.7,24.7,26.16,21.94
15600,26.73,27.17,27.75,23.87,25.39,25.43,22.98,26.49,28.64,27.39,26.43,25.79,24.52,25.46,26.44,24.62,19.01,27.28,27.3,28.39,25.06,24.87,23.32,26.04,23.17
15840,26.76,27.154,27.64,24.64,26.48,25.29,21.84,26.01,28.56,28.31,25.26,25.85,23.05,25.44,26.37,24.5,21.23,26.49,27.35,27.2,25.1,24.9,23.19,26.03,22.97
16080,27.1,26.944,27.7,24.64,26.41,24.3,21.93,26.45,28.66,28.36,26.45,24.81,24.15,25.47,26.43,22.94,18.83,26.51,27.3,28.36,25.05,26.37,24.95,26.07,19.85
16320,26.67,26.971,27.69,24.55,25.29,25.3,21.83,26.04,28.5,28.26,25.27,25.81,23.33,24.3,25.2,22.86,18.74,26.45,28.24,28.32,25.01,26.31,23.21,26.63,19.74


==> plotdata/fixk_1level_abc_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,195.15,192.75,145.19,70.72,106.13,132.1,119.83,159.62,149.08,130.63,122.39,122.45,64,154.01,147.06,130.39,74.57,83.95,79.56,44.8,75.36,64.3,79.51,90.1,40.54
480,205.53,201.05,214.15,181.12,175.91,195.81,185.95,194.54,197.76,178.28,177.8,174.39,97.82,194.84,199.61,165.82,114.22,144.88,147.83,128.81,137.66,129.74,139.14,116.3,92.82
720,212.57,207.16,207.85,167.86,182.33,198.69,187.07,209.19,214.55,201.23,201.74,159.35,120.86,210.78,217.48,197.67,137.95,135.74,134.81,120.06,136.67,136.3,137.2,179.43,92.12
960,218.77,203.08,227.55,195.92,203.31,224.92,203.89,217.87,221.4,212.45,206.82,203.34,134.5,222.53,214.48,209.43,146.49,213.79,211.1,191.55,196.74,179.36,202.39,169.83,124.11
1200,218.41,210.58,203.79,197.55,194.6,209.97,187.64,215.59,216.65,202.24,195.2,198.76,135.8,218.48,220.47,204.32,130.22,166.58,175.71,161.98,171.92,164.8,160.19,205.9,105.22
1440,219.19,206.9,210.51,208.93,190.66,215.07,194.89,206.58,214.9,207.61,203.3,197.71,121.82,213.22,217.84,183.23,117.74,197.8,183.77,178.18,177.32,172.79,179.73,186.43,108.68
1680,220.36,211.53,211.52,199.97,195.13,208.39,199.22,210.3,215.12,198.92,194.44,203.34,95.93,210.24,218.76,199.73,126.01,169.01,163.68,161.86,159.44,153.2,159.57,173.31,85.92
1920,216.51,212.65,216.2,202.21,190.74,206.17,195.62,203.09,204.37,182.43,182.37,175.35,68.37,187.98,190.82,168.1,87.02,213.37,196.69,176.21,181.93,172.74,175.24,197.42,81.36
2160,218.19,215.94,222.8,193.56,196.9,200.56,200.64,216.73,225.86,211.4,194.31,193.78,82.56,214.56,222.68,201.48,112.08,192.46,183.05,161.91,178.96,162.01,164.72,184.08,91.59
2400,218.75,219.08,229.81,200.81,200.91,206.06,207.28,220.13,227.22,213.51,193.87,203.43,85.5,210.73,223,203.61,126.57,204.03,201.93,166.47,176,177.01,173.78,208.87,90.2
2640,218.71,215.68,227.76,202.64,198.61,213.35,205.19,213.97,229.24,214.56,197.08,205.06,87.69,209.34,213.69,206.17,116.61,192.53,183.99,162.69,172.13,168.9,173.65,201.09,85.26
2880,222.8,219.98,225.88,205.16,188,215.51,200.14,217.74,220.38,206.48,189.44,190.17,75.89,214.32,218.66,198.98,121.94,215.96,202.28,179.2,183.73,167.03,194.14,193.37,76.68
3120,215.66,221.03,231.05,192.5,198.89,218.49,208.65,223.57,229.89,215.24,192.03,203.64,77.87,222.72,228.07,208.92,122.71,193.74,199.12,185.19,175.81,171.49,187.43,208.41,77.71
3360,221.9,222.64,223.05,194.53,200.24,209.98,213.65,224.68,230.85,204.98,194.37,190.73,84.33,224.28,228.65,209.65,136.82,211.73,199.36,192.89,183.21,167.95,186.83,201.86,88.02
3600,221.8,219.52,219.65,205.06,199.37,211.29,212.22,226.41,233.3,205.92,204.03,193.52,77.83,225.87,219.75,211.92,126.45,202.54,190.13,185.25,185.58,171.25,180.31,214.95,89.15
3840,219.09,217.61,230.82,189.32,169.34,213.82,206.53,207.91,204.85,194.18,186.48,173.84,65.67,208.32,201.32,187.7,109.6,215.12,214.06,189.09,183.66,168.1,197.41,200.02,69.53
4080,218.8,223.66,235.76,193.48,182.07,227.05,201,227.69,218.65,222.16,205.05,204.35,91.52,227.75,234.61,214.59,125.35,201.27,199.07,192.17,193.03,173.87,197.41,199.98,93.02
4320,217.8,225.25,238.37,195.28,201.79,214.24,205.24,217.22,234.54,205.01,204.36,202.31,86.84,227.95,233.84,214.99,142.88,208.1,204.9,199.12,197.57,175.28,204.78,215.34,86.25
4560,221.13,220.69,225.78,195.52,198.28,212.54,214.61,228.02,221.89,222.16,205.6,204.84,92.15,229.57,222.92,216.21,125.98,208.89,196.76,190.41,190.78,171.29,196.31,210.75,86.93
4800,221.21,222.05,238.8,208.8,184.74,229.65,204.14,221.14,234.68,220,201.44,186.03,74.86,214,231.93,212.74,120.31,224.3,210.97,191.27,200.52,176.92,207.14,217.11,84.71
5040,222.46,226.56,238.81,196.23,185.01,232.71,217.7,224.35,226.07,212.75,192.27,205.1,85.11,234.16,240.55,204.03,151.22,205.68,219.99,185.67,199.65,176.47,204.88,208.56,98.15
5280,222.19,226.02,231.84,198.8,204.23,218.71,219.72,225.17,241.26,215.09,206.11,191.05,87.83,223.01,241.09,222.94,150.06,223.38,223.12,189.03,188.08,175.57,190.31,203.13,98.14
5520,223.61,222.83,230.49,196.97,185.54,236,218.34,231.58,243.22,217.95,193.12,205.43,95.93,236.88,230.41,208.61,153.63,216.15,217.36,183.33,195.93,172.92,202.92,213.87,98.89
5760,222.02,222.49,233.42,209.18,184.53,233.62,217.41,229.22,233.97,201.69,198.64,194.67,72.3,225.06,219.4,209.8,126.84,227.48,215.26,193.35,203.46,175.43,210.37,206.84,81.9
6000,224.45,223.25,240.85,210.12,204.2,236.17,218.82,225.57,243.42,218.28,207.83,205.69,95.3,235.69,232.26,225.05,134.85,213.65,225.07,208.43,203.23,177.46,210.02,223.01,98.57
6240,224.18,227.8,232.3,211.28,206.5,222.35,220.3,225.35,232.66,231.2,206.22,204.55,87.13,234.8,230.94,223.22,129.5,216.35,227.98,211.77,203.6,176.35,196.3,210.87,97.83
6480,223.93,227.18,241.46,210.93,205.21,236.07,219.5,231.42,244.23,231.57,207.56,205.6,94.23,225.31,244.26,224.03,159.83,221.83,222.94,206.67,200.82,174.24,207.68,217.42,89.15
6720,223.6,228.52,242.14,201.2,205.06,223.84,209.07,230.26,240.09,213.58,203.36,188.37,74.81,231.57,226.69,204.34,129.77,222.23,221.18,217.05,205.45,167.6,216.97,224.3,91.08
6960,223.58,228.85,242.2,200.78,207.8,224.65,220.07,225.23,245.01,232.9,193.61,194.02,95.39,237.53,232.13,225.64,135.65,228.94,230.83,198.85,204.84,166.31,200.65,222.43,89.14
7200,222.33,225.08,243.77,202.67,209.5,239.51,222.58,232.24,234.36,233.1,208.33,206.78,88.35,237.06,239.59,207.37,158.31,221.89,221.33,201.48,206.38,178.97,204.09,225.37,90.55
7440,223.85,229.43,236.13,212.41,191.7,240.1,221.4,232.64,235.45,234.69,195.22,208.33,87.72,238.33,233.66,209.03,138.53,216.02,217.12,212.59,203.24,177.02,213.78,215.6,89.47
7680,222.93,227.75,238.52,204.42,180.45,228.46,203.55,227.84,223.51,218.67,191.72,192.11,67.4,212.33,218.15,204.85,120.23,216.12,213.61,199.81,183.2,155.16,202.01,207.12,71.79
7920,223.19,225.95,243.84,212.52,207.83,239.95,221.45,226.97,236.69,235.67,210.31,193.97,88.42,240.74,235.6,208.91,134.7,229.78,221.57,216.39,205.1,178.25,204.31,218.66,89.96
8160,221.64,229.02,234.84,213.33,209.95,226.04,222.41,226.45,247.4,236.14,208.88,207.75,84.57,240.01,248.2,225.89,136.12,232.49,221.29,201.97,204.23,167.16,202.77,224.72,91.1
8400,223.17,230.08,240.18,199.57,191.12,238.66,218.24,231.33,248.24,223.33,209.24,209.3,96.23,237.42,236.8,210.19,161.53,223.24,215.28,214.09,183.94,176.09,209.69,226.4,90.19
8640,223.05,227.42,240.7,200.5,191.43,226.42,218.76,224.14,235.54,232.23,191.56,191.48,74.89,223.03,244.98,207.51,132.19,221.19,224.27,217.89,203.31,179.65,213.09,215.64,92.54
8880,223.2,230.55,241.33,211.87,209.59,227.43,208.38,231.9,237.84,225.06,195.81,209.13,87.52,236.18,249.18,228.89,164.87,227.17,220.25,217.83,188.44,180.13,212.48,214.72,91.57
9120,223.56,229.63,243.39,213.12,212.37,241.16,212.15,231.33,247.95,225.56,208.19,208.63,83.58,236.25,237.68,228.46,139.83,229.2,222.01,220.72,204.23,180.77,199.48,220.13,92.73
9360,224.73,229.87,243.54,212.65,194.96,231.55,221.06,226.57,249.38,238.61,209.98,210.09,88.77,237.41,250.28,229.99,166.89,225.39,231.47,201.3,185.88,167.46,195.41,226.64,101.84
9600,223.83,227.18,243.38,211.1,207.18,240.45,210.14,228.87,231.57,224.97,197.52,199.28,70.09,225.5,239.58,200.07,124.58,232.17,238.17,221.08,203.65,179.45,201.94,216,82.55
9840,224.23,230.53,243.58,201.48,195.38,242.5,220.96,233.04,249.29,226.57,210.65,211.08,96.09,238.02,239.19,230.88,171.01,218.15,235.76,221.38,204.46,170.17,216.15,218.57,102.65
10080,224.63,226.21,243.68,213.17,195.99,240.38,221.2,232.83,238.69,238.01,208.63,209.73,87.95,225.99,236.34,212.54,164.47,231.32,223.87,207.89,190.11,181.78,201.36,214.51,103.15
10320,224.2,228.93,243.88,200.89,194.6,243.27,221.6,234.42,239.97,239.68,211.23,197.28,97,239.5,239.8,213.89,167.72,228.36,222.4,220.64,202.52,180.61,215.33,220.21,92.76
10560,224.09,226.5,244.13,211.62,209.68,227.94,220.54,232.56,247.35,234.1,205.62,206.36,76.07,234.92,235.42,225.32,136.89,223.14,239.74,223.56,204.04,181.21,220.36,214.72,93.56
10800,224.14,225.85,244.36,213.01,196.04,244.33,221.54,228.5,250.89,227.27,195.43,211.22,89.06,240.8,252.44,230.34,167.35,221.09,239.68,210.32,203.63,182.06,219.83,221.56,93.33
11040,223.76,230.15,245.27,202.28,212.65,242.5,211.71,234.36,241.6,228.28,194.45,210.09,83.07,239.95,251.11,213.39,140.71,234.45,228.33,226.22,204.27,182.05,205.07,227,102.98
11280,224.11,225.06,244.88,202.18,212.22,244.35,222.6,235.97,252.59,228.45,212.2,198.05,89.77,241.96,244.6,232.16,169.95,231.01,236.52,209.48,203.08,181.2,203.38,225.3,102.91
11520,221.78,229.26,241.35,198.15,188.39,235.52,217.72,222.54,244.86,228.5,184.51,201.08,70.78,217.44,242.88,213.28,136.81,231.02,225.56,220.39,200.51,176.69,215.49,212.54,73.04
11760,222.35,226.02,236.12,213.69,211.83,244.42,210.75,230.06,243.22,230.26,196.4,197.88,96.25,240.7,242.21,215.71,147.21,223.14,239.34,212.06,204.69,183.18,219.33,216.54,102.63
12000,223.65,230.57,244.93,202.9,196.16,229.48,221.73,227.81,249.62,228.04,209.7,209.57,87.51,227.96,240.02,214.88,140.17,222.66,228.38,226,203.98,182.78,218.75,229.5,102.11
12240,224.06,230.23,243.97,202.32,195.59,245.23,212.01,234.91,241.51,240.17,212.09,211.79,96.22,227.17,252.88,214.3,142.63,230.73,223.92,221.69,202.56,181.76,200.54,229.47,102.13
12480,222.26,230.85,236.17,212.66,208.58,238.13,211.09,233.28,244.02,223.23,206.22,190.38,77.5,234.87,230.43,218.59,125.15,224.63,236.73,223.91,203.87,180.27,204.23,226.08,90.57
12720,222.61,230.76,245.08,214.31,211.79,229.93,222.07,234.68,247.45,227.79,196.57,196,88.86,230.08,248.16,208.82,136.97,234.19,223.68,210.42,190.95,169.64,203.45,230.99,87.24
12960,223.63,230.5,245.5,203.12,196.93,240.37,212.56,234.68,246.46,239.97,210.17,207.94,87.84,240.23,247.34,210.72,157.62,221.27,222.07,225.56,204.67,181.32,218.96,218.12,99.02
13200,221.94,230.17,238.63,214.76,197.67,233.02,223.82,229.34,249.09,230.96,212.88,197,97.31,242.78,250.31,214.13,163.16,220.05,221.84,224.55,204.56,181.42,203.15,223.9,99.84
13440,223.53,230.37,246,203.24,208.5,228.72,211.92,227.03,243.27,231.61,189.56,199.21,72.34,232.54,228.05,199.92,132.11,236.51,227.85,212.95,205.81,180.66,221.6,229.59,83
13680,223.79,230.94,245.96,203.44,212.73,230.76,224.02,236.36,239.6,232.74,212.25,209.88,97.36,231.97,239.64,229.66,163.97,224.3,225.43,228.25,206.8,171.66,222.27,219.7,99.34
13920,223.98,228.26,238.83,214.91,212.99,229.08,223.81,235.96,249.97,243.08,196.75,208.38,88.73,242.84,239.63,228.15,137.3,223.84,238.23,229.16,193.03,183.13,221.95,233.95,89.99
14160,224,230.37,246.12,203.31,212.51,230.58,223.83,231.29,251.75,234.14,197.57,209.73,90.05,244.5,252.35,229.33,140.59,221.86,224.53,227.07,205.02,170.42,205.85,223.36,89.96
14400,223.19,231.06,245.71,203.53,210.53,241.24,223.55,229.23,249.01,240.61,207.94,206.28,78.52,239.87,248.33,224.65,149.17,238.11,230.18,229.04,206.87,183.36,224.75,224.53,84.82
14640,224.09,231.28,246.21,203.83,197.84,243.33,224.03,236.76,241.52,244.12,211.54,209.22,97.1,243.54,239.66,229.52,141.56,226.64,227.59,216.51,207.15,184.14,223.83,232.48,99.95
14880,224.06,228.08,238.88,214.99,213.3,229.84,224.14,235.5,240.19,242.74,210.04,207.77,84.46,241.84,249.03,227.72,139.76,228.03,240.62,232.12,207.43,183.86,209.52,229.83,89.71
15120,223.84,231.39,238.93,214.95,198.19,232.16,223.97,236.27,239.76,243.19,211.59,209.25,89.55,243.09,250.48,230.39,143.16,235.5,227.43,216.78,193.07,183.26,223.43,225.25,99.38
15360,222.4,229.18,240.5,193.82,182.25,229.37,203.73,232.76,237.66,223.39,190.92,179.41,67.63,213.93,222.91,188.24,116.17,218.17,217.18,201.39,193.75,156.22,205.4,224.68,69.95
15600,223.76,231.18,246.69,204.02,198.08,231.18,224.43,231.38,241.36,243.52,211.61,209.52,97.03,243.9,252.08,230.12,139.08,227.54,229.32,231.04,195,184.18,223.87,233.82,90.05
15840,223.81,231.37,246.2,214.53,211.55,230.37,213.85,229.4,239.27,230.28,209.33,206.99,87.85,230.58,249.74,226.42,157.19,238.08,228.92,217.77,206.46,182.58,208.6,231.58,88.95
16080,223.59,228.71,245.94,213.77,197.19,230.09,223.86,236.34,250.74,243.05,210.84,208.51,96.43,231.75,251.15,228.1,159.28,234.56,224.64,226.85,203.98,180.87,206.25,229.95,98.39
16320,222.96,231.12,245.88,202.76,208.46,240.39,212.58,229.01,247.05,225.54,204.74,203.11,75.84,224.72,245.1,219.23,128.15,236.49,238.85,225.3,204.02,180.12,222.68,222.16,83.52


==> plotdata/fixk_1level_abc_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,25.21,24.54,25.28,24.51,22.31,23.86,23.6,24.35,23.94,21.79,23.83,22.09,10.54,24.62,21.41,21.41,11.45,21.42,20.8,16.98,20.29,19.61,19.77,22.05,11.22
480,23.77,25.885,26.47,24.76,24.11,26.15,25.04,24.08,25.83,23.84,26.1,25.48,15.17,25.96,26.5,25.92,16.4,24.8,24.83,21.8,26.05,23.54,24.38,24.1,17.11
720,26.32,26.003,28.24,27.16,25.67,28.77,27.65,27.66,28.94,26.89,27.23,27.83,18.56,28.14,29.43,25.69,20.02,26.87,25.29,23.39,25.67,26.3,24.35,25.37,19.51
960,25.73,24.252,28.13,24.61,27.93,28.65,27.43,27.14,29.3,26.03,26.53,27.14,18.94,28.12,28.71,25.55,20.26,27.4,27.56,26.04,27.18,25.24,27.54,26.72,18.89
1200,25.03,25.054,27.1,25.37,26.09,27.84,26.08,27.41,28.78,27.23,26.43,26.68,19.9,28.31,28.18,25.58,18.72,26.02,26.01,25.77,26.59,26.48,25.24,26.96,20.39
1440,26.55,26.65,28.9,24.52,27.58,28.78,25.76,27.65,29.39,28.16,28.58,27.27,18.91,28.83,27.75,28.41,19.04,28.08,28.35,26.9,27.65,27.34,27.66,27.24,19.56
1680,26.26,26.274,29.07,26.02,26.3,28.96,26.24,27.57,29.34,28.34,26.31,27.84,17.75,28.9,29.7,27.17,19.85,27.71,27.92,26.38,25.75,27.1,27.43,27.47,19.67
1920,26.15,26.371,28.97,26.13,26.17,28.83,27.48,27.82,29.06,27.96,27.52,26.46,17.29,28.7,29.38,27.09,19.62,28.35,28.64,26.92,25.39,26.44,27.87,27.34,18.3
2160,26.1,26.401,29.35,26.65,27.89,29.33,26.55,27.86,29.73,28.54,28,27.18,17.3,29.21,30.08,29.13,21.22,27.48,27.86,26.05,26.06,26.31,27.69,27.67,17.89
2400,26.72,26.913,29.37,26.64,27.91,29.18,27.7,28.07,29.78,28.69,27.69,28.05,17,29.22,29.99,28.31,22.2,28.53,28.92,27.25,27.34,26.99,28.12,27.77,17.24
2640,26.51,26.926,29.52,27.4,27.59,29.62,27.06,28.16,29.93,28.89,28.43,28.2,17.01,29.47,30.34,29.47,22.92,27.86,28.9,27.34,26.96,27.68,27.99,27.77,17.41
2880,26.95,26.663,29.55,27.37,27.35,29.48,27.87,28.18,29.82,28.8,28.26,28.06,16.47,29.3,30.14,29.28,22.27,28.72,29.2,27.67,28.25,27.91,28.27,27.87,17.38
3120,26.97,26.715,29.7,27.57,27.93,29.95,27.05,28.38,30.15,29.13,28.74,27.93,17.65,29.72,30.71,29.12,23.47,28.34,29.17,27.33,27.72,27.38,28.14,28.1,17.28
3360,26.9,27.049,29.73,27.53,28.42,29.66,28.02,28.42,30.09,29.16,28.49,27.63,17.32,29.61,30.15,29.08,23.94,28.91,29.47,28.2,27.93,27.49,28.61,28.1,17.49
3600,26.97,27.031,29.9,27.73,28.61,29.95,28.26,28.36,30.38,29.34,28.79,28.55,17.77,29.62,30.9,29.99,24.16,28.6,29.25,27.93,28.62,28.18,28.18,28.33,17.84
3840,26.8,26.732,29.34,27.02,28.11,29.37,27.93,28.19,29.84,28.6,28.09,27.63,16.69,29.1,30.17,29.23,22.84,28.74,29.18,27.55,27.86,27.84,27.82,27.87,17.03
4080,26.94,26.796,29.79,27.66,28.14,30.04,27.83,28.55,30.5,29.51,28.88,26.59,17.54,30.06,30.98,29.67,24.92,28.54,29.42,28.1,28.73,27.83,28.42,28.46,18.03
4320,26.32,26.903,29.89,27.26,28.44,30.01,27.76,28.5,30.32,29.59,28.77,28.12,18.17,29.88,30.93,29.96,24.45,29.22,29.64,28.72,27.9,28.35,28.88,28.43,17.67
4560,26.9,27.087,30.03,27.8,28.56,30.31,28.35,28.66,30.5,29.77,29.37,28.34,18.48,30.09,31.16,29.78,25.46,29.13,29.6,28.43,28.4,27.93,28.74,28.59,18.27
4800,26.5,26.895,29.84,27.36,28,29.83,27.78,28.46,30.42,29.48,28.62,28.07,17.52,29.93,30.89,29.63,24.48,29.21,29.77,28.73,28.48,28.5,28.91,28.32,18
5040,26.92,26.928,30.13,27.35,28.71,30.52,28.48,28.75,30.59,30,29.47,28.86,18.4,30.03,31.37,30.49,26.2,29.24,30.05,28.88,28.6,28.66,28.64,28.65,18.56
5280,26.9,27.008,29.91,27.82,29.15,30.14,28.4,28.54,30.78,29.95,29.34,28.12,18.59,30.1,31.19,29.92,25.41,29.48,30.17,29.2,29.08,28.14,29.11,28.51,18.58
5520,26.95,26.818,30.11,27.53,28.92,30.48,28.06,28.74,30.89,30.01,29.13,28.94,18.61,30.35,31.42,30.57,25.85,29.27,28.13,29.04,28.59,28.3,28.99,28.79,18.6
5760,26.69,26.787,30.08,27.83,28.38,30.03,28.45,28.71,30.6,29.52,28.85,28.73,17.58,29.77,31.05,29.81,25.32,29.36,30.1,28.99,28.71,28.24,29.11,28.51,17.85
6000,26.93,26.777,30.27,27.43,29.35,30.56,28.52,28.75,30.97,30.26,28.85,28.65,19.07,30.34,31.59,30.71,26.53,29.41,30.19,29.14,29.21,28.19,29.02,28.79,18.7
6240,27.03,26.811,30.27,27.32,29.36,30.38,28.45,28.52,30.96,30.2,29.09,28.98,18.56,30.13,31.44,30.62,26.33,29.44,30.33,29.62,29.28,28.46,29.33,28.63,18.82
6480,26.57,26.881,30.18,28,29.43,30.49,28.53,28.9,31.09,30.3,29.53,28.68,19.1,30.43,31.61,30.7,26.78,29.29,30.01,29.22,29.28,28.21,29.08,28.88,18.65
6720,26.68,26.903,30.11,27.59,28.81,30.25,28.04,28.8,30.82,30.05,28.88,28.93,18.12,30.09,31.36,30.09,26.02,29.51,30.31,29.39,28.68,28.77,28.98,28.72,18.23
6960,27.07,26.712,30.27,28.02,29.15,30.59,27.33,28.96,31.18,30.43,29.23,29.18,18.53,30.46,31.66,30.83,26.42,29.44,30.34,29.6,29.29,28.83,29.08,28.9,18.97
7200,26.56,27.056,30.17,27.96,29.55,30.33,28.1,28.8,30.97,30.33,29.43,29.06,18.59,30.39,31.58,30.77,25.93,29.53,30.41,29.78,29.23,27.87,28.89,28.66,18.77
7440,26.72,27.116,30.15,27.7,29.67,30.75,28.58,28.94,31.19,30.44,29.27,28.77,19.13,30.42,31.71,30.47,27.17,29.32,30.36,29.64,28.78,28.56,29.26,28.95,18.78
7680,26.19,26.956,29.37,26.66,28.5,29.21,27.73,27.73,29.66,28.48,27.37,27.62,16.03,28.35,29.91,28.61,22.86,28.38,29.32,28.24,28.22,26.98,27.63,27.18,17.14
7920,26.79,26.979,30.24,28,29.69,30.6,28.56,28.85,31.14,30.53,29.47,29.18,18.71,30.52,31.7,30.84,26.89,29.05,30.27,29.69,28.9,28.82,29.02,28.9,18.81
8160,27.1,26.9,30.06,27.91,29.7,30.36,28.43,28.83,31.17,30.44,29.04,28.04,18.57,30.11,31.56,30.37,26.3,29.04,30.47,29.75,28.82,28.37,29.1,28.74,18.53
8400,26.69,27.005,29.9,27.07,29.7,30.46,27.83,28.73,31.18,30.54,28.17,28.85,18.97,29.73,31.75,30.76,26.31,29.12,29.59,29.81,29.1,28.26,28.76,28.68,18.66
8640,26.98,26.894,29.8,27.34,29.12,30.24,28.2,28.63,30.91,30.22,28.5,28.32,18.06,29.29,31.45,30.22,26.13,29.16,30.34,29.64,29.03,28.46,28.61,28.43,18.51
8880,27,27.154,30.02,27.57,29.72,30.66,28.01,28.8,31.13,30.6,29.44,27.96,19.19,29.94,31.82,30.94,26.69,29.17,30.36,29.78,28.66,28.82,28.03,28.66,19.03
9120,27.02,27.109,30.03,27.82,28.91,30.41,28.3,28.76,31.1,30.48,28.38,29.08,19.12,30.09,31.67,29.59,26.97,29.28,30.55,30.08,28.68,28.63,29.04,28.45,18.59
9360,27.02,26.938,30.14,27.27,29.42,30.68,28.45,28.87,30.99,30.75,29.16,29.31,19.43,30.17,31.91,31.01,27.3,29.33,30.52,29.8,28.78,28.56,28.85,28.82,19.05
9600,27.02,26.939,29.99,27.84,29.25,30.3,28.31,28.66,30.91,29.91,28.68,28.65,18.36,29.47,31.28,30.44,25.92,29.25,30.5,29.71,28.66,28.4,28.85,28.43,18.13
9840,27.07,27.163,30.14,27.37,29.79,30.65,28.43,28.85,31.33,30.61,29.18,29.21,19.37,30.22,31.82,30.89,27.45,29.31,30.46,29.95,29.26,28.75,28.79,28.82,18.62
10080,26.71,27.103,30.11,27.58,29.39,30.39,28.08,28.63,31.06,30.61,28.99,28.87,18.82,30.06,31.69,30.86,27.18,29.38,30.47,30.13,28.65,28.84,29.16,28.8,18.95
10320,26.98,27.099,30.17,27.94,29.03,30.81,28.4,28.84,30.91,30.61,29.18,28.65,19.47,30.28,31.8,30.83,27.19,29.38,30.4,29.97,28.53,28.48,29.23,28.78,18.93
10560,27.01,27.137,30.13,27.49,29.53,30.43,27.92,28.71,31.06,30.32,28.8,28.52,17.96,29.98,31.2,30.51,25.8,29.35,30.47,29.8,29.14,28.26,28.84,28.64,18.48
10800,26.81,27.165,30.23,27.92,29.8,30.75,27.99,28.84,31.2,30.54,29.25,28.51,19.46,30.42,31.81,30.4,26.87,29.31,30.55,29.99,29.04,28.86,29.39,28.94,18.84
11040,26.79,26.94,30.16,27.57,29.84,30.34,28.42,28.82,31.12,30.59,29.03,28.25,18.58,29.96,31.65,30.26,26.66,29.58,30.42,30.1,28.79,28.65,29.28,28.81,19.06
11280,26.76,26.955,30.01,27.83,29.24,30.62,27.94,28.9,31.25,30.72,29.66,29.26,19.43,30.35,31.83,30.01,26.79,29.51,30.39,29.79,28.86,28.64,29.12,28.9,19.2
11520,26.54,27.067,29.73,27.78,29.06,29.87,27.57,28.44,30.44,29.75,28.89,28.33,17.42,29.46,30.81,29.79,24.94,28.81,29.92,29.36,28.69,28,28.5,28.27,17.78
11760,27.1,27.035,30.18,27.79,29.91,30.45,27.87,28.82,31.29,30.68,29.66,29.24,19.2,30.53,31.74,30.75,26.62,29.53,30.44,30.07,29.54,28.79,29.31,28.83,19.04
12000,27.08,27.004,30.16,27.43,29.78,30.29,28.46,28.93,31.08,30.58,29.48,29.04,19.1,30.37,31.62,30.56,26.53,29.44,30.47,30.02,29.39,28.57,29.27,28.9,18.89
12240,27.02,26.956,30.18,28.04,29.85,30.64,28.54,28.9,31.1,30.38,29.15,28.36,18.96,30.52,31.63,30.64,27.02,29.53,30.48,29.96,29.54,28.36,29.02,28.89,18.86
12480,27.01,26.953,30.21,27.53,29.38,29.94,28.48,28.83,30.65,30.33,28.9,28.61,17.96,30.02,31.04,29.21,25.33,29.49,30.04,29.89,29.04,28.4,29.45,28.89,18.17
12720,27.01,27.137,30.25,27.83,29.79,30.29,28.15,29.05,29.92,30.61,29.11,28.47,19.3,30.61,31.41,30.29,25.47,29.66,30.21,30.04,29.61,28.2,29.13,28.93,18.32
12960,27.07,27.193,30.25,27.64,29.2,30.01,28.42,28.94,30.75,30.42,29.16,28.47,18.83,30.36,31.29,29.8,25.51,29.55,30.12,30.1,28.79,28.29,29.33,28.81,18.35
13200,26.72,27.097,30.3,27.57,29.29,30.44,28.23,28.91,31.06,30.77,29.19,28.95,19.28,30.59,31.61,29.63,26.24,29.66,29.96,29.98,29.51,28.27,28.84,29.06,18.65
13440,26.81,27.142,30.18,28.01,29.63,30.04,28.59,28.9,30.6,29.78,29.06,28.29,18.39,30.09,31.01,29.37,25.36,29.46,30.16,29.84,28.91,28.52,29.39,28.79,18.1
13680,26.99,27.182,30.29,27.54,29.86,30.43,27.65,29.08,31,30.69,29.7,29.02,19.48,30.55,31.58,30.06,26.83,29.68,30.29,30.14,29.65,28.2,29.23,28.75,18.69
13920,26.74,27.173,30.01,27.47,29.45,30.23,28.09,29.05,30.97,30.31,29.58,28.91,19.07,30.49,31.47,29.9,26.3,29.53,30.17,29.92,29.16,28.16,28.92,29.05,18.68
14160,27.06,27.069,30.18,27.61,29.35,30.52,28.32,28.86,31.16,30.61,29.44,29.07,19.5,30.57,31.64,30.55,26.57,29.69,30.3,30.19,29.66,28.35,29.33,29.07,19.03
14400,27.06,27.2,30.28,27.6,29.72,30.25,28.59,28.9,30.78,30,29.09,28.11,18.23,30.15,31.16,30.29,26.28,29.68,30.29,29.9,29.55,28.32,29.56,28.97,18.67
14640,27.03,27.195,30.35,28.11,29.46,30.57,28.59,29.04,31.14,30.67,29.31,29.1,19.32,30.63,31.64,30.16,26.62,29.72,30.4,30,29.61,28.82,29.54,28.97,19.09
14880,26.68,27.06,30.18,27.72,29.76,30.25,28.59,28.96,31.08,30.49,29.18,28.33,18.81,30.37,31.58,30.41,25.98,29.66,30.25,29.89,29.52,28.34,29.51,29.07,18.93
15120,27.09,26.902,30.34,28.13,29.82,30.65,28.62,29.03,31.1,30.46,29.39,28.52,19.39,30.57,31.67,30.66,27.2,29.5,30.47,30.1,29.64,28.85,29.19,29.07,18.96
15360,26.49,26.699,28.74,26.76,27.17,28.72,26.7,27.89,29.63,28.45,27.08,26.81,16.02,28.53,29.8,28.34,23.23,28.15,28.87,28.19,28.02,26.7,27.75,27.67,16.08
15600,26.73,27.17,30.36,27.59,29.73,30.62,28.64,28.9,31.2,30.6,29.3,28.64,19.33,30.65,31.62,30.02,26.85,29.09,30.47,30.2,29.7,28.46,29.49,28.96,19.04
15840,26.76,27.154,30.11,27.85,29.15,29.99,28.51,28.84,30.86,30.53,29.07,28.94,18.47,30.2,31.52,30.03,26.32,27.93,30.18,27.88,28.94,28.62,29.02,28.71,18.66
16080,27.1,26.944,30.32,27.75,29.1,30.41,28.63,29.02,31.15,30.57,29.11,28.28,19.35,28.86,31.72,30.71,26.95,29.49,30.26,30.01,28.78,28.42,29.29,28.95,18.77
16320,26.67,26.971,30.1,27.37,29.09,30.14,27.87,28.83,30.77,30.21,29.16,28.85,17.73,29.84,31.29,29.83,26.24,29.45,30.26,29.5,28.93,28.25,29.27,28.74,18.12


==> plotdata/fixk_1level_naive_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,195.15,192.75,115.41,94.68,81.79,88.86,87.24,110.56,101.49,86.25,99.18,86.36,59.98,101.21,87.19,82.12,69.52,74.87,66.28,58.68,66.02,59.2,66.52,68.97,49.11
480,205.53,201.05,175.98,147.21,141.76,150.63,137.74,155.71,158.59,145.96,145.35,139.52,116.14,148.58,143.44,132.7,122.13,127.23,125.26,119.56,118.19,111.18,119.59,102.67,110.92
720,212.57,207.16,179.43,154.41,158.74,161.03,145.51,175.42,183.64,168.07,166.04,161.82,146.42,171.11,164.99,156.07,143.78,131.99,129.33,127.61,126.21,122.03,127.22,150.5,121.75
960,218.77,203.08,192.76,160.3,171.32,175.48,157.29,179.06,188.17,184.31,175.37,170.84,139.91,174.13,169.77,162.92,143.56,180.23,178.13,176.28,162.72,163.96,166.9,140.84,146.39
1200,218.41,210.58,87.8,162.21,158.69,163.9,146.89,176.94,185.89,179.64,168.67,157.33,120.5,156.95,170.21,155.31,122.33,152.45,156.97,151.31,150.16,149.99,143.86,165.28,110.3
1440,219.19,206.9,106.87,86.31,163.76,149.71,81.91,96.71,184.05,178.54,159.15,160.9,104.68,144.34,163.11,150.53,87.47,78.53,160.53,146.02,147.55,148.04,126.76,151.85,84.26
1680,220.36,211.53,125.59,85.44,142.84,84.8,77.21,108.54,97.62,172,98.48,157.74,82.37,78.19,158.41,144.41,89.03,75.59,153,147.37,127.95,137.8,113.52,79.2,75.76
1920,216.51,212.65,123.72,98.96,80.71,82.29,73.38,105.07,87.92,94.83,95.07,95.54,75.5,89.53,146.17,139.71,70.27,97.95,85.55,161.44,76.63,137.36,68.7,78.63,76.35
2160,218.19,215.94,134.78,98.88,99.9,80.28,76.12,109.19,113.74,84.95,95.18,85.77,81.21,82.19,95.08,64.18,77.39,94.21,87.8,91.03,83.81,75.93,67.36,94.14,77.49
2400,218.75,219.08,133,110.26,85.68,78.6,80.13,121.54,110.27,94.82,106.39,80.38,88.52,84.97,80.1,84.62,52.35,106.85,94.15,114.02,90,66.19,73.62,99.73,95.48
2640,218.71,215.68,133.3,105.31,94.63,82.73,76.84,126.94,124.5,96.88,102.26,93.43,64.71,86.99,96.68,83.95,49.36,102.39,95.62,83.6,94.72,77.3,76.04,108.03,55.68
2880,222.8,219.98,138.66,109.8,97.72,90.03,122.46,121.48,135.36,110.81,103.3,94.69,67.36,90.49,85.07,75.76,61.6,112.99,108.11,101,95.97,78.69,78.29,113.75,59.97
3120,215.66,221.03,135.71,144.68,106.97,88.74,120.8,130.76,127.12,111.87,115.42,91.7,69.84,91.5,88.42,75.24,60.96,106.84,110.95,105.47,102.52,84.04,87.15,117.27,60.64
3360,221.9,222.64,134.81,145.92,104.52,93.62,116.8,125.98,132.21,117.63,108.1,98.24,65.14,100.12,88.77,77.33,60.02,116.2,121.95,118.54,108.73,88.55,90.03,120.29,62.73
3600,221.8,219.52,174.84,139.44,107.95,130.13,116.04,132.87,138.18,121.96,109.02,100.61,74.96,130.79,90.65,80.63,61.68,121.75,118.38,107.51,104.84,87.8,83.62,119.27,64.9
3840,219.09,217.61,160.43,129.39,110.53,129.64,101.29,126.74,136.92,127.22,138.85,103.83,66.34,128.64,90.7,76.94,59.5,126.67,117.89,123.8,107.49,94.77,87.28,113.87,72.48
4080,218.8,223.66,160.84,126.84,107.58,130.96,101.06,129.5,134.83,126.25,142.9,111.55,78.71,131.67,95.38,80.66,86.46,122.28,122.77,112.69,107.97,100.69,89.99,118.41,73.18
4320,217.8,225.25,133.8,104.35,115.08,133.26,81.37,130.83,138.88,129.56,147.3,110.89,74.2,136.04,142.67,120.51,89.72,125.73,129.87,119.84,104.71,105.15,121.45,124.15,75.72
4560,221.13,220.69,133.15,104.6,146.02,118.64,79.47,154.5,140.13,134.46,130.71,111.64,71.51,117.46,142.62,120.26,90,123.09,129.55,120.16,140.3,99.03,119.38,123.27,75.97
4800,221.21,222.05,134.06,103.17,147.08,120.03,79.34,150.2,141.23,134.52,132.42,147.36,73.54,117.66,142.3,123.85,88.58,131.45,130.34,121.4,143.92,104.52,122.36,127.97,78.21
5040,222.46,226.56,134.11,106.77,144.42,91.71,80.06,127.53,141.89,131.84,107.99,148.26,79.9,93.01,138.93,120.45,89.09,128.71,129.31,122.49,142.23,105.41,121.25,125.84,77.36
5280,222.19,226.02,134.38,104.72,131.06,92.52,79.88,128.05,143.24,136.67,107.81,148.82,79.92,93.28,143.05,124.69,91.83,149.05,133.72,130.11,130.01,106.58,109.24,123.64,77.96
5520,223.61,222.83,136.66,105.27,130.26,93.66,80.5,127.69,163.51,132.6,109.2,129.7,80.26,92.77,122.8,105.36,78.78,148.53,127.12,125.32,128.13,136.95,108.25,125.97,76.18
5760,222.02,222.49,137.95,106.46,132.66,95.14,80.55,128.63,159.26,133.62,108.89,129.67,77.69,92.85,125.13,107.15,79.86,160.41,138.13,131.24,132.03,142.29,111.01,121.98,78.94
6000,224.45,223.25,136.61,107.18,107.97,93.6,82.59,125.97,164.45,135.51,108.37,130.44,79.14,93.06,123.38,105.7,79.49,125.47,133.59,128.07,105.52,141.04,86.51,149.24,78.45
6240,224.18,227.8,138.32,108.12,108.23,94.41,83.29,127.54,136.56,171.09,109.71,104.6,79.21,94,95.84,82.98,66.14,126.41,169.57,131.43,106.37,141.11,86.52,146.13,77.9
6480,223.93,227.18,138.92,105.96,110,94.81,82.04,128.72,136.17,156.77,109.66,107.35,82.25,93.88,96.32,82.1,65.91,124.02,152.78,129.29,104.54,127.22,87.83,122.74,80.59
6720,223.6,228.52,138.54,107.05,110.32,95.13,82.73,129.24,137.79,157.51,110.68,107.75,99.71,95.6,97.75,82.84,67.29,128.77,160.06,134.89,107.57,130.65,90.03,125.61,99.05
6960,223.58,228.85,139.58,107.71,110.26,95.9,82.78,132.09,137.41,158.38,110.74,107.15,100.56,95.15,97.02,83.14,63.42,128.36,155.62,134.57,106.95,129.54,88.89,124.22,97.88
7200,222.33,225.08,140.16,108.3,110.91,96.39,82.21,131.35,137.16,131.18,111.74,106.61,101.1,95.29,96.98,82.97,64.2,128.29,129.1,164.53,106.86,104.37,88.7,125.55,103.84
7440,223.85,229.43,140.09,108.2,112.35,96.87,81.97,132.25,138.41,132.09,112.7,107.89,105.02,96.87,98.2,84.03,63.46,129.43,128.22,149.49,108.01,102.77,89.06,126.38,99.21
7680,222.93,227.75,138.14,107.24,112.21,96.36,82.42,130.48,137.14,129.39,109.88,106.47,100.71,95.94,97.74,83.19,65.68,130.81,132.1,150.55,109.81,102.81,91.16,126.28,98.76
7920,223.19,225.95,139.94,107.01,112.4,96.11,81.12,131.63,140.02,132.26,112.14,107.84,94.64,96.01,98.16,84.87,66.46,128.8,130.22,151.85,108.29,104.41,89.64,127.34,93.52
8160,221.64,229.02,140.91,107.65,112.83,98.39,82.46,132.64,140.43,133.93,112.92,110.62,94.81,96.47,99.5,85.43,67,130.35,134.28,152.51,109.98,105.45,91.43,127.48,94.51
8400,223.17,230.08,140.08,107.96,111.42,96.37,81.9,132.11,140.45,134.02,112.96,109.89,98.68,96.26,97.88,83.78,67.14,130.1,129.91,126.12,108.96,104.29,90.69,127.8,94.2
8640,223.05,227.42,139.64,107.72,112.76,97.24,81.53,131.94,141.37,133.04,112.7,109.66,98.46,97.02,100.09,84.09,67.77,132.11,134.13,129.4,111.06,106.47,91.27,131.6,95.07
8880,223.2,230.55,139.24,107.58,113.48,97.36,81.67,133.45,141.96,135.28,113.22,111.13,80.93,97.03,100.56,85.55,66.08,132.41,133.77,127.56,110.12,105.76,91.13,131.88,82.88
9120,223.56,229.63,141.12,109.18,113.13,97.77,83.42,132.47,141.65,134.34,112.27,110.83,84.85,96.43,101.29,86.07,68.55,131.76,134.72,130.95,110.64,105.38,91.4,133.57,83.16
9360,224.73,229.87,140.56,108.8,113.67,97.51,83.09,133.06,142.64,134.68,113.5,112.07,82.27,97.48,101.72,85.86,68.43,130.96,133.39,128.71,109.85,106.36,90.39,134.13,83.67
9600,223.83,227.18,141.46,107.39,113.02,98.42,82.8,132.51,142.02,136.87,112.65,110.41,85.34,96.41,101.26,85.53,68.23,134.28,136.84,130.3,111.22,107.92,92.15,132.69,83.5
9840,224.23,230.53,140.47,109.55,113.48,98.37,82.72,133.26,142.93,138.11,113.52,111.96,85.32,96.85,100.23,86.96,68.73,133.64,136.7,131.34,111.66,108.48,91.54,133.9,84.19
10080,224.63,226.21,140.63,108.37,113.83,98.71,82.62,133.59,142.95,137.31,113.53,111.99,86.48,97.24,101.53,86.82,69.06,133.43,137.96,131.26,111.59,109.33,92.14,131.86,81.77
10320,224.2,228.93,141.73,108.56,113.37,97.85,83.25,133.78,142.94,137.79,113.47,112.12,85.5,97.5,101.92,86.19,69.28,134.66,135.6,130.62,110.77,107.91,91.06,133.76,85.02
10560,224.09,226.5,140.92,110.14,114.14,97.73,83.25,133.38,142.26,137.39,113.11,110.8,84.62,96.87,101.33,86.65,68.61,139.05,138.72,132.81,112,109.66,92.6,132.42,85.25
10800,224.14,225.85,140.75,110.05,113.34,98.09,83.47,135.67,142.47,138.97,114.41,111.7,84.87,97.58,101.45,85.34,69.08,136.38,138.27,130.12,111.55,110.08,91.85,135.47,85.26
11040,223.76,230.15,141.34,110.25,114.78,98.08,82.97,133.93,142.4,135.72,113.38,111,85.08,97.48,101.48,86.37,66.7,138.68,137.98,132.17,113.14,109.68,92.55,133.06,85.23
11280,224.11,225.06,141.35,109,113.67,97.83,83.44,134.32,143.43,138.83,113.82,111.71,83.35,97.22,101.11,86.22,68.98,135.51,137.17,132.73,111.62,108.98,91.42,134.52,81.86
11520,221.78,229.26,142.42,109.77,113.6,98.85,83.41,134.06,142.69,138.41,113.22,111.48,85.79,97.64,101.3,86.49,68.88,137.84,138.96,133.88,112.66,110.28,92.49,133.99,86.62
11760,222.35,226.02,141.2,108.86,113.76,97.93,82.78,135.77,143.38,138.28,113.83,111.61,86.87,97.51,101.47,86.4,67.16,138.03,137.83,133.45,111.99,110.33,92.28,133.54,83.06
12000,223.65,230.57,143.15,109.61,115.2,98.48,83.17,134.34,144.41,137.82,114.06,112.58,85.12,97.85,102.41,87.12,67.61,139.01,139.4,134.47,112.73,110.51,92.76,134.61,87.34
12240,224.06,230.23,143.13,110.12,113.92,98.69,83.46,135.45,144.99,139.01,114.44,111.89,87.16,98.12,102.19,86.6,69.21,136.44,137.68,133.15,112.15,109.77,92.24,134.86,86.75
12480,222.26,230.85,141.84,110.51,114.16,98.63,83.06,135.26,143.42,138.67,114.16,111.95,87.3,98,101.58,86.43,69.4,139.93,139.03,135.24,114.07,110.33,92.98,133.79,87.39
12720,222.61,230.76,141.76,111.04,114.28,99.22,83.08,135.73,144.07,139.32,114.19,112.01,87.71,98.02,101.13,86.68,68.98,139.44,139.82,134.89,113.65,110.35,93.16,134.9,83.52
12960,223.63,230.5,143.68,109.67,115.83,98.68,83.05,136.35,143.84,139.81,114.69,112.27,87.74,98.18,101.65,86.59,69.36,138.3,140.01,135.26,113.39,110.8,93.4,134.58,87.54
13200,221.94,230.17,141.95,110.99,115.61,99.18,83.39,136.05,144.57,139.34,115.16,111.9,85.96,98.26,102.06,86.4,69.12,138.15,138.97,134.57,112.32,110.59,92.54,137.01,87.06
13440,223.53,230.37,141.74,110.95,113.96,99.29,83.04,135.41,143.35,139.41,114.09,110.89,87.32,98.04,102.03,86.25,68.73,138.77,140.53,136.52,113.64,111.47,93.31,136.4,84.15
13680,223.79,230.94,141.73,109.65,114.41,98.57,82.89,136.11,144.5,139.63,114.46,112.54,86.56,98.42,102.71,86.88,69.52,137.73,140.5,135.14,114.04,110.82,92.99,135.98,87.02
13920,223.98,228.26,142.23,109.6,116.08,98.92,82.98,136.24,145.08,139.67,115.31,113.17,86.77,98.31,102.81,87.34,69.4,138.13,141.02,135.76,113.65,111.31,93.09,135.46,84.58
14160,224,230.37,142.16,109.65,114.7,99.78,82.98,137.17,144.93,139.75,115.09,112.43,86.52,98.62,102.67,86.57,69.1,138.28,138.78,134.32,112.5,111.33,92.54,134.92,87.56
14400,223.19,231.06,143.5,109.65,114.26,98.69,82.85,136.9,145.03,139.62,115.25,112.61,87.44,98.8,102.65,86.92,67.8,138.54,141.94,136.72,113.56,111.49,93.2,137.47,87.77
14640,224.09,231.28,141.81,109.71,114.67,99.72,82.99,136.82,145.12,140.78,115.52,113.01,87.07,99.07,102.93,86.56,69.08,139.66,140.59,135.86,113.92,111.44,92.9,134.82,87.82
14880,224.06,228.08,142.42,110.08,115.91,99.23,83.04,136.54,145.71,140.84,115.38,112.66,86.7,98.95,102.74,87.12,67.91,138.34,141.29,136.09,113.72,111.38,93.3,136.43,84.97
15120,223.84,231.39,143.65,109.91,114.67,99.88,84.04,136.84,145.69,140.36,115.65,114.68,88,98.9,102.96,87.29,69.21,138.55,140.39,135.18,113.68,111.73,92.37,135.73,84.67
15360,222.4,229.18,140.95,108.35,113.04,98.68,82.43,136.23,145.12,140.02,113.3,111.76,84.58,98.68,102.12,86.62,68.93,139.47,141,135.46,113,110.68,92.63,136.11,86.15
15600,223.76,231.18,141.92,109.61,115.73,99.82,83.88,137.61,145.76,140.96,115.2,114.02,87.91,98.64,103.48,87.35,69.69,137.99,141.71,135.94,115.62,112.52,93.11,137.18,84.84
15840,223.81,231.37,144.12,110.08,116.03,99.41,83.04,137.38,145.92,140.83,115.57,113.72,86.9,100.43,103.19,87.27,69.77,139.73,141.88,136.67,116.01,111.43,93.33,135.42,85.29
16080,223.59,228.71,141.85,109.65,117.17,99.27,83.95,138.59,145.8,141,114.93,113.73,87.19,98.85,103.11,87.5,68.27,137.32,140.43,135.61,114.04,111.96,92.58,134.7,87.33
16320,222.96,231.12,142.8,110,116.94,99.5,83.08,137.28,145.84,140.78,114.68,113.3,86.55,98.74,102.96,87.43,69.55,140.6,142.12,137.35,116.16,111.69,93.84,135.79,87.98


==> plotdata/fixk_1level_naive_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,25.21,24.54,22.83,21.63,18.52,21.09,21.44,20.6,21.08,19.97,21.33,18.9,12.85,20.57,19.79,19.87,13.58,19.91,18.91,17.12,18.01,19.13,18.25,18.62,14.11
480,23.77,25.885,24.45,23.1,22.78,23.83,23.73,24.07,24.28,23.71,23.98,22.76,17.79,23.9,24.57,23.1,20.17,24.01,23.41,22.66,22.41,23.42,22.91,22.65,19.57
720,26.32,26.003,25.48,25.06,24.11,25.07,24.58,24.85,25.41,25.79,24.84,24.78,20.5,24.53,25.26,25.26,21.98,23.81,24.49,23.92,23.29,24.43,25.45,23.84,21.62
960,25.73,24.252,26.85,25.36,24.53,27.03,23.28,23.7,24.68,27.12,24.51,25.61,18.56,24.22,24.44,25.27,20.92,23.84,25.73,22.82,22.72,22.98,25.52,24.32,21.84
1200,25.03,25.054,26.3,24.82,25.24,26.71,23.1,25.54,26.26,25.69,25.61,25.89,21.28,26.58,24.03,25.96,22.39,21.82,24.27,22.6,25.65,23.47,25.48,24.13,21.79
1440,26.55,26.65,23.83,21.54,24.61,24.71,21.99,24.45,28,25.49,25.05,24.42,17.15,24.32,27.43,23.9,21.25,24.73,25.36,26.7,26.06,26.19,22.82,24.18,16.15
1680,26.26,26.274,24.77,21.4,24.52,26.63,20.12,21.42,26.7,27.46,24.95,24.5,21.16,24.24,27.36,26.36,20.93,26.44,27.14,24.15,26.01,23.39,22.17,25.87,16.14
1920,26.15,26.371,24.22,22.07,26.59,21.64,20.16,22.86,23.79,27.53,22.86,24.58,20.66,21.61,27.18,23.74,16.94,22.55,27.56,26.83,26.3,26.28,25.13,23.19,16.14
2160,26.1,26.401,24.5,21.65,24.64,21.4,21.48,23.24,25.53,23.58,23.45,23.45,21.6,21.06,27.39,23.7,21.22,22.72,21.94,24.49,21.11,26.33,25.15,21.53,21.09
2400,26.72,26.913,25.49,21.83,23.93,22.79,20.3,24.19,24.91,25.36,22.43,22.49,21.33,21.72,22.62,26.13,21.35,23.12,22.27,27.18,21.71,26.38,19.82,22.5,17.33
2640,26.51,26.926,25.02,22.07,23.8,21.8,23.09,24.55,25.79,23.84,22.52,22.2,22.09,21.76,24.32,22.7,19.19,23.3,22.86,21.67,21.6,23.54,20.02,23.7,17.85
2880,26.95,26.663,25.78,24.35,22.72,22.21,24.2,24.44,24.96,23.84,22.88,22.18,21.78,22.08,24.13,20.8,15.81,23.66,23.68,22.88,22.07,23.81,21.84,23.64,22
3120,26.97,26.715,25.49,24.47,24.02,23.36,24.16,24.49,26.21,24.21,23.06,23.81,17.11,23.49,24.33,21.37,19.06,23.83,23.72,22.52,22.06,23.5,22.54,22.98,19.34
3360,26.9,27.049,27.78,25.25,22.84,25.1,23.05,24.65,26.23,24.36,23.17,23.73,17.89,25.04,24.11,20.89,19.51,24.16,25.42,24.91,22.32,23.98,22.81,24.03,16.98
3600,26.97,27.031,27.28,24.52,23.18,26.32,24.19,24.18,26.6,25.81,26.92,24.11,20.47,26.4,24.59,22.92,19.71,25.08,25.74,23.38,24.3,24.32,22.73,24.44,17.41
3840,26.8,26.732,26.95,24.88,24.58,25.1,22.54,24.77,25.62,25.92,26.83,24.17,18.81,25.07,24.46,24.24,19.27,25.23,25.64,23.77,24.33,22.7,25.55,23.66,17.28
4080,26.94,26.796,27.42,24.17,23.27,26.45,23.43,24.99,25.94,26.27,26.87,24.27,21.21,25.23,27.43,26.07,19.72,24.43,25.88,25.45,24.57,24.25,23.68,24.67,21
4320,26.32,26.903,26.44,22.84,26.89,26.47,21.53,26.52,26.91,25.28,25.63,26.47,18.86,26.53,26.17,25.91,19.64,25.42,25.19,24.53,26.8,24.57,24.09,23.98,21.14
4560,26.9,27.087,26.4,23.57,25.63,25.86,22.4,26.15,27,25.14,25.22,25.39,21.72,25.88,27.36,24.34,22.71,24.84,26.05,25.85,26.61,23.07,25.74,24.72,21.39
4800,26.5,26.895,26.06,23.6,25.67,25.91,22.47,25.73,26.94,25.72,25.18,26.53,19.28,24.84,27.44,24.35,22.96,24.94,26.39,24.52,25.55,23.12,25.88,24.03,18.47
5040,26.92,26.928,26.66,23.02,25.56,24.17,22,24.82,28.07,25.83,23.96,26.58,19.02,23.02,26.35,24.34,23.13,27.23,25.51,24.65,25.63,25.28,25.9,24.94,18.74
5280,26.9,27.008,26.64,23.77,25.33,23.24,21.26,24.82,28.04,26.73,24.13,25.49,19.61,23.22,27.54,24.3,23.08,26.9,25.73,24.92,25.26,27.04,23.7,24.95,21.81
5520,26.95,26.818,26.27,23.14,25.13,24.21,21.23,24.95,27.6,26.88,24.2,25.05,19.68,23.1,25.78,23.76,19.47,26.17,26.55,26.37,25.17,27,25.33,25.07,18.95
5760,26.69,26.787,26.26,23.83,26.55,23.35,22.22,25,27.66,26.1,24.19,25.11,22,23.27,26.91,25.41,19.61,26.31,25.76,25.4,26.59,27.16,25.48,25.6,22.05
6000,26.93,26.777,26.37,23.23,24.04,23.65,22.26,25.09,28.47,28.61,24.31,25.2,22.88,24.48,26.94,23.87,22.64,26.05,28.3,26.69,24.92,27.13,22.36,26.33,22.37
6240,27.03,26.811,26.87,23.25,24.24,24.41,22.44,25.11,27.47,28.62,24.43,23.63,23.92,23.38,25.16,22.58,18.85,25.39,28.37,26.92,25.23,27.2,23.69,26.38,23.87
6480,26.57,26.881,26.94,23.96,24.21,24.49,21.51,25.58,27.5,27.41,25.51,24.78,24.71,23.5,25.28,22.91,21.6,26.19,27.11,25.71,24.13,25.21,23.94,24.77,24.15
6720,26.68,26.903,26.99,23.26,25.12,24.59,22.31,25.21,27.52,28.22,25.46,23.82,21.87,24.56,24.28,24.19,19.04,25.57,27.35,28.66,25.19,26.76,22.5,25.36,20.92
6960,27.07,26.712,26.55,24.04,25.33,23.81,21.47,25.24,27.62,27.42,24.63,24.89,24.99,24.62,25.28,22.88,19.19,25.55,27.28,27.5,25.27,26.8,24.03,25.41,24.31
7200,26.56,27.056,26.51,23.28,25.3,24.64,21.47,25.3,27.66,27.11,25.6,24.04,22.04,23.63,24.43,22.84,19.12,25.67,26.38,27.57,24.37,23.86,24,26.06,24.32
7440,26.72,27.116,27.04,24.12,25.41,23.79,21.56,25.4,27.1,26.4,25.73,25.11,25.06,24.74,25.46,22.47,21.6,25.67,27.13,27.21,24.32,23.98,24.11,26.08,20.91
7680,26.19,26.956,26.98,23.44,25.32,23.7,21.61,25.46,27.39,26.81,24.44,24.65,11.18,23.37,24.13,22.26,19.19,26.32,27.04,27.23,24.55,25.44,24.13,25.22,21.09
7920,26.79,26.979,26.64,24.08,25.44,23.86,21.66,25.48,27.8,26.47,25.82,24.25,21.68,23.72,24.48,23.85,19.19,25.79,26.37,27.34,25.53,25.44,22.7,25.65,20.65
8160,27.1,26.9,27.07,23.43,24.41,23.72,22.48,25.82,27.83,27.37,25.78,25.15,24.06,24.78,25.54,22.49,21.88,25.76,26.47,28.41,24.32,24.11,24.16,26.17,24.07
8400,26.69,27.005,26.61,23.38,24.65,23.88,22.43,25.8,27.92,26.55,24.66,24.31,21.88,24.77,25.51,22.67,19.43,26.34,26.52,26.13,24.46,25.54,24.17,26.07,24.15
8640,26.98,26.894,27.05,24.05,25.55,23.81,21.54,25.36,27.91,27.34,25.68,24.3,21.97,24.77,25.57,23.98,21.93,26.16,26.67,26.28,25.46,25.63,24.22,25.51,20.95
8880,27,27.154,27.03,24.09,25.7,24.91,22.48,25.45,27.94,27.39,24.83,24.39,21.03,24.82,25.65,24.19,19.58,26.68,26.62,27.32,25.59,25.68,24.25,26.13,20.08
9120,27.02,27.109,26.63,24.08,25.67,24.89,22.43,25.87,27.93,27.56,24.72,24.34,20.95,24.85,25.63,22.64,19.13,26.86,27.5,27.52,24.53,25.63,24.34,25.59,19.91
9360,27.02,26.938,26.72,23.49,25.72,24.95,22.52,25.52,27.45,26.75,25.77,24.47,21.15,24.92,25.75,24.16,19.22,26.87,26.82,26.41,25.59,24.55,24.32,25.71,23.2
9600,27.02,26.939,27.15,23.48,25.78,23.95,22.52,25.82,27.98,27.54,24.8,25.35,20.89,23.92,25.73,22.79,19.36,26.93,27.59,26.53,25.7,24.45,24.41,25.73,20.2
9840,27.07,27.163,26.78,23.56,24.79,24.97,21.73,25.57,28.09,27.57,24.87,24.46,23.74,23.93,25.83,22.81,21.71,26.93,27.62,26.49,25.71,25.82,23.05,25.74,21.73
10080,26.71,27.103,26.8,24.23,25.84,24.09,22.58,25.58,28.09,26.78,25.88,24.49,21.26,24.97,24.78,24.12,19.14,26.37,27,26.62,25.76,25.85,24.52,26.26,23.18
10320,26.98,27.099,26.86,23.57,24.89,24.12,22.58,25.58,28.14,27.6,24.9,25.42,23.81,23.95,25.86,24.2,21.89,26.94,27.62,26.62,25.68,25.84,23.03,25.71,23.29
10560,27.01,27.137,26.86,23.51,24.89,24.1,21.63,25.54,28.06,27.66,24.81,24.47,21.12,23.89,24.87,24.17,19.41,26.43,27.69,26.69,24.73,25.86,23.15,25.78,23.27
10800,26.81,27.165,27.26,23.61,24.91,24.18,21.79,25.62,28.13,27.66,24.93,24.54,23.9,25.02,25.87,24.19,21.8,26.41,27.72,26.66,25.83,24.53,24.56,26.33,20.31
11040,26.79,26.94,26.93,23.54,25.92,25.12,22.59,25.64,28.17,27.69,24.91,25.45,23.19,24.05,25.95,24.21,21.9,27.08,27.03,26.78,24.83,24.7,24.58,25.88,20.28
11280,26.76,26.955,27.23,23.64,25.07,25.11,22.63,26.01,28.18,27.71,25.11,24.71,24.08,24.1,25.93,24.35,19.53,26.94,26.94,27.67,25.81,24.56,24.46,25.88,23.48
11520,26.54,27.067,27.28,24.32,26.02,25.09,22.69,25.9,27.52,26.96,25.85,25.38,18.46,23.95,25.76,24.19,21.87,27.07,27.05,26.83,25.94,26.05,24.56,26.24,23.31
11760,27.1,27.035,26.97,23.75,25.1,25.14,21.94,25.99,28.23,27.72,25.96,24.74,21.53,24.05,25.97,23.12,22.09,26.4,27.81,26.84,24.98,26.02,24.64,26.38,20.61
12000,27.08,27.004,27.35,24.32,26.03,24.15,22.64,25.61,27.69,27,25.96,24.62,23.24,24.03,26.02,24.28,22.02,26.56,27.14,27.88,24.96,25.5,24.68,26.37,20.43
12240,27.02,26.956,27.28,23.64,25.98,24.21,22.65,26.01,28.16,27.72,25.94,25.49,21.54,25.02,24.96,24.27,19.54,27.06,27.1,27.81,25.92,26.02,24.6,26.44,20.48
12480,27.01,26.953,27.37,24.32,24.99,25.09,22.61,25.69,27.56,27.79,24.99,25.41,23.22,24.05,25.87,22.85,19.62,27.12,27.77,26.96,25.89,25.99,23.35,25.92,20.58
12720,27.01,27.137,27.37,24.33,25.1,24.17,21.89,25.78,28.17,27.89,25.06,24.58,21.46,24.14,25.95,22.93,22.02,27.1,27.77,27.91,24.97,25.96,24.69,26.44,23.4
12960,27.07,27.193,27.37,23.62,25.42,24.19,21.87,25.95,28.06,27.88,25.07,25.49,23.43,25.09,25.94,24.22,19.52,26.54,27.1,27.96,26.23,25.98,24.65,26.44,20.53
13200,26.72,27.097,27.42,23.67,26.32,24.18,22.73,26.31,28.2,27.85,25.05,24.63,24.32,24.15,25.95,22.95,22,27.12,27.8,26.95,25.29,26.03,23.36,26.47,20.6
13440,26.81,27.142,27.37,23.76,26.38,25.08,22.74,25.95,28.11,27.84,25.96,24.61,21.42,24.16,25.93,22.97,19.71,26.59,27.17,27.06,25.27,26.04,24.76,25.97,20.62
13680,26.99,27.182,27.41,24.4,26.33,25.19,21.93,26.02,27.64,27.18,26.05,25.48,24.37,24.23,25.07,24.29,19.6,26.98,27.14,27,26.19,24.71,24.68,26.03,20.64
13920,26.74,27.173,27.06,23.72,26.29,24.25,22.72,26.38,28.19,27.96,25.07,24.64,23.56,24.18,25.98,22.92,19.56,27.09,27.16,27.1,25.27,25.98,24.74,26.48,20.55
14160,27.06,27.069,27.44,23.75,26.42,25.22,22.04,26.39,28.31,27.3,25.23,25.58,24.42,25.18,25.97,23.05,19.75,26.58,27.76,27,26.19,24.67,23.37,26.46,23.62
14400,27.06,27.2,27.04,23.69,25.4,25.16,22.67,26.03,28.27,27.24,26.09,24.63,23.42,24.24,25.03,22.96,22.09,27.13,27.21,26.98,26.19,24.75,24.7,26.45,20.68
14640,27.03,27.195,27.07,23.75,25.39,24.27,22.77,26.07,27.83,27.29,26.18,24.7,24.52,25.26,26.09,24.41,19.78,26.58,27.88,28.08,25.31,26.11,23.46,26.48,20.8
14880,26.68,27.06,27.45,23.8,25.49,24.17,22.77,26.06,28.32,28.01,25.21,24.69,23.69,24.3,25.1,24.37,22.14,26.6,27.91,27.21,26.26,26.14,23.4,26.51,20.77
15120,27.09,26.902,27.11,23.8,25.53,24.35,22.77,26.43,28.32,27.38,25.28,24.79,21.82,25.19,26.12,23.1,19.77,26.68,27.22,28.08,26.32,24.84,24.79,26.12,20.83
15360,26.49,26.699,27.08,23.37,25.07,23.89,21.7,25.51,27.84,27.5,24.6,24.22,10.9,23.8,25.6,23.98,19.66,26.57,27.84,27.16,25.28,26,23.37,26.05,22.63
15600,26.73,27.17,27.47,23.83,26.29,25.2,22.8,26.45,27.9,28.05,25.31,25.68,24.58,24.32,25.11,24.37,19.9,27.18,27.92,27.19,25.33,24.83,24.8,26.54,23.73
15840,26.76,27.154,27.12,24.39,25.54,25.22,21.98,26.03,28.32,27.29,25.18,25.63,23.47,24.3,25.12,23.03,19.81,26.62,27.31,28.19,25.35,26.09,24.85,26.53,20.78
16080,27.1,26.944,27.48,23.79,26.32,25.12,22.77,26.1,28.42,27.36,26.23,24.82,24.51,25.25,26.01,24.47,19.79,26.66,27.9,27.25,26.19,26.14,23.46,26.59,23.73
16320,26.67,26.971,27.44,24.32,26.28,25.14,22.62,26.05,27.88,28.07,25.18,25.58,21.95,25.24,26.16,24.33,19.84,27.04,27.9,28.07,25.28,24.79,24.76,26.11,20.87


==> plotdata/fixk_2level_ab_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,195.15,192.75,65.61,49.09,20.15,18.97,24.42,32.8,21.67,12.87,23.18,16.99,0.75,20.12,12.92,8.58,1.6,18.98,12.72,4.52,14.47,9.13,9.57,11.86,3.14
480,205.53,201.05,126.39,93.77,48.47,51.87,47.05,72.48,55.88,38.04,63.22,45.38,2.68,42.58,31.7,22.57,4.64,39.94,31.04,14.67,35.72,24.19,21.59,28.66,2.36
720,212.57,207.16,127.98,95.83,61.16,67.28,59.12,137.22,109.2,73.37,99.2,83.13,5.66,77.73,61.11,41.55,9.38,71.49,54.53,25.76,54.6,42.91,33.57,46.09,4.91
960,218.77,203.08,183.66,132.99,97.89,84.73,72.97,107.69,93.43,74.39,89.36,76.33,7.73,70.16,61.85,45.67,10,99.84,76.16,41.26,76.97,58.5,48.12,63.01,7.31
1200,218.41,210.58,153.09,121.19,96.89,82.02,71.99,129.84,114.87,96.69,105.47,90.64,10.48,83.24,67.82,49.42,11.63,121.93,91.04,56.89,87.82,70.86,56.31,88.77,9.62
1440,219.19,206.9,166.73,129.86,104.21,90.57,73.66,160.99,151,117.41,126.13,110.84,13.64,92.94,82.55,58.84,12.83,97.74,85.65,47.8,80.75,68.79,49.08,98.53,11.44
1680,220.36,211.53,150.2,121.63,101.06,82.69,70.12,130.76,127.34,105.96,107.94,95.86,8.34,74.25,77.63,57.83,11.07,111.93,92.41,59.67,86.54,75.95,48.66,108.65,10.13
1920,216.51,212.65,168.89,128.79,113.74,81.25,70.48,139.95,134.77,113.44,111.2,104.73,9.39,75.21,78.88,61.14,11.09,128.25,102.47,71.04,94.87,79.44,38.88,122.33,10
2160,218.19,215.94,139.55,124.4,107.01,64.63,63.06,156.37,162.84,122.44,113.23,113.05,8.88,62.7,81.32,59.57,9.59,129.5,108.41,72.34,95.03,75.99,34.48,124.33,6.84
2400,218.75,219.08,138.77,118.67,94.79,58.37,59.05,138.94,128.36,104.58,88.28,99.28,6.62,53.59,71.61,60.62,8.14,125.22,111.37,78.7,95.36,74.22,31.23,95.22,7.07
2640,218.71,215.68,142.47,116.69,86.31,53.42,55.02,145.72,133.22,104.67,86.33,100.67,6.51,55.86,70.01,52.73,7.44,140.94,125.15,68.03,79.07,82.6,28.73,104.1,7.69
2880,222.8,219.98,150.91,112.47,87.66,51.16,53.17,142.48,136.35,118.5,84.82,109.77,5.47,52.38,72.02,54.24,5.38,117.71,107.07,70.04,81.9,70.19,29.55,109.51,6.84
3120,215.66,221.03,142.73,114.6,94.41,51.95,50.24,138.67,122.81,96.08,87.85,102.5,5.81,45.19,68.1,45.55,7.36,106.22,110.59,71.97,81.77,70.15,24.94,98.33,8.1
3360,221.9,222.64,145.72,103.59,92.71,46.28,48.24,142.96,140.87,112.47,87.52,102.12,5.91,44.32,66.29,43.34,7.43,122.12,112.96,72.27,68.17,59.28,27.32,116.55,6.36
3600,221.8,219.52,138.9,99.12,89.87,44.59,48.84,151.67,132.72,115.18,87.63,94.01,6.06,47.68,65.33,41.58,7.54,108.49,115.99,72.92,81.47,67.2,27.04,104.68,7.23
3840,219.09,217.61,139.58,104.87,76.73,43.63,46.76,136.56,120.93,92.39,74.67,96.65,7.08,42.47,60.71,39.06,7.58,111.41,102.68,75.84,81.6,57.34,26.77,105.3,7.57
4080,218.8,223.66,139.43,96.58,76.65,46.21,45.75,141.27,122.78,108.09,75.42,87.23,6.52,44.97,54.86,41.61,7.21,112.13,106.16,57.24,77.15,62.3,23.84,124.85,7.61
4320,217.8,225.25,136.99,96.22,76.25,45.52,43.9,148.52,146.71,95.19,76.42,98.29,7.22,42.62,59.65,36.58,6.44,98.79,105.9,56.57,65.22,60.19,25.77,90.33,6.31
4560,221.13,220.69,133.89,94.08,74.38,44.84,43.26,137.41,134.76,103.5,79.93,83.61,6.42,41.67,56.82,38.81,7.8,116.46,95.73,69.7,78.04,61.14,26.02,107.43,8.15
4800,221.21,222.05,141.54,97.43,85.68,45.07,42.51,140.19,137.41,105.82,74.35,93.22,7.49,44.28,52.19,38.18,6.93,117.06,96.84,70.44,78.37,52.71,25.94,96.08,6.85
5040,222.46,226.56,138.79,94.69,75.97,43.16,41.97,146.03,126.14,107.26,81.47,85.61,6.69,42.28,55.78,37.22,7.05,119.68,114.92,71.56,68.7,60.69,26.21,96.66,8.41
5280,222.19,226.02,137.33,94.89,83.99,44.3,41.41,136.42,118.75,102.67,78.67,90.8,7.34,43.18,54.64,33.38,8.04,97.94,105.02,67.12,74.96,57.66,25.63,115.4,7.37
5520,223.61,222.83,135.57,91.23,74.79,44.28,42.02,130.95,135.7,104.08,79.56,82.88,6.82,42.34,55.03,35.74,7.14,101.15,106.99,68.83,66.8,57.73,25.73,117.3,8.43
5760,222.02,222.49,139.79,92.15,76.54,43.76,40.58,133.27,120.09,79.28,75.19,82.19,5.05,40.28,46.71,29.78,6.79,114.93,96.42,70.5,77.08,51.1,23.99,119.13,8.11
6000,224.45,223.25,138.28,95.81,76.08,43.33,39.84,135.28,134.12,91.32,74.36,88.38,6.98,42.05,53.56,32.35,7.37,115.95,98.24,71.63,78.14,58.92,26.32,122.57,7.62
6240,224.18,227.8,138.74,94.24,75.52,43.63,39.57,136.73,121.07,105.38,78.21,88.9,8.17,43.31,53.52,34.48,8.34,118.02,99.19,60.45,78.56,52.53,24.05,109.36,8.46
6480,223.93,227.18,135.63,93.49,75.38,43.25,41.6,137.19,140.22,106.38,76.37,89.77,8.18,43.26,52.52,32.25,8.29,110.46,115.07,73.31,79.2,59.25,26.2,111.03,8.74
6720,223.6,228.52,140.78,89.54,76.8,43.75,39.16,133.6,121.68,103.37,74.85,87.24,8.25,42.47,52.09,31.87,7.54,105.14,109.44,71.1,68.91,57.63,25.76,99.37,7.7
6960,223.58,228.85,143.86,94.22,76.74,43.28,39.15,135.08,134.11,105.03,75.69,87.41,6.53,41.94,50.89,33.27,7.72,107.12,97.58,71.58,77.06,57.67,26.17,114.19,7.21
7200,222.33,225.08,144.48,88.86,82.9,43.1,41.47,138.97,127.35,96.43,76.98,88.52,7.91,42.84,51.55,33.3,8.06,115.42,111.36,62,70.75,57.45,25,115.47,8.79
7440,223.85,229.43,123.57,74.98,82.05,42.77,32.38,131.8,133.32,93.05,77.16,80.06,7.19,42.36,50.86,31.62,7.71,116.61,114.16,73.2,77.93,58.21,26.37,117.39,9.17
7680,222.93,227.75,123.42,74.7,67.44,41.65,31.88,136,135.23,105.5,76.86,85.87,7.3,42.19,50.56,33.08,7.66,112.41,103.44,63.11,77.21,58.29,25.88,107.05,8.04
7920,223.19,225.95,124.9,76.61,77.59,43.22,31.99,135.4,128.67,107.68,77.96,81.84,7.4,42.76,49.22,32.89,8.59,112.02,98.73,72.47,75.97,52.93,26.54,109.57,9.19
8160,221.64,229.02,124.56,75.2,76.93,42.71,31.06,133.95,132.02,104.17,76.33,85.04,7.2,42.16,50.74,32.63,8.63,109.77,112.13,62.66,71.64,57.93,26.55,110.58,8.52
8400,223.17,230.08,99.77,56.76,77.24,43.13,23.11,132.7,134.74,105.95,76.57,80.84,7.3,42.58,50.14,32.48,8.47,114.6,111.6,74.2,72.34,53.74,26.58,112.56,9.15
8640,223.05,227.42,103.13,55.75,80.76,43.36,22.75,133.38,132.95,101.2,77,80.12,6.09,42.01,48.27,31.93,7.56,114.52,101.88,75.7,76.39,53.74,26.74,104.59,7.65
8880,223.2,230.55,103.78,57.04,78.02,43.07,23.01,129.15,132.72,95.53,76.18,84.28,7.45,42.52,48.62,32.29,8.7,115.04,115.68,65.72,77.52,54.57,26.78,107.39,9.48
9120,223.56,229.63,103.96,57.52,80.99,42.74,22.62,131.59,129.93,107.43,76.95,84.9,8.48,42.41,48.94,31.34,7.95,110.71,110.25,74.45,72.13,57.57,26.52,115.33,8.07
9360,224.73,229.87,101.98,56.63,77.78,43.32,22.81,140.35,137.63,108.68,77.62,85.4,8.56,42.6,49.3,32.21,8.68,113.44,110.52,75.33,75.86,57.69,25.14,116.62,7.4
9600,223.83,227.18,104.26,56.81,80.96,43.21,22.46,130.47,132.49,106.28,76.32,83.93,8.45,42.12,48.87,32.24,7.93,113.23,102.28,75.31,75.12,53.83,25.01,113.27,9.36
9840,224.23,230.53,103.43,57.08,80.86,43.14,22.47,138.26,135.58,107.04,77.68,84.25,6.32,42.3,49.01,32.09,8.06,115.01,105.04,66.62,76.9,58.23,25.23,119.17,8.05
10080,224.63,226.21,103.04,56.83,78.2,42.94,22.4,141.49,134.92,109.05,79.19,84.77,7.99,42.88,48.89,31.45,8.48,114.86,103.9,76.76,76.43,54.12,25.51,120.41,9.18
10320,224.2,228.93,102.29,56.07,77.77,43.15,22.36,132.03,134.62,98.82,78.22,81.28,8.27,42.39,48.57,32.2,8.79,118.02,116.64,67.25,77.7,58.31,25.01,112.47,8.27
10560,224.09,226.5,104.93,56.1,81.17,43.17,22.7,134.01,136.09,100.46,78.56,83.91,7.67,42.67,48.8,31.51,7.93,110.47,107.98,72.99,73.47,56.2,26.38,113.89,8.69
10800,224.14,225.85,102.87,56.55,81.16,42.84,22.43,136.86,138.14,109.02,79.02,82.66,8.56,42.25,48.76,32.06,8.87,115.22,113.11,77.38,76.3,57.67,24.8,113.01,9.59
11040,223.76,230.15,102.95,55.96,80.64,37.57,22.4,119.34,134.48,107.38,66.2,82.58,8.11,37,48.34,31.88,8.84,116.13,107.92,78.3,75.58,57.97,25.15,115.38,8.32
11280,224.11,225.06,102.43,56.8,80.29,37.16,22.29,120.66,135.87,101.26,69.26,81.91,8.12,36.22,47.9,31.61,8.68,118.04,114.86,77.42,77.21,57.04,25.04,117.16,8.12
11520,221.78,229.26,103.08,57.6,78.12,36.99,22.61,119.78,124.3,86.6,65.87,77.02,4.88,35.56,44.69,29.68,7.97,119.94,108.65,80.33,77.05,53.86,26.38,117.27,6.18
11760,222.35,226.02,103.4,56.33,80.64,37.36,22.56,119.93,134.46,106.7,69.02,81.29,7.72,35.99,47.4,31.39,8.88,115.57,106.83,68.37,75.61,54.23,26.49,117.58,7.57
12000,223.65,230.57,103.41,56.18,80.57,37.58,22.31,120.89,134.69,108,67.07,82.29,8.59,37.41,47.92,31.73,8.04,115.04,112.86,79.41,76.15,58.21,26.68,119.84,8.3
12240,224.06,230.23,103.08,55.69,78.07,36.85,22.53,121.27,136.24,106.63,69.85,82.3,7.34,37.5,48.21,31.33,8.94,115.57,113.97,80.1,77.31,54.7,26.51,113.26,9.53
12480,222.26,230.85,104.81,56.29,79.6,29.24,22.43,95.59,134.75,100.45,52.69,80.88,8.26,29.53,47.71,31.33,8.99,116.92,110.54,71.03,77.4,58.38,25.42,113,8.17
12720,222.61,230.76,103.78,56.68,80.03,29.55,22.29,99.39,134.48,100.77,53.47,81.67,6.31,29.74,47.77,31.09,8.19,117.95,111.81,80.95,77.95,55.17,26.4,114.52,9.08
12960,223.63,230.5,103.51,56.37,79.72,30.2,22.46,98.19,138.57,108.98,56.03,82.17,7.53,30.2,48.67,31.35,8.75,114.78,110.2,79.42,76.63,57.79,25.25,116.22,8.17
13200,221.94,230.17,103.66,56,80.37,30.65,22.27,95.77,135.37,102.61,55.09,81.7,8.37,29.7,47.74,31.23,9.08,117.38,112.72,71.26,76.82,58.22,26.28,117.65,9.79
13440,223.53,230.37,103.96,56.39,80.54,30.77,22.47,97.54,136.95,104.46,55.63,81.68,8.57,30.02,47.78,31.14,8.05,116.46,115.08,81.15,77.94,58.2,26.17,118.09,8.25
13680,223.79,230.94,104.8,56.66,79.97,30.45,22.57,98.45,138.94,109.89,55,82.45,8.57,29.11,47.66,31.12,9.11,120.33,112.17,81.26,78.31,58.57,26.27,119.34,8.35
13920,223.98,228.26,103.83,56.94,80.23,30.18,22.75,97.98,136.78,107.92,56.26,80.59,8.23,28.69,47.48,31.12,9.07,118.69,113.42,81.78,78.47,55.46,26.09,120.29,7.21
14160,224,230.37,103.6,56.43,79.87,30.17,22.7,99.71,138.08,107.91,55.68,81.72,8.14,28.95,47.25,31.16,8.92,121.5,117.03,80.98,78.92,58.99,26.45,121.15,9.68
14400,223.19,231.06,104.53,56.66,80.34,30.34,22.53,98.21,137.64,106.11,55.76,81.18,7.03,30.09,47.11,30.7,8.06,115.53,112.69,79.83,77.4,57.41,24.26,116.5,9.44
14640,224.09,231.28,103.7,56.95,68.34,30.05,22.41,98.04,136.83,108.21,55.97,81.3,7.87,30.42,48.58,30.82,9.17,104.82,114.22,73.93,66.53,58.44,24.03,116.86,9.72
14880,224.06,228.08,104.33,57.14,68.39,30.11,22.65,97.5,138.6,109.46,53.61,81.48,7.9,30.1,47.59,31.11,8.11,105.46,113.16,72.91,67.78,57.84,22.73,117.78,9.59
15120,223.84,231.39,103.65,56.72,69.92,29.74,22.48,98.33,139.63,109.9,55.82,82.32,8.64,28.94,47.1,30.65,9.16,106.39,114.1,81.94,68.28,55.23,24.09,119.61,8.06
15360,222.4,229.18,103.17,56.5,65.5,29.69,22.23,97.69,137.59,100.54,55.18,81.05,8.4,28.49,47.03,30.8,9.09,105.42,114.28,73.39,66.02,57.08,22.12,118.46,9.56
15600,223.76,231.18,104.06,56.3,70.02,30.57,22.52,99.22,138.96,109.23,56.18,81.31,6.26,30.34,46.97,30.61,8.22,104.91,112.69,81.26,66.51,58.53,24.12,120.69,8.42
15840,223.81,231.37,104.02,57.07,69.76,29.97,22.54,99.17,139.76,109.36,56.21,81.91,8.02,29.94,47.17,30.68,8.9,105.41,112.39,74.8,66.64,58.5,24.1,122.31,8.34
16080,223.59,228.71,103.26,55.65,67.14,30.15,22.45,97.28,137.29,108.32,53.69,81.67,8.33,28.89,46.9,30.5,9.16,105.79,114.1,82.18,68.2,55.75,24.07,123.3,8.49
16320,222.96,231.12,104.01,56.33,69.28,30.31,22.62,97.95,137.96,107.36,55.48,81.21,8.69,30.01,47.26,30.36,9.16,106.52,114.68,81.96,68.32,58.85,23.96,118.29,7.63


==> plotdata/fixk_2level_ab_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,25.21,24.54,17.03,16.73,7.14,8.79,13.16,13.92,8.67,5.9,10.63,9.62,0.61,9.58,7.17,6.06,0.6,11.73,7.07,3.34,6.22,5.99,3.81,8.28,0.96
480,23.77,25.885,23.34,21.2,11.14,13.34,15.5,19.94,13.96,10.13,16.79,14.25,0.89,13.51,11.57,9.68,1.09,16.21,10.61,4.69,10.65,8.88,6.17,12.28,1.14
720,26.32,26.003,24.31,22.53,14.72,15.56,16.92,22.86,17.79,14.01,20.24,17.61,1.13,15.7,15.02,11.17,1.56,19.37,13.85,6.67,13.85,11.5,7.6,15.87,1.56
960,25.73,24.252,24.32,23.11,16.63,16.79,17.07,23.25,20.09,16.44,21.84,17.64,1.09,15.36,15.46,11.06,1.94,20.88,16.07,8.13,15.44,13.61,9.21,17.06,1.87
1200,25.03,25.054,25.69,22.47,16.93,16.08,16.33,24.55,21.01,17.05,21.31,20.63,0.97,17.62,17.19,12.18,2.15,22.42,16.57,9.4,17.32,14.81,9.71,19.85,2.11
1440,26.55,26.65,25.22,24.54,17.45,17.52,16.22,24.01,23.87,17.63,23.31,21.73,1.45,17.72,18.02,14.12,1.95,21.33,17.41,10.69,16.37,15.66,9.31,18.7,2.08
1680,26.26,26.274,23.43,24.19,19.42,14.89,17.36,25.49,24.11,19.81,23.17,19.54,1.8,14.35,18.52,14.54,2.36,23.64,17.77,10.8,16.16,16.36,10.16,19.51,2.37
1920,26.15,26.371,24.09,22.41,19.92,13.97,14.96,24.58,24.49,20.67,23.05,19.71,1.15,16.74,18.71,14.75,1.52,21.22,20.55,11.12,16.17,14.16,9.77,21.63,2.11
2160,26.1,26.401,27.25,24.03,20,16.37,16.6,26.05,22.86,20.48,22.99,22.89,1.47,15.98,18.88,12.62,2.1,24.05,21.15,12.76,19.13,13.8,9.65,22.03,1.94
2400,26.72,26.913,24.03,24.23,18.92,15.76,13.43,25.76,25.19,21.05,18.09,19.24,0.97,15.22,18.28,11.54,2.09,20.28,17.86,13.26,14.88,12.96,9.19,22.42,1.78
2640,26.51,26.926,27.52,23.84,15.39,11.58,15.81,25.82,21.75,21.05,22.13,18.87,1.34,10.81,14.36,13.98,1.26,20.1,21.41,10.8,14.51,12.26,9.09,18.9,1.82
2880,26.95,26.663,27.69,21.28,19.51,11.45,15.65,25.85,21.92,20.98,21.79,22.42,0.94,14.63,17.68,13.51,1.93,19.85,17.7,13.6,14.11,11.88,6,22.37,1.67
3120,26.97,26.715,24.36,23.67,14.71,11.18,15.42,23,25.68,16.25,21.84,22.17,1.28,14.49,17.53,10.1,2.16,24.2,21.83,13.52,14.04,16.15,5.94,22.45,1.07
3360,26.9,27.049,24.79,20.87,19.06,10.96,15.11,23.06,21.31,20.89,21.66,22.03,1.26,14.51,12.96,12.97,1.33,19.89,21.91,13.77,18.63,11.47,5.91,22.53,1.03
3600,26.97,27.031,24.79,20.78,14.88,11,12.18,23.15,22.15,21.18,21.85,22.32,1.32,14.54,17.23,9.25,2.19,19.89,22.25,13.9,18.82,15.96,6,22.78,1.04
3840,26.8,26.732,24.85,23.24,18.71,14.48,14.74,25.85,25.68,16.03,21.38,21.89,0.96,14.21,12.67,12.56,1.37,19.86,17.65,13.87,18.58,11.25,5.84,18.46,1.91
4080,26.94,26.796,24.74,20.35,14.01,10.85,11.9,25.73,21.14,15.64,17,21.75,1.17,14.21,12.56,12.36,1.4,24.09,17.5,14.24,18.8,11.21,8.68,18.63,1.96
4320,26.32,26.903,28.02,22.96,19.05,11.02,12.08,23.33,21.78,21.03,17.11,21.77,1.25,10.8,16.71,8.74,1.37,24.18,22.3,14.31,14.01,11.01,8.82,22.82,1.89
4560,26.9,27.087,25.35,22.87,18.89,14.47,14.4,26.04,21.49,20.89,17.27,17.27,1.45,10.73,12.51,12.2,2.4,19.86,22.57,10.16,19.05,10.89,8.68,18.91,1.16
4800,26.5,26.895,27.98,22.64,19.17,14.45,11.84,26.05,26.26,21.44,21.67,21.59,1.32,10.9,16.68,12.1,2.39,19.85,22.72,14.58,14.27,10.98,5.82,19.14,1.89
5040,26.92,26.928,28.11,22.63,14.41,11.08,12.04,26.36,26.84,21.34,21.73,17.64,1.26,11,12.65,12.02,1.49,24.49,18.07,10.24,19.47,11.05,8.74,19.22,1.18
5280,26.9,27.008,25.78,22.57,14.89,14.52,11.8,26.23,26.68,16.44,21.74,21.81,1.1,10.92,16.67,8.53,1.54,20.31,18.17,14.96,19.4,11.17,8.8,23.46,1.18
5520,26.95,26.818,25.73,22.48,14.75,11.12,14.01,23.86,22.32,16.57,17.57,21.89,1.01,14.34,16.79,11.99,2.54,20.35,18.37,10.44,14.66,15.92,5.82,19.51,2.14
5760,26.69,26.787,28.13,20.33,14.77,14.42,13.97,26.24,22.3,16.73,21.71,21.81,0.81,11.07,16.5,11.79,2.55,20.54,23.19,10.57,19.61,15.74,8.77,23.5,2.06
6000,26.93,26.777,26.02,20.39,15.1,14.6,11.85,23.97,22.49,21.92,17.78,21.92,1.57,14.48,16.78,11.91,2.03,20.71,23.65,15.47,19.87,16.16,5.98,23.83,2.26
6240,27.03,26.811,28.3,22.27,19.78,14.62,11.76,26.24,22.62,17.02,17.83,17.8,1.49,14.41,16.77,8.62,2.66,24.89,23.76,10.92,15.14,16.24,8.87,23.73,1.25
6480,26.57,26.881,26.25,22.31,15.3,11.24,13.88,26.33,27.3,22.27,21.92,17.92,1.58,14.55,12.77,11.87,1.66,24.94,23.92,15.78,15.4,16.26,9.04,20.12,2.26
6720,26.68,26.903,28.23,22.24,19.93,11.38,13.78,26.2,27.17,22.33,21.75,21.95,1.16,11.09,12.67,11.85,2.71,24.96,23.89,15.89,15.45,16.36,6.06,23.87,1.28
6960,27.07,26.712,28.36,22.26,20.1,14.41,13.84,26.26,27.2,17.42,18.04,21.88,0.81,14.57,12.62,11.7,1.65,25.13,24.05,16,20.27,11.75,6.14,24.02,2.03
7200,26.56,27.056,28.35,22.19,20.19,11.3,11.79,24.36,23.33,17.63,18.17,21.96,1.43,14.44,16.7,11.8,1.71,21.43,24.22,11.46,15.81,16.46,6.16,23.98,2.25
7440,26.72,27.116,25.9,19.66,15.83,11.34,11.09,24.34,23.42,22.74,21.98,18.07,1.12,11.24,12.83,8.65,2.8,21.64,19.63,16.23,20.48,16.47,9.13,24,1.33
7680,26.19,26.956,25.6,19.69,15.7,14.55,12.75,26.19,27.18,22.54,18.22,21.93,1.1,11.25,12.84,11.8,2.72,21.62,24.34,16.18,15.94,11.97,5.96,23.99,1.32
7920,26.79,26.979,27.8,21.36,20.41,11.46,11.12,24.49,23.78,18,21.98,18.21,1.58,11.38,16.76,11.84,2.83,25.35,24.64,16.65,20.58,12.07,9.18,24.24,1.33
8160,27.1,26.9,25.82,19.48,20.17,14.59,12.67,24.45,27.54,17.98,21.82,18.01,1.18,14.39,16.7,8.71,2.89,25.16,24.6,11.84,16.18,16.59,6.21,24.19,1.34
8400,26.69,27.005,25.06,19.92,20.5,14.65,11.37,26.28,23.79,18.28,18.42,22.03,1.53,11.47,13.01,11.9,1.81,21.98,24.76,16.93,16.41,12.07,6.31,20.88,2.4
8640,26.98,26.894,26.63,18.2,16.01,11.6,11.42,24.53,27.74,22.93,18.52,18.1,0.93,14.5,12.98,11.78,2.83,25.29,24.72,16.99,16.3,16.55,6.31,24.28,1.3
8880,27,27.154,25.12,19.92,16.45,11.46,11.47,26.33,27.95,18.72,22.16,22.07,1.67,14.69,13.04,11.85,1.85,25.5,20.42,12.37,20.77,12.27,6.36,24.48,2.46
9120,27.02,27.109,26.87,18.41,20.62,11.52,10.1,26.34,27.97,18.74,18.65,22.08,1.65,11.56,16.67,11.87,2.93,25.56,20.47,17.42,16.62,12.27,6.41,24.49,2.47
9360,27.02,26.938,25.17,19.92,16.53,11.56,10.12,26.39,24.4,18.88,18.69,22.14,1.68,14.64,13.02,8.91,2.92,22.36,25.16,12.56,16.89,16.72,6.43,24.58,1.93
9600,27.02,26.939,26.82,19.87,16.49,11.64,11.39,24.66,27.83,18.9,18.63,18.35,1.22,11.59,13.09,8.94,2.95,22.35,25.1,17.52,20.75,16.9,6.38,24.53,2.48
9840,27.07,27.163,26.83,19.9,20.82,14.7,10.08,24.83,28.08,19.16,18.68,18.47,1.36,14.77,13.12,8.88,2.93,25.62,20.92,12.9,20.98,12.54,9.35,21.53,2.48
10080,26.71,27.103,25.35,19.87,20.84,11.66,11.49,26.36,24.67,23.8,22.12,18.51,1.31,11.63,16.71,11.84,2.94,22.6,21.05,17.97,20.97,12.58,6.55,24.7,2.47
10320,26.98,27.099,26.87,19.84,16.85,11.57,11.44,26.36,24.63,19.34,22.07,18.63,1.63,14.69,16.79,11.93,3.03,22.76,25.53,17.99,17.17,12.76,9.27,24.66,2.56
10560,27.01,27.137,26.96,18.45,20.84,14.74,11.43,26.28,27.98,19.52,22.1,22.07,1.56,14.75,16.74,9.01,3.01,22.6,21.18,18.16,17.14,16.95,6.47,21.81,1.41
10800,26.81,27.165,25.39,19.92,20.9,14.69,11.41,25.02,24.9,19.59,22.11,22.18,1.69,14.69,13.18,11.88,3.01,25.8,25.52,18.07,21.08,12.65,9.3,24.85,2.59
11040,26.79,26.94,25.46,19.9,17.19,14.11,10.18,25.92,24.89,24.18,21.27,22.15,1.04,14.05,16.81,11.96,3.07,25.73,21.34,13.45,17.27,17.13,6.52,24.82,2.54
11280,26.76,26.955,25.36,19.87,21.02,13.82,11.33,25.93,24.82,24.19,21.37,18.74,1.63,11.25,16.57,11.83,1.92,25.86,25.59,13.35,17.45,12.68,6.51,24.96,2.53
11520,26.54,27.067,26.95,18.49,20.84,11.1,10.04,24.3,28.04,24.03,21.22,21.9,0.65,11.5,13.22,9.08,2.78,25.81,21.42,13.64,17.45,16.53,6.51,24.79,1.2
11760,27.1,27.035,26.99,18.54,21.04,13.8,10.17,25.81,28.21,19.82,18.25,22.02,1.59,11.23,13.24,11.86,1.96,25.83,25.56,13.68,21.26,16.95,9.39,24.92,2.22
12000,27.08,27.004,27.07,19.88,21.11,14.14,10.09,25.92,28.34,20.02,18.16,22.15,1.67,14.15,16.84,11.99,3.13,25.91,21.78,13.88,21.22,17.3,6.58,22.21,2.62
12240,27.02,26.956,26.91,18.45,21.03,11.08,11.37,24.58,28.36,19.97,21.2,22.07,0.91,11.21,16.48,11.83,3.06,23.12,25.71,13.88,21.16,12.84,6.55,22.3,2.57
12480,27.01,26.953,27.05,19.91,21.17,13.09,11.39,23.69,25.27,24.36,20.24,22.09,0,13.25,16.75,11.97,1.99,25.86,25.81,14.08,17.65,12.98,9.45,24.96,2.58
12720,27.01,27.137,25.53,18.49,17.42,13.08,10.17,24.97,25.2,20.13,20.18,22.1,0,10.65,16.8,11.96,3.1,23.17,25.89,14.11,17.78,17.32,9.46,24.96,1.44
12960,27.07,27.193,25.56,19.99,17.67,10.77,10.12,23.8,28.57,24.57,20.21,19.01,0,10.68,16.7,9.16,2,25.87,22.05,14.32,17.83,17.25,9.45,24.82,2.6
13200,26.72,27.097,27.11,19.89,21.34,10.67,10.13,23.74,28.59,20.47,20.22,19.13,0,10.66,16.88,12.04,3.19,23.48,22.09,19.18,17.88,13.09,9.51,22.58,2.66
13440,26.81,27.142,27.03,19.9,17.61,10.66,11.38,24.98,28.42,24.54,20.24,22.15,0,10.68,13.43,11.93,3.1,23.46,22.09,19.17,21.33,17.29,6.63,25.03,2.61
13680,26.99,27.182,27.1,19.96,21.38,10.6,11.44,25.05,28.72,24.83,20.21,22.29,0,10.7,16.83,12,3.14,26.15,26.18,19.44,18.02,17.44,6.7,25.16,1.49
13920,26.74,27.173,25.68,19.87,21.35,10.61,10.16,23.77,28.73,24.8,20.32,22.21,0,10.7,16.78,11.97,3.17,26.12,22.25,14.63,21.43,17.44,9.55,25.15,1.4
14160,27.06,27.069,25.67,18.68,17.9,10.73,11.44,25.05,25.73,24.75,20.33,19.25,0,13.25,16.87,12.02,3.19,23.49,26.25,19.28,18.06,13.26,6.69,25.2,2.66
14400,27.06,27.2,26.99,19.92,21.38,10.72,11.34,24.98,28.68,20.89,20.16,22.12,0,10.67,16.79,11.98,3.13,23.42,22.58,15.06,17.93,13.63,9.04,25.14,2.55
14640,27.03,27.195,25.71,19.95,20.76,13.2,11.42,25.09,28.8,24.98,20.29,19.3,0,13.29,16.87,9.29,2.06,25.62,26.17,14.84,20.84,17.51,9.23,25.2,2.7
14880,26.68,27.06,25.73,19.97,20.77,13.1,11.39,23.87,28.85,21.03,17.57,19.27,0,13.25,16.82,12.06,3.21,25.52,22.44,19.61,20.9,13.4,9.26,25.23,0
15120,27.09,26.902,25.74,20,20.77,13.16,10.21,25.19,25.99,25.06,20.33,22.34,0,10.79,16.86,9.24,2.07,25.56,26.38,14.96,20.87,17.58,9.25,22.89,0
15360,26.49,26.699,25.56,19.78,20.41,12.77,11.24,25.02,28.73,21.04,17.58,19.31,0,10.66,13.68,12.06,2.05,25.45,22.57,19.23,17.51,13.51,5.83,22.87,0
15600,26.73,27.17,27.14,19.95,20.83,10.75,10.19,23.93,28.82,21.16,20.41,22.31,0,10.73,16.88,9.28,3.18,25.73,26.44,19.98,17.64,17.64,9.33,25.42,0
15840,26.76,27.154,25.8,19.91,17.39,13.18,10.2,25.13,25.97,24.96,20.38,22.24,0,13.21,13.66,12.02,2.08,25.55,26.4,19.98,20.87,17.58,9.33,25.22,0
16080,27.1,26.944,27.2,18.68,20.89,10.77,10.18,25.03,25.99,25.17,17.64,22.3,0,10.79,13.75,12.09,0,25.72,26.49,20.1,17.75,17.71,6.59,25.23,0
16320,26.67,26.971,27.08,19.86,17.34,13.19,11.32,24.98,28.78,24.96,17.56,19.3,0,13.19,16.81,12.02,0,25.45,26.31,19.72,17.57,13.44,6.45,25.07,0


==> plotdata/fixk_2level_abc_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,195.15,192.75,51.84,50.08,26.87,27.2,31.81,37.89,25.79,15.18,32.8,23.75,0,20.74,17.54,12.15,0,20.94,13.9,4.99,16.78,12,10.09,13.58,0
480,205.53,201.05,139.55,122.64,59.32,66.52,92.9,71.75,56.75,45.23,80.34,61.17,0,54.08,48.6,34.87,0,47.63,32.44,15.25,40.38,27.04,18.55,32.14,0
720,212.57,207.16,138.98,130.88,76.45,85.78,99.56,165.5,129.64,80.11,138.93,114.38,0,111.82,94.99,70.85,0,77.69,58.14,26.21,64.21,51.55,30.39,49.14,0
960,218.77,203.08,215.49,185.35,118.01,110.72,136.56,113.54,100.36,74.57,111.85,94.6,0,83.64,80.12,61.31,0,108.14,84.36,41.13,91.01,70.73,43.88,67.36,0
1200,218.41,210.58,179.2,163.14,113.19,111.52,122.61,143.14,126.84,100.66,136.52,120.71,0,98.06,98.42,76.88,0,135.99,105.95,59.23,111.01,88.47,64.53,95.98,0
1440,219.19,206.9,200.65,182.64,127.05,119.92,130.56,190.32,168.44,126.58,173.72,149.52,0,126.97,122.9,97.28,0,103.99,91.99,47.81,96.19,75.95,52.52,108.14,0
1680,220.36,211.53,177.99,165.78,118.98,114.07,122.87,152.88,140.53,106.57,132.03,122.52,0,93.72,101.8,76.52,0,115.1,104.05,57.23,101.57,86.08,53.09,120.16,0
1920,216.51,212.65,198.77,186.57,132.7,104.83,124.24,166.65,152.06,127.42,147.52,138.63,0,94.18,113.82,87.32,0,134.82,113.27,71.67,107.59,89.13,52.18,133.79,0
2160,218.19,215.94,182.82,177.39,125.04,102.83,114.49,193.72,193.05,135.1,164.57,157.63,0,104.19,132.98,102.92,0,135.77,126.98,73.18,110.4,87.98,45.19,144.73,0
2400,218.75,219.08,201.24,186.87,136.74,90.54,113.51,166.41,160.91,127.83,135.41,143.15,0,82.6,101.92,87.1,0,146.01,130.96,84.06,128.55,108.09,45.15,104.56,0
2640,218.71,215.68,190.34,170.82,115.13,82.28,100.75,178.58,172.23,136.35,139.8,152.44,0,73.26,103.88,92.08,0,168.98,150.65,88.88,131.7,96.39,42.53,107.94,0
2880,222.8,219.98,216.12,185.3,135.68,71.29,105.33,195,167.1,126.14,137.05,143.83,0,72.64,98.64,75.57,0,124.09,123.03,75.5,93.33,74.04,29.35,114.15,0
3120,215.66,221.03,190.81,185.44,130.26,75.49,91.85,160.34,150.59,113.67,127.73,146.57,0,72.46,102.8,80.44,0,144.24,131.08,79.03,94.14,76.19,34.92,132.29,0
3360,221.9,222.64,213.54,191.56,111.03,64.73,97.17,184.38,157.75,117.13,129.19,133.73,0,70.3,99.51,75.22,0,150.09,135.81,80.47,111.36,75.05,30.18,139.31,0
3600,221.8,219.52,193.39,184.67,128.85,63.47,94.31,203.22,196.1,144.32,121.91,141.96,0,71.13,100.93,73.72,0,139.83,142.46,83.14,96.43,88.17,30.27,133.82,0
3840,219.09,217.61,201.01,180.07,107.25,57.74,85.6,166.33,171.73,112.5,108.08,138.55,0,62.69,77.5,61.24,0,146.72,147.43,86.4,96.93,74.12,31.63,150.59,0
4080,218.8,223.66,200,187.74,125.88,61.67,89.99,188.55,180.97,116.62,126.53,145.63,0,61.64,81.74,63.89,0,143.1,130.05,77.88,106.37,79.05,27.22,159.51,0
4320,217.8,225.25,207.13,179.14,123.93,58.11,86.13,187.87,169.86,119.85,114.39,147.6,0,57.41,84.53,57,0,145.17,113.45,76.81,89.77,66.22,31.05,113.69,0
4560,221.13,220.69,211.26,183.4,105.34,63.92,83.83,172.93,156.34,131.4,121.42,141.28,0,57.72,76.28,57.84,0,154.03,138.8,80.98,93.96,80.58,28.79,117.98,0
4800,221.21,222.05,226.26,179.2,123.86,60.16,81.06,180.4,184.52,118.01,112.34,127.66,0,61.93,81,53.78,0,141.23,139.74,68.9,110.71,78.03,28.4,138.99,0
5040,222.46,226.56,208.61,174.27,123.16,58.61,81.94,206.77,195.69,140.02,127.74,148.61,0,60.42,77.77,55.13,0,149.34,130.03,71.3,100.71,72.9,32.76,142.32,0
5280,222.19,226.02,210.81,186.92,121.69,61.87,79.86,179.57,161.97,132.06,113.6,125.6,0,63.48,80.18,52.34,0,136.15,133.4,64.48,106.35,63.96,26.76,147.86,0
5520,223.61,222.83,204.78,182.37,121.89,57.45,78.98,199.14,187.06,118.94,124.82,142.68,0,65.12,82.22,51.98,0,154.41,138.4,66.56,111.01,76.33,31.6,134.36,0
5760,222.02,222.49,233.43,172.82,107.17,53.94,73.79,184.74,160.22,91.24,109,122.42,0,48.2,61.28,35.58,0,160.3,124.83,82.85,111.83,73.28,27.8,139.51,0
6000,224.45,223.25,230.79,186.15,124.41,63.57,79.02,197.07,185.36,118.48,124.44,126.89,0,64.8,80.11,44.81,0,162.07,146.57,84.89,116.89,70.36,32.85,166.52,0
6240,224.18,227.8,233.95,172.22,107.11,61.09,76.96,202.27,171.42,139.3,124.97,141.49,0,64.96,79.94,44.56,0,166.93,131.88,71.92,117.77,76.75,30.97,142.79,0
6480,223.93,227.18,229.25,167.41,107.19,62.45,68.18,215.59,180.18,143.39,119.71,146.03,0,65.79,81.53,49.75,0,158.27,137.05,74.43,122.04,71.96,33.07,131.6,0
6720,223.6,228.52,224.49,184.76,123.24,58.55,73.4,201.64,188.51,121.79,120.7,137.39,0,56.93,75.17,46.69,0,147.6,141.23,82.55,112.58,64.39,28.7,149.28,0
6960,223.58,228.85,221.58,183.57,109.91,57.27,66.72,196.6,194.81,124.5,129.05,131.79,0,66.4,80.3,43.78,0,152.78,130.63,85.51,119.08,69.2,32.81,138.29,0
7200,222.33,225.08,242.35,185.02,124.7,61.1,66.68,217.08,201.87,145.3,126.52,142.32,0,61.04,76.18,45.04,0,157.24,150.77,86.82,120.69,75.87,31.64,144.5,0
7440,223.85,229.43,235.6,164.66,125.27,62.56,74.87,197.19,174.92,124.58,128.07,142.43,0,65.98,80.04,42.66,0,161.49,155.1,88.74,109.12,71.6,30.58,163.56,0
7680,222.93,227.75,227.73,171.54,94.01,47.26,56.65,197.87,177.31,140.59,117,127.68,0,64.09,76.55,46.22,0,175.39,153.79,88.77,121.17,68.8,29.67,163.7,0
7920,223.19,225.95,225.46,185.26,124.84,62.29,75.15,212.67,187.7,147.38,131.17,134.45,0,66.45,74.91,42.91,0,169.55,132.8,86.53,106.1,68.43,32.8,154.8,0
8160,221.64,229.02,243.2,165.86,122.95,61.26,73.16,209.88,196.79,141.62,124.14,140.16,0,65.22,72.31,46.9,0,171.97,135.32,89.23,107.41,69.29,29.59,169.14,0
8400,223.17,230.08,221.77,163,123.05,62.3,64.38,206.82,182.59,145.39,130.71,143.47,0,67.15,80.98,42.55,0,164.49,154.7,90.78,110.73,71.5,34.04,158.92,0
8640,223.05,227.42,228.34,186.27,121.12,58.26,73.14,210,196.01,132.39,120.59,132.59,0,53.38,69.25,38.63,0,179.42,155.89,92.06,124.28,76.75,29.82,148.2,0
8880,223.2,230.55,225.38,165.65,126.63,62.91,65.07,202.71,180.05,143.68,128.89,140.25,0,65.8,72.19,45.63,0,173.61,162.76,94.84,129.22,73.36,34.2,151.89,0
9120,223.56,229.63,228.12,186.84,111.07,61.1,75.06,206.84,203.62,132.34,120.74,140.34,0,58.84,78.56,45.54,0,177.18,139.74,77.82,109.34,77.12,32.57,167.34,0
9360,224.73,229.87,240.86,163.21,127.25,63.34,64.56,224.19,192.13,135.03,131.16,143.15,0,58.8,73.31,45.76,0,179.06,157.37,92.65,127.9,79.98,33.91,170.72,0
9600,223.83,227.18,246.98,164.09,109.65,55.37,61.53,203.27,199.97,143.24,123.83,135.37,0,62.51,74.63,39.32,0,170.81,140.05,80.07,110.18,76.11,32.49,164.42,0
9840,224.23,230.53,229.75,186.83,129.87,63.84,64.98,210.47,205.8,133.43,121.56,129.63,0,66.44,79.54,41.21,0,173.82,162.92,83.53,131.57,74.49,34.66,179.26,0
10080,224.63,226.21,248.19,187.41,111.94,61.46,74.97,225.05,192.44,136.1,119.73,129.06,0,60.35,68.69,40.63,0,187.63,160.37,95.48,131.19,72.91,31.39,182.54,0
10320,224.2,228.93,227.65,164.28,129.71,63.59,75.49,205.39,204.49,147.57,128.37,126.93,0,65.45,78.57,44.91,0,194.13,153.76,86.71,136.13,84.24,32.24,167.76,0
10560,224.09,226.5,250.27,164.41,110.49,58.97,72.27,221.84,189.21,134.26,124.58,125.44,0,55.21,74.81,42.7,0,177.33,150.41,88.38,122.06,74.05,29.16,168.96,0
10800,224.14,225.85,233.74,164.71,112.51,63.42,74.35,216.94,195.91,138.66,120.7,140.78,0,65.17,78.52,43.86,0,176.77,148.61,97.37,133.88,81.97,31.27,164.62,0
11040,223.76,230.15,237.82,164.49,111.62,56.6,63.19,220.14,187.81,148.21,125.91,136.04,0,64,76.65,39.29,0,180.51,165.26,98.68,133.84,73.28,33.82,176.29,0
11280,224.11,225.06,248.64,165.15,113.42,57.94,74.63,211.45,212.32,151.79,120.08,138.66,0,57.09,78.82,43.56,0,196.57,154.77,99.76,121.64,75.38,32.33,180.33,0
11520,221.78,229.26,247.45,179.65,117.17,52.3,59.16,214.78,178.17,105.57,99.28,108.92,0,45.63,52.05,30.5,0,182.81,168.92,101.09,118.05,78.38,30.46,178.7,0
11760,222.35,226.02,251.04,185.69,111.27,58.09,74.51,222.16,208.79,149.44,128.65,136.76,0,56.14,69.32,43.26,0,179.54,166.72,99.69,136.07,82.59,34.1,184.91,0
12000,223.65,230.57,252.27,166.33,129.16,56.64,74.02,224.61,194.69,136.62,127.14,136.26,0,56.88,77.59,43.06,0,179.2,167.39,100.88,118.91,72.83,33.53,187.94,0
12240,224.06,230.23,248.04,184.44,128.7,63.33,63.19,217.56,215.26,137.47,129.67,140.19,0,57.07,70.21,40.02,0,196.24,173.15,91.13,122.05,84.4,34.79,168,0
12480,222.26,230.85,251.33,184.04,126.14,54.81,71.86,208.1,207.33,146.06,113.44,132.05,0,53.69,73.2,37.82,0,196.93,170,90.17,120.65,72.01,32.5,177.99,0
12720,222.61,230.76,251.27,166.42,129.21,58.29,74.25,213.32,191.93,149.74,129.46,138.13,0,65.08,69.3,43.74,0,190.28,161.06,107.22,124.36,84.99,34.61,181.39,0
12960,223.63,230.5,235.07,185.11,128.92,61.76,63.57,229.76,217.59,154.04,129.22,135.09,0,58.33,65.37,39.34,0,184.45,168.89,102.94,121.33,72.07,33.24,181.54,0
13200,221.94,230.17,234.79,184.28,131.77,58.35,63.93,226.35,215.5,141.18,128.19,137.72,0,55.94,78.77,39.93,0,196.38,173.7,92.6,123.48,75.07,31.52,188.96,0
13440,223.53,230.37,254,165.92,112.71,56.27,61.26,214.67,196.67,155.58,124.4,134.49,0,61.13,66.07,41.85,0,187.24,157.61,105.68,121.34,72.02,29.78,188.53,0
13680,223.79,230.94,254.37,186.7,133.81,65,74.39,232.28,203.36,159.68,130.45,140.34,0,56.85,69.77,40.25,0,202.04,177.47,108.5,143.67,85.09,32.07,194,0
13920,223.98,228.26,238.05,168.38,115.89,57.13,64.16,213.8,197.23,156.1,127.41,125.14,0,62.56,67.5,42.9,0,191.46,176.93,107.9,123.84,79.41,29.61,186.09,0
14160,224,230.37,237.16,167.08,115.86,59.14,73.28,230.96,220.33,144.33,128.82,127.4,0,56.51,69.6,43.18,0,194.9,167.7,99.81,146.01,76.92,34.48,197.56,0
14400,223.19,231.06,257.16,167.49,130.46,56.18,71.05,218.94,211.12,141.82,113.36,123.95,0,48.9,60.06,32.85,0,182.43,165.15,100.22,118.95,71.66,25.56,183.84,0
14640,224.09,231.28,256.97,185.24,133.17,65,72.8,229.28,220.04,144.4,128.64,126.59,0,55.65,68.63,42.89,0,190.05,178.28,109.85,125.71,84.66,31.37,188.34,0
14880,224.06,228.08,242.76,185.91,131.75,57.01,63.66,219.6,222.75,146.08,126.31,135.45,0,62.55,77.92,39.38,0,199.76,173.39,103.32,123.16,78.3,30.66,190.69,0
15120,223.84,231.39,255.87,183.82,132.13,64.57,72.43,236.21,226.58,148.62,129.23,127.03,0,56.21,79.31,42.82,0,206.77,166.96,99.8,145.8,76.67,31.62,192.29,0
15360,222.4,229.18,225.44,147.81,95.18,48.79,55.38,223.02,213.36,135.99,115.99,127.26,0,51.48,62.65,39.79,0,187.05,165.74,88.84,118.42,71.05,25.44,179.64,0
15600,223.76,231.18,243.22,168.26,133.36,58.79,72.49,222.7,205.78,162.07,127.64,137.36,0,62.93,68.36,42.96,0,198.98,177.38,96.79,140.82,83.17,33.62,190.36,0
15840,223.81,231.37,258.26,184.67,129.85,56.48,71.2,235.86,204.75,157.34,114.28,131.28,0,56.42,72.47,38.48,0,185.2,174.75,109.47,138.25,80.59,32.57,200.26,0
16080,223.59,228.71,237.91,182.07,128.69,64.38,63.3,232.62,222.52,165.96,116.13,134.07,0,61.75,77.64,38.92,0,188.81,180.59,113.56,121.51,74.31,31.07,201.18,0
16320,222.96,231.12,255.1,180.93,122.81,59.86,61.42,218.34,197.2,149.38,116.08,121.24,0,50.39,72.08,35.91,0,196.43,159.66,108.39,129.61,69.21,30.23,184.29,0


==> plotdata/fixk_2level_abc_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,25.21,24.54,19.79,17.92,7.3,9.77,14.49,15.26,8.84,6.1,11.94,9.85,0.63,10.02,8.74,6.92,0.63,11.5,6.99,3.43,7.19,6.36,4.26,8.6,1.06
480,23.77,25.885,24.47,23.81,11.36,13.83,18.68,20.99,14.78,10.93,17.78,15.78,0.91,15.33,12.77,10.64,1.16,15.83,11.13,4.63,11.31,9.19,6.2,12.66,1.17
720,26.32,26.003,26.78,25.8,14.39,17.12,19.31,24.87,19.21,14.64,22.2,20,1.22,18.11,16.64,12.86,1.56,19.12,14.4,6.3,14.63,12.02,7.88,16.35,1.52
960,25.73,24.252,29.3,26.85,17.88,18.35,20.03,24.51,20.75,16.89,22.71,21.59,1.64,18.29,17.12,14.15,1.93,20.75,16.48,8.23,16.38,14.42,9.2,17.83,1.81
1200,25.03,25.054,27.41,26.09,19.54,18.31,20.45,25.03,21.56,17.87,24.4,22.33,1.85,20.09,18.13,15.77,2.12,22.29,18.5,9.52,18.93,14.77,10.76,20.81,2.01
1440,26.55,26.65,29.83,27.18,19.07,20.1,22.07,27.09,24.88,19.36,25.88,22.23,1.92,20.51,20.36,16.63,2.15,22.31,19.82,10.43,19.93,16.65,11.18,21.55,2
1680,26.26,26.274,29.37,25.8,19.25,19.98,20.35,27.18,23.64,19.25,23.51,22.22,1.96,18.91,21.03,17.08,2.47,23.66,20.87,11.09,19.08,17.5,11.2,20.93,2.43
1920,26.15,26.371,29.88,27.61,20.64,18.28,20.75,27.3,25.7,21.54,24.62,22.24,1.79,19.97,21.33,15.8,2.27,25.92,20.28,12.5,21.33,16.39,10.6,22.87,2.15
2160,26.1,26.401,29.65,27.52,21.98,17.96,20.49,27.33,27.19,20.94,25.12,25.62,1.61,19.18,21.83,17.96,2.09,24.97,22.12,12.31,21.5,16.96,10.1,23.43,1.93
2400,26.72,26.913,30.18,27,21.8,17.62,20.89,26.9,25.84,21.25,25.54,25.24,1.54,18.15,21.24,17.4,2,26,21.22,13.52,20.43,18,9.49,24.06,1.79
2640,26.51,26.926,29.5,27.53,20.76,16.94,19.88,27.31,26.24,21.53,24.78,24.25,1.6,17.74,19.78,15.98,1.93,25.39,22.79,13.79,20.57,17.96,9.17,23.97,1.72
2880,26.95,26.663,30.34,27.78,20.95,16.47,20.24,27.96,27.52,22.14,24.25,24.6,1.29,16.56,20.11,16.44,1.63,26.05,22.85,13.9,21.2,17.31,8.89,24.15,1.52
3120,26.97,26.715,30.42,27.7,21.38,16.21,19.98,27.44,26.75,22.09,24.6,25.34,1.56,16.56,20.22,15.41,1.92,26.67,23.14,13.92,20.96,16.85,8.72,24.5,1.75
3360,26.9,27.049,30.83,27.88,21.1,15.77,19.81,27.46,27.01,22.06,25.05,24.22,1.54,16.24,19.74,15.53,1.93,26.6,23.25,14,21.47,16.52,8.67,24.51,1.77
3600,26.97,27.031,30.46,27.87,21.75,15.52,20.16,28.55,28.54,22.36,24.66,25.6,1.59,16.46,19.73,15.35,1.9,26.7,23.53,14.09,21.75,16.61,8.54,24.97,1.73
3840,26.8,26.732,30.38,27.6,20.88,14.67,19.36,27.4,26.77,21.88,24.3,24.65,1.55,15.59,18.32,14.7,1.86,26.25,22.96,13.96,21.18,16.06,8.21,24.3,1.76
4080,26.94,26.796,30.56,27.29,20.57,15.43,19.59,28.04,27.61,21.38,24.91,24.2,1.63,15.67,19.1,14.49,2.01,26.53,23.5,14.14,21.83,16.44,8.6,24.86,1.82
4320,26.32,26.903,31.3,27.99,21.3,15.4,19.7,28.67,28.37,22.06,24.3,24.39,1.62,15.81,18.75,14.02,1.95,26.82,23.58,14.31,21.47,16.02,8.65,24.7,1.8
4560,26.9,27.087,31.34,27.93,21.22,15.11,19.41,28.1,27.61,22.08,24.47,24.22,1.77,15.75,18.23,13.68,2.11,26.62,24.01,14.68,21.8,16.28,8.56,24.87,1.95
4800,26.5,26.895,31.33,27.53,21.45,15.24,19.59,28.23,27.88,22.37,24.52,24.75,1.59,15.44,18.11,13.14,2.09,26.91,23.54,14.54,22.21,16.24,8.35,25.23,1.74
5040,26.92,26.928,31.17,28.12,21.78,15.54,19.72,29.07,28.99,22.52,25.1,24.82,1.76,15.65,18.52,13.21,2.19,27.4,24.35,14.9,22.33,16.39,8.56,25.5,1.98
5280,26.9,27.008,31.66,28.15,21.37,15.46,19.7,28.68,28.52,22.39,24.6,25.08,1.79,15.69,18.54,13.25,2.23,27.3,24.11,14.86,22.66,16.22,8.5,25.79,1.98
5520,26.95,26.818,31.81,27.25,22.09,15.58,19.4,28.84,28.6,22.37,24.61,25.09,1.81,15.46,18.01,13.1,2.24,27.5,24.72,15.07,22.8,16.36,8.5,25.92,2
5760,26.69,26.787,31.76,27.69,21.54,15.3,19.58,28.51,28.69,22.1,23.61,24.45,1.51,14.84,17.63,12.88,1.86,27.45,24.41,15.07,22.75,16,8.41,25.71,1.88
6000,26.93,26.777,31.95,28.21,22.4,15.71,19.45,28.64,29.04,23.09,25.43,24.68,1.92,15.67,18.33,12.98,2.31,27.53,24.99,15.46,23.21,16.56,8.59,26.27,2.13
6240,27.03,26.811,32.19,28.33,22.21,15.71,19.37,29.18,29.53,22.84,25.05,25.2,1.95,15.45,18.33,12.87,2.13,27.4,24.7,15.32,23.29,16.59,8.48,26.09,2.11
6480,26.57,26.881,31.89,28.31,22.68,15.88,19.22,29.37,29.69,23.34,25.54,24.75,1.94,15.72,18.51,12.81,2.35,27.82,25.36,15.78,23.2,16.76,8.6,26.1,2.08
6720,26.68,26.903,31.98,28.28,22.31,15.6,19.42,28.74,28.89,23.45,24.9,25.08,1.91,15.5,18.22,12.74,2.34,27.53,24.63,15.69,22.79,16.39,8.19,26.06,2.13
6960,27.07,26.712,32.17,28.36,22.89,15.72,19.53,29.2,29.34,23.15,25.82,25.56,1.87,15.96,18.5,12.71,2.31,28.03,25.27,15.4,23.7,16.87,8.72,26.24,2.02
7200,26.56,27.056,32.26,28.35,23.16,16,19.73,29.51,30.09,23.21,25.55,25.49,1.91,15.9,18.45,12.94,2.29,27.61,25.52,15.9,23.49,16.54,8.35,26.7,2.02
7440,26.72,27.116,32.32,28.41,22.75,15.76,19.33,29.37,29.69,23.96,25.63,25.56,2.06,15.96,18.61,12.87,2.46,28.16,25.46,16.13,23.92,17.03,8.6,26.47,2.25
7680,26.19,26.956,30.94,27.12,22.11,14.27,18.98,28.3,28.51,22.87,23.88,24.29,1.8,14.58,17.52,12.9,2.09,26.7,24.5,15.55,22.01,15.67,7.73,25.65,2.05
7920,26.79,26.979,32.24,28.45,23.68,16.07,19.45,29.78,30.43,24.13,25.65,25.98,2.03,15.86,18.85,12.88,2.47,27.86,25.97,16.56,23.5,17.07,8.82,26.49,2.23
8160,27.1,26.9,32.38,28.14,23.48,16.17,20.29,29.36,29.96,23.98,25.7,25.77,1.97,15.79,18.87,12.98,2.5,27.98,25.92,16.43,23.18,17.08,8.59,26.95,2.15
8400,26.69,27.005,32.41,28.03,23.85,15.87,19.31,29.64,30.38,24.27,26.14,25.78,2.05,15.98,18.71,13.04,2.51,28.15,25.8,16.69,23.54,17.02,8.87,27.23,2.27
8640,26.98,26.894,32.4,27.77,23.21,15.74,19.66,29.34,29.92,23.61,25.2,25.23,1.65,14.97,17.87,12.49,1.99,28.01,25.81,16.83,23.79,16.6,8.73,26.91,2.14
8880,27,27.154,32.18,28.17,23.7,16.28,19.79,29.56,30.26,24.34,25.54,26.1,2.12,15.83,18.62,12.99,2.53,27.2,26.32,17.04,24.49,17.11,8.81,27.34,2.31
9120,27.02,27.109,32.64,28.57,23.9,15.98,19.52,29.45,30.93,24.83,26.1,25.49,2.1,15.81,18.69,13.01,2.53,27.57,26.4,17.1,24.46,17.42,8.81,26.68,2.34
9360,27.02,26.938,32.59,28.61,24.05,16.4,19.92,30.12,31.11,24.96,25.15,25.91,2.02,15.95,18.97,12.92,2.56,28.32,26.38,17.35,24.52,17.14,8.83,27.41,2.29
9600,27.02,26.939,32.34,28.46,24.05,15.72,19.54,29.06,30.31,24.68,25.05,25.35,2.03,15.68,18.71,12.89,2.47,28.2,26.29,17.36,23.81,17.25,8.66,26.75,2.31
9840,27.07,27.163,32.46,27.92,24.32,16.22,19.91,29.84,31.02,24.5,26.25,26.31,2.13,16.29,19.05,12.95,2.53,28.59,26.84,17.68,24.66,17.64,8.91,27.09,2.31
10080,26.71,27.103,32.8,27.98,24.7,16.19,19.92,30,31.21,25.01,25.45,26.13,2.01,15.66,18.75,13.07,2.31,28.58,26.88,16.5,24.35,17.45,8.74,27.61,2.29
10320,26.98,27.099,32.46,27.97,24.81,16.32,19.57,29.9,31.22,25.26,25.58,26.29,2.19,15.96,18.98,13.01,2.6,28.52,27.15,17.83,24.75,17.75,8.81,27.41,2.41
10560,27.01,27.137,32.49,27.72,24.69,15.76,19.19,29.39,30.92,25.11,25.49,26.2,2.07,15.69,18.75,12.84,2.48,28.15,26.6,17.44,24.5,17.22,8.51,27.49,2.21
10800,26.81,27.165,32.15,27.99,24.44,16.31,19.51,30.12,31.7,25.3,25.42,26.46,2.19,15.88,19.18,13,2.56,28.1,27.24,17.63,24.69,17.69,8.87,27.81,2.34
11040,26.79,26.94,32.72,27.77,24.91,16.21,19.34,29.78,31.51,25.61,25.98,26.51,2.09,15.92,18.84,13.07,2.59,28.53,27.11,18.09,24.37,17.74,8.76,27.72,2.39
11280,26.76,26.955,32.36,28.54,24.72,16.08,20.05,30.08,31.52,25.49,25.9,26.17,2.18,16.04,19.15,13.42,2.58,28.85,27.12,17.63,24.3,17.84,9.08,27.61,2.38
11520,26.54,27.067,31.98,28.03,23.89,14.5,19.33,29.25,30.58,24.24,24.33,24.9,1.61,14.2,17.66,12.63,1.88,27.96,26.58,17.9,24.18,16.89,8.41,27.1,1.84
11760,27.1,27.035,32.73,28.51,25.11,15.94,19.61,29.72,31.61,25.5,25.77,26.07,2.23,15.75,19.15,12.99,2.51,28.38,27.49,18.23,24.84,17.65,8.87,27.7,2.39
12000,27.08,27.004,32.62,27.99,25.54,16.1,19.14,29.98,31.73,25.51,25.83,25.66,2.18,15.69,18.96,13.06,2.64,28.65,27.29,18.31,24.75,17.56,8.79,25.55,2.46
12240,27.02,26.956,32.63,28.38,25.44,15.77,19.48,30.24,31.8,25.96,25.93,26.39,2.03,15.96,19.32,13.22,2.62,28.84,27.22,18.78,25.03,17.88,8.81,27.89,2.38
12480,27.01,26.953,32.41,28.07,25.03,16.17,19.4,29.84,31.47,26.03,25.51,26.29,2.06,15.55,18.95,13.08,2.56,28.6,27.29,18.7,24.12,17.37,8.78,27.98,2.43
12720,27.01,27.137,32.39,28.5,25.39,15.66,19.32,29.59,31.27,25.7,25.86,26.78,2.2,15.79,18.99,13.06,2.64,28.73,27.63,18.39,25.24,17.76,8.93,28.02,2.43
12960,27.07,27.193,32.65,28.43,25.61,16.28,19.35,30.08,31.8,25.97,25.58,25.95,2.11,15.51,19.1,13.25,2.53,28.45,27.19,18.48,24.62,17.74,8.8,27.3,2.35
13200,26.72,27.097,32.71,28.47,25.78,16.29,19.22,29.69,32.16,26.25,26.24,26.71,2.17,15.88,19.24,13.32,2.69,29,27.97,19.05,25.29,17.88,8.93,28.36,2.5
13440,26.81,27.142,32.58,28.39,25.19,15.67,19.21,29.82,31.69,26.22,25.13,26.5,2.15,15.73,19.14,13.3,2.59,28.88,27.42,18.82,24.86,17.59,8.81,27.73,2.42
13680,26.99,27.182,32.69,28.11,25.51,16.55,19.13,30.35,32.16,25.44,26.4,26.97,2.27,15.79,19.61,13.24,2.66,28.23,27.94,19.29,25.27,18.15,8.77,28.35,2.43
13920,26.74,27.173,32.67,28.52,25.72,16.2,19.39,30.16,32.07,26.29,25.86,26.38,2.14,15.86,19.15,13.37,2.7,28.78,27.62,19.12,25.19,17.5,8.55,28.18,2.38
14160,27.06,27.069,32.78,28.51,26.03,15.94,19.23,29.98,32.26,26.15,25.96,27.01,0,15.8,19.59,13.31,2.74,28.77,28.19,18.89,25.34,18.03,8.96,28.24,2.51
14400,27.06,27.2,32.55,28.37,25.45,16.19,19.49,29.76,31.85,25.51,24.59,26.23,0,14.92,18.28,12.8,2.05,28.17,27.04,18.41,24.49,16.26,7.23,27.85,2.35
14640,27.03,27.195,32.76,28.15,25.69,16.54,19.22,30.35,32.38,26.56,26.22,27.04,0,15.68,19.27,13.23,0,28.77,28.12,19.47,25.61,18.11,8.93,27.67,0
14880,26.68,27.06,32.55,28.44,25.52,16.14,19.13,30.07,32.37,26.34,25.59,26.4,0,15.55,18.97,13.13,0,28.69,27.71,18.78,25,17.24,8.5,28.32,0
15120,27.09,26.902,32.71,28.5,25.91,16.61,19.25,30.31,32.61,26.67,25.82,26.58,0,15.7,19.72,13.55,0,28.86,28.36,19.38,25.39,18.28,8.9,28.24,0
15360,26.49,26.699,30.71,26.05,23.43,13.16,17.36,28.58,30.08,24.96,23.37,24.37,0,14.53,16.84,12.31,0,27.3,25.68,17.18,22.8,15.49,6.79,26.87,0
15600,26.73,27.17,32.7,28.08,26.44,16.57,19.16,30.26,31.69,26.97,25.9,26.61,0,16.19,19.56,13.35,0,28.83,28.57,19.72,25.55,18.45,9.03,28.46,0
15840,26.76,27.154,32.7,28.27,25.88,16,19.02,29.81,32.18,26.13,25.6,26.21,0,15.14,18.94,12.78,0,28.28,27.63,19.58,24.9,17.66,8.67,28.25,0
16080,27.1,26.944,32.61,28.43,25.92,16.49,19.02,30.07,32.51,26.54,25.73,27.1,0,15.65,19.18,13.22,0,28.72,28.37,19.66,24.86,18.36,8.99,27.98,0
16320,26.67,26.971,32.31,27.71,25.33,15.35,18.85,29.55,31.88,26.22,24.59,26.44,0,14.97,18.45,12.49,0,28.28,27.14,19.01,24.44,17.43,8.16,27.94,0


==> plotdata/fixk_2level_naive_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,195.15,192.75,56.58,35.27,16.19,16.27,18.75,26.84,20.91,13.93,20.87,12.97,2.47,14.91,9.13,6.69,2.64,18.77,13.95,9.14,14.43,9.22,10.29,11.81,4.76
480,205.53,201.05,110.22,76.35,40.71,40.89,40.3,65.46,52.15,38.11,56.97,36.71,6.52,40.24,26.62,18.92,6.81,42.84,32.87,23.01,34.78,23.54,25.24,27.96,7.39
720,212.57,207.16,122.53,92.12,62.91,58.29,56.34,107.76,92.99,63.78,83.45,64.98,12.17,64.76,45.68,30.3,11.57,67.89,55.99,36.84,53.34,39.98,39,44.53,12.27
960,218.77,203.08,172.55,117.81,87.04,75.26,70.67,102.54,93.65,72.79,92.59,70.26,14.54,68.31,56.79,38.37,14.99,95.23,74.31,52.72,75.5,54.37,50.4,62.27,16.05
1200,218.41,210.58,146.97,112.51,94.29,83.58,69.57,120.25,115.13,92.51,100.42,86.03,16.28,69.41,68.01,46.36,17.62,109.79,94.13,68.74,87.19,68.07,59.92,79.89,19.13
1440,219.19,206.9,151.61,124.01,100.44,84.86,73.6,144.75,145.54,113.09,115.93,103.59,15.64,83.45,77.84,54.49,18.46,97.49,87.01,67.59,79.59,65.1,50.72,93.08,17.59
1680,220.36,211.53,138.82,111.28,98.95,79.18,67.63,125.23,123.28,104.39,107.71,92.05,17.73,69.05,79.58,55.54,13.46,102.06,90.22,72.15,81.25,71.49,49.47,101.75,16.92
1920,216.51,212.65,159.09,129.12,108.1,80.84,64.05,131.82,132.26,122.28,101.98,99.91,10.8,67.43,84.9,56.14,10.12,115.9,107.37,86.81,86.51,70.95,43.27,110.62,11.53
2160,218.19,215.94,135.05,112.58,99.58,66.25,64.01,148.27,159.05,129.83,103.2,110.35,10.97,61.17,82.72,63.26,9.68,118.57,115.73,86.92,87.91,75.84,33.86,116.36,7.1
2400,218.75,219.08,136.49,115.21,103.87,59.03,60.85,128.49,126.97,116.62,96.05,104.76,9.69,52.11,71.61,54.37,8.31,124.49,115.46,75.13,90.93,82.27,30.55,91.33,5.85
2640,218.71,215.68,138.54,104.65,88.05,54.51,56.34,124.33,141.68,119.06,96.3,95.64,7.49,49.77,70.9,57.96,6.12,110.98,121.47,74.09,74.47,79.34,32.02,92.58,8.16
2880,222.8,219.98,74.76,117.5,98.47,54.93,54.32,130.76,131.29,122.25,82.67,109.4,6.29,51.86,72.03,53.09,5.04,109.2,105.3,79.45,68.85,60.51,25.92,98.76,5.8
3120,215.66,221.03,74.02,100.3,84.37,52.46,48.38,116.38,134.96,111.8,77.5,101.19,7.83,49.28,61.34,45.52,5.99,110.09,108.51,64.95,77.55,69.64,24.83,87.33,7.14
3360,221.9,222.64,93.95,51.02,93.64,46.52,48.99,134.06,136.76,113.95,76.4,99.12,7.71,48.01,60.57,48,6.08,97.84,93.27,78.43,80.09,66.48,24.68,105.83,6.98
3600,221.8,219.52,97.86,62.98,90.17,48.28,28.86,123.35,125.92,114.86,86.96,103.41,6.97,47.14,59.32,45.32,6.11,114.79,112.43,78.14,77.36,66.7,27.23,91.73,6.84
3840,219.09,217.61,82.22,69.02,90.92,46.99,30.6,115.76,116.85,92.91,79.9,96.2,6.95,42.25,62.06,44.35,6.36,116.09,97.72,62.77,67.21,56.56,26.61,109.15,8.02
4080,218.8,223.66,86.27,60.82,76.8,45.7,26.18,72.59,136.91,109.62,82.27,95.06,6.89,42.5,60.45,38.62,7.28,105.76,105.35,74.88,62.68,61.75,26.32,113.51,8.17
4320,217.8,225.25,84.58,65.94,76.13,45.34,26.53,70.19,140.32,111.23,80.7,98.01,7.72,42.31,58.94,41.26,7.02,106.52,104.69,59.66,64.45,52.93,26.24,97.72,7.58
4560,221.13,220.69,88.82,59.78,84.19,44.93,26.77,75.66,114.22,105.72,78.51,93.19,7.27,43.55,52.65,39.68,6.59,105.2,107.1,74.21,74.58,61.02,25.96,85.15,8.66
4800,221.21,222.05,88.92,63.9,75.92,44.54,41.12,78.22,134.54,106.04,42.2,91.86,8.22,41.42,55.98,38.98,6.77,109.42,93.63,73.76,76.4,59.03,25.89,100.37,6.45
5040,222.46,226.56,95.18,56.12,75.6,26.59,40.62,78.12,119.44,107.31,47.86,94.52,7.3,31.61,55.49,34.83,6.85,60.58,94.79,74.03,64.72,60.36,25.57,102.3,7.45
5280,222.19,226.02,96.48,89.53,83.29,29.48,40.15,75.64,130.15,103.3,45.63,90.47,7.36,30.27,54.02,36.95,7.98,55.11,104.38,71.61,63.45,57.99,23.51,105.18,8.72
5520,223.61,222.83,92.94,90.26,82.23,29.27,40.86,77.72,114.27,104.62,45.74,88.79,8.17,28.48,50.2,33.79,8.05,63.75,89.52,71.9,62.72,57.02,24.95,106.14,8.73
5760,222.02,222.49,136.23,92.36,82.3,24.57,40.92,81.34,116.73,93.32,55.5,83.16,6.84,31.6,48.71,35.27,7.25,62.98,104.65,60.45,64.82,57.07,24.76,108.77,7.18
6000,224.45,223.25,138.07,90.5,81.28,28.03,39.06,82.09,128.42,102.04,42.67,79.88,8.53,25.3,52.07,32.86,7.24,62.49,107.28,73.96,64.83,53.92,25.34,63.56,8.84
6240,224.18,227.8,134.63,85.81,58.98,30.09,38.46,85.47,67.89,91.39,52.79,78.85,7.85,29.32,49.18,34.82,8.39,65.81,109.42,61.98,40.75,57.23,24.51,47.96,7.59
6480,223.93,227.18,137.01,84.89,56.63,31.63,40.75,86.52,73.18,105.07,56.27,89.11,8.74,32.06,51.6,32.57,8.41,64.9,110.9,75.27,53.39,52.92,25.49,50.02,7.95
6720,223.6,228.52,140.78,86.81,55.12,28.84,38.47,80.99,73.21,90.77,46.61,79.12,8.76,30.1,50.74,33.85,7.39,69.57,91.96,73.12,38.92,51.89,17.55,58.69,7.96
6960,223.58,228.85,136.31,90.08,46.11,30.42,38.21,84.7,71.94,103.87,49.64,85.09,7.24,30.43,50.12,33.31,7.14,69.54,105.22,74.13,46.1,56.27,20.21,62.36,7.37
7200,222.33,225.08,139.87,91.14,50.58,31.45,38.23,91.23,78.55,93.97,51.8,43.19,8.33,28.03,48.13,33.54,8.2,73.29,95.24,63.48,50.1,56.57,18.52,64.64,9.09
7440,223.85,229.43,119.92,71.39,45.74,42.8,30.37,83.58,79.65,92.58,51.63,55.12,7.96,41.82,36.41,33.1,8.51,74.02,96.35,64.09,44.37,53.14,21.25,61.72,8.33
7680,222.93,227.75,123.45,74.58,56.36,42.87,31.09,91.23,81.23,103.84,75.4,56.5,8.88,41.86,28.93,17.77,8.62,73.91,111.32,74.21,44.05,56.65,20.27,66.58,9.39
7920,223.19,225.95,123.62,71.62,55.57,42.76,30.31,93.58,85.87,66.91,77.78,56.65,8.94,41.95,35.45,21.81,6.53,71.43,106.77,75.41,47.42,57.21,19.1,62.88,8.35
8160,221.64,229.02,122.23,72.4,54.24,42.74,29.99,92.01,83.12,71.14,75.6,47.6,8.69,41.93,33.35,21.89,7.35,75.3,67.8,75.75,45.75,57.31,20.5,70.28,8.77
8400,223.17,230.08,96.04,53.59,53.05,42.6,22.29,94.29,84.14,66.3,76.88,48.45,7.98,42.53,34.16,21.58,7.57,79.51,76.07,76.16,44.75,52.23,21.38,66.16,9.39
8640,223.05,227.42,97.63,54.03,57.09,43.29,22.13,97.69,87.23,62.83,76,58.98,6.98,42.09,28.87,20.54,6.31,81.67,64.24,76.87,46.83,57.09,19.19,67.35,8.06
8880,223.2,230.55,98.67,55.4,56.28,42.66,21.88,124.24,83.24,70.37,76.35,57.66,9.01,42.26,32.08,20.63,6.83,82.72,69.27,78.03,46.67,57.84,19.19,68.03,9.65
9120,223.56,229.63,98.73,54.9,50.71,42.73,22.43,126.07,85.57,79.18,77.47,54.32,8.3,42.2,31.51,22.38,7.38,76.51,69.66,76.55,48.43,52.09,20.72,70.58,9.58
9360,224.73,229.87,97.35,53.9,54.26,42.74,21.87,128.1,87.2,73.94,78.89,55.31,9.21,41.85,34.19,24.7,6.73,78.37,75.27,77.08,47.75,35.62,20.44,69.65,7.52
9600,223.83,227.18,98.25,54.17,53.55,43.53,22.34,123.84,85.37,68.17,76.88,52.87,9.1,42.41,30.91,21.55,6.76,78.01,71.16,77.98,46.25,39.65,20.83,74.65,9.64
9840,224.23,230.53,99.38,55.92,49.65,43.4,22.85,125.91,88.11,64.94,76.97,52.35,6.73,42.46,35.64,21.36,6.64,77.76,67.51,78.51,50.48,36.05,20.25,75.96,9.56
10080,224.63,226.21,98.88,54.9,54.32,42.68,22.33,129.71,93.18,77.24,77.18,56.62,8.59,42.27,34.92,19.54,6.75,86.38,74,78.72,50.66,40.02,25.48,80.16,9.58
10320,224.2,228.93,98.05,55.01,54.22,42.66,22.24,129.12,91.1,64.7,78.19,54.81,9.04,42.49,34.62,22.44,6.87,84.58,75.53,68.62,52.75,43.17,23.83,74.56,8.76
10560,224.09,226.5,100.07,54.72,78.77,42.93,22.05,130.43,89.97,69.77,76.45,51.07,9.34,42.23,34.05,24.22,6.88,87.15,74.68,78.4,72.27,41.94,24.66,74.65,8.3
10800,224.14,225.85,99.85,54.29,78.97,42.89,21.91,132.77,93.7,69.36,79.11,58.71,8.43,42.19,33.76,32.08,8.64,83.32,72.86,60.5,73.75,42.25,24.79,75.05,9.86
11040,223.76,230.15,99.1,56.78,78.36,36.79,22.17,112.83,94.08,70.44,66.21,50.06,8.91,36.49,47.14,31.95,8.72,86.19,75.83,55.35,74.86,38.67,25.16,78.42,9.76
11280,224.11,225.06,99.71,56.48,78.61,36.67,22.44,114.97,90.77,68.43,67.52,55.39,8.87,36.5,46.74,32.08,8.53,84.2,73.17,50.91,72.68,40.95,23.86,77.97,8.63
11520,221.78,229.26,100.57,55.45,79.26,36.44,22.38,115.91,95.38,71.18,66.52,81.77,6.04,36.67,45.41,31.65,7.37,86.65,73.81,59.09,74.99,44.07,24.88,79.27,6.53
11760,222.35,226.02,100.13,56.1,79.58,36.5,22.23,114.58,88.87,70.66,67.3,80.62,8.41,36.82,46.9,31.88,8.66,88.03,78.3,55.75,74,40.78,25.22,79.32,7.66
12000,223.65,230.57,101.28,55.61,79.4,37.07,22.36,116.75,94.47,75.19,66.98,80.04,8.53,37.15,47.13,32.07,7.96,83.14,78.15,57.6,75.27,41.08,25.26,83.37,8.72
12240,224.06,230.23,100.13,56.26,79.14,36.54,22.2,116.52,99.82,72.74,67.81,81.26,8.2,36.84,48.12,31.79,8.63,113.23,77.59,52.58,73.06,43.68,25,81.21,8.6
12480,222.26,230.85,102.22,56.1,79.62,29.28,22.5,88.82,98.05,74.53,53.29,80.42,9.24,28.7,46.8,32,8.02,115.39,78.3,56.7,75.17,41.23,25.3,81.44,9.89
12720,222.61,230.76,100.95,56.64,79.92,29.65,22.33,91.24,99.35,74.92,54.09,80.26,6.62,28.88,46.83,31.7,7.63,115.19,82.78,57.43,74.11,43.05,25.04,82.04,9.33
12960,223.63,230.5,101.55,56.01,80.24,29.09,22.45,93.33,133.31,81.92,53.39,83.18,8.38,29.89,48.14,31.75,8.44,111.17,78.86,61.29,74.01,44.97,25.16,81.76,9.87
13200,221.94,230.17,100.92,55.47,79.8,29.44,22.29,91.07,131.71,73.27,53.51,80.32,9.16,29.48,48.24,31.95,8.7,112.06,77.99,55.8,73.08,42.81,25.19,85.72,10.1
13440,223.53,230.37,102.36,55.87,80.38,28.97,22.64,92.36,132.23,75.93,54.13,80.42,9.51,30.43,47.06,32.44,8.05,113.49,80.53,53.66,75.16,38.09,25.19,84.16,8.77
13680,223.79,230.94,101.08,55.48,79.96,29.37,22.48,91.75,133.89,82.12,53.63,83.48,8.03,29.96,47.05,31.95,8.71,115.44,86.18,61.63,74.09,42.58,25.47,85.83,9.31
13920,223.98,228.26,101.58,55.45,79.78,29.57,22.37,90.64,129.84,81.49,53.61,80.72,8.62,30.03,46.12,32.39,8.69,116.6,85.84,61.82,75.23,46.54,25.15,87.41,7.22
14160,224,230.37,100.96,54.88,79.56,29.72,22.22,92.84,131.32,77.9,54.27,79.8,8.5,29.84,46.46,32.46,8.55,117.64,85.79,61.7,75.33,41.79,25.27,87.76,9.46
14400,223.19,231.06,101.61,56.65,80.11,29.3,22.4,91.48,133.84,79.58,53.37,80.83,5.73,29.28,46.19,31.83,7.65,115.5,81.37,61.27,74.75,44.89,23.67,83.58,8.99
14640,224.09,231.28,101.59,55.88,68.51,29.61,22.47,91.17,131.86,78.18,53.65,80.74,9.01,29.55,48.35,31.95,8.68,103.96,85.04,57.06,64.58,41.7,23.01,84.95,9.27
14880,224.06,228.08,101.3,55.03,67.94,30.25,22.31,92.9,132.44,78.14,54.09,81.99,9.06,29.83,46.62,32.41,8.72,105.18,84.6,57.24,65.09,42.82,23,87.18,9.49
15120,223.84,231.39,101.57,55.26,67.73,28.82,22.19,93.17,133.88,78.57,54.37,80.91,9.12,29.95,46.31,32.1,8.1,105.61,84.55,62.19,64.88,40.87,22.73,87.02,8.85
15360,222.4,229.18,101.44,55.31,66.6,29.27,22.08,90.65,132.62,84.29,52.84,80.6,8.87,28.29,46.9,32.01,8.68,103.63,84.8,55.07,64.81,55.15,20.5,86.03,9.23
15600,223.76,231.18,101.78,55.22,67.59,28.8,22.17,92.54,133.48,82.28,54.07,80.44,7.3,29.68,46.77,31.83,7.77,104.69,83.15,65.24,64.94,57.76,22.85,87.72,9.26
15840,223.81,231.37,102.36,56.03,68.3,30.14,22.15,92.88,134.69,81.24,54.03,83.56,8.08,29.86,46.24,32.04,8.47,105,86.08,64.78,65.8,57.89,23.39,113.4,8.1
16080,223.59,228.71,101.96,55.77,68.36,28.92,22.08,92.66,133.59,83.97,54.07,81.09,8.8,29.92,46.57,31.99,8.68,105.91,89.88,65.33,64.74,55.97,23.32,113.83,9.43
16320,222.96,231.12,102.7,55.24,68.48,29.03,22.37,93.06,134.6,83.49,54.37,80.47,9.13,29.49,48.19,31.58,8.73,104.77,89.94,64.96,66.2,55.62,23.32,108.42,5.85


==> plotdata/fixk_2level_naive_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,25.21,24.54,18.24,15.47,8.48,10.74,12.05,13.08,10.79,7.68,11.57,9.71,0.76,10.34,8.58,6.72,1.19,9.54,9.02,4.61,7.28,6.54,5.6,7.65,2.1
480,23.77,25.885,22.75,19.72,13.05,14.79,15.31,19.25,16.45,13.05,17.43,15.05,1.14,14.68,13.61,10.45,2.32,15.24,13.58,8.02,13.46,10.97,9.23,13.33,2.39
720,26.32,26.003,25.7,21.26,15.94,16.03,16.96,21.8,19.9,15.94,20.19,18.72,1.43,17.04,16.21,12,3.04,18.21,17.24,10.76,16.61,13.54,10.72,15.39,3.08
960,25.73,24.252,24.97,23.34,17.49,16.77,17.23,22.66,20.52,19.08,21.79,19.01,1.26,17.54,17.64,13.62,3.51,19.57,19.18,12.94,17.96,14.75,12.03,16.85,3.67
1200,25.03,25.054,25.11,23.02,20.06,17.75,16.88,24.11,23.39,19.98,23.13,21.09,1.08,17.19,17.34,13.6,3.76,21.34,19.76,14.68,16.79,17.21,12.69,18.14,3.87
1440,26.55,26.65,27.9,24.09,19.46,18.25,17.89,24.92,26.07,21.78,23.95,21.92,1.4,18.23,19.27,15.24,2.69,23.33,20.22,15.83,18.32,17.94,10.97,19.88,2.53
1680,26.26,26.274,27.56,23.91,21.42,16.2,16.04,25.06,23.93,20.08,23.76,20.3,1.55,14.99,19.68,15.61,3.46,21.17,22.76,16.46,17.79,18.33,11.9,19.64,3.67
1920,26.15,26.371,24.95,24.07,19.89,17.92,17.35,23.35,26.61,20.6,23.58,20.51,0.99,17.42,19.84,15.86,2.9,24.03,20.1,14.58,20.71,18.51,10.99,21.82,1.88
2160,26.1,26.401,27.61,24.01,22,17.34,17.01,23.39,24.51,23.53,23.31,21.02,1.67,16.66,19.85,13.74,2.57,24.02,20.22,14.17,20.57,15.05,10.71,21.96,1.62
2400,26.72,26.913,24.91,21.43,18.49,13.19,16.52,25.44,26.97,23.31,22.65,23.06,1.07,15.69,19.41,12.53,2.41,24.02,19.43,17.61,15.72,18.23,10.07,19.12,1.39
2640,26.51,26.926,27.62,21.36,18.09,16.15,16.07,23.01,27.02,23.23,22.44,22.92,0.97,15.31,18.95,14.93,1.38,20.19,19.36,16.88,20,17.91,9.81,18.78,2.29
2880,26.95,26.663,25.11,23.7,21.93,12.35,15.74,25.58,23.63,18.86,22.19,23.14,0.74,10.73,14.75,14.44,2.23,23.85,19.28,13,15.03,13.04,9.42,18.79,1.18
3120,26.97,26.715,25.02,21.06,17.64,15.64,15.64,25.5,27.24,18.73,17.56,22.87,1.49,14.83,14.39,10.57,2.44,20.21,19.33,17.55,19.88,17.65,6.3,22.25,1.29
3360,26.9,27.049,22.32,20.97,17.44,11.86,12.71,25.57,27.23,22.74,21.87,18.99,1.43,10.82,18.14,13.82,2.53,24.15,23.84,12.97,14.99,17.37,9.43,22.31,1.23
3600,26.97,27.031,22.66,18.29,21.45,15.11,15.1,25.65,23.67,23.36,21.91,22.51,1.49,14.69,17.94,13.29,1.45,20.14,23.94,12.9,19.83,12.52,9.4,18.65,2.23
3840,26.8,26.732,24.34,18.68,17.53,15.17,12.3,25.44,27.39,18.8,17.34,22.64,0.76,10.68,17.7,13.37,2.58,23.95,23.93,17.51,19.49,12.36,6.14,18.53,2.26
4080,26.94,26.796,22.35,17.69,17.27,15.11,12.39,25.58,27.53,18.93,17.54,22.57,1.3,14.53,17.73,13.21,2.59,20.17,24.1,18.12,15.15,12.45,9.13,18.66,1.24
4320,26.32,26.903,24.48,19.08,17.22,11.71,10.98,25.71,23.79,23.75,17.75,18.7,1.36,14.71,13.34,13.02,2.53,20.15,23.97,18.04,19.66,12.08,9.26,22.69,2.23
4560,26.9,27.087,23.1,19.52,21.51,14.95,14.44,23.4,27.61,18.86,21.7,22.46,1.03,11.12,17.41,12.9,1.57,24.13,19.32,17.84,19.99,16.87,9.09,18.95,2.46
4800,26.5,26.895,24.36,22.51,21.59,14.88,14.33,20.43,27.66,23.67,17.78,18.52,1.45,11.2,17.21,9.42,2.69,20.39,19.44,12.78,19.96,16.78,9.08,19.15,2.15
5040,26.92,26.928,24.76,22.39,21.37,14.89,14.25,22.39,27.98,23.74,17.95,22.47,1.36,11.12,13.23,9.28,2.7,20.48,24.38,12.77,15.49,12.14,9.11,19.14,2.44
5280,26.9,27.008,25.16,20.54,17.42,14.89,14.18,20.96,23.9,19.43,21.7,22.5,1.19,11.24,13.21,12.49,2.79,20.71,24.16,12.95,15.65,16.87,9.16,23.18,2.46
5520,26.95,26.818,26.22,22.24,21.5,11.74,12.05,22.23,27.82,23.93,15.62,22.35,1.06,14.61,13.41,9.29,2.82,24.23,24.56,13.1,20.23,16.85,6.09,19.55,1.35
5760,26.69,26.787,26.22,20.5,21.7,12.82,14.06,22.72,27.88,19.89,15.56,22.4,0.67,13,13.25,12.3,2.83,20.93,24.53,18.33,20.25,16.79,6.19,19.63,1.33
6000,26.93,26.777,28.02,22.18,21.64,10.57,14.04,22.48,27.84,19.67,18.82,18.64,1.71,10.09,17.23,12.39,2.9,20.66,20.16,13.48,16.17,17.09,9.27,23.4,1.42
6240,27.03,26.811,28.07,22.17,17.67,13.13,13.95,22.64,27.87,19.83,18.38,22.34,1.08,10.04,17.2,12.34,1.75,18.22,20.38,18.87,16.25,12.66,9.18,23.42,2.57
6480,26.57,26.881,26.44,22.14,17.82,12.98,12.11,22.85,28.16,19.92,18.65,18.79,1.11,12.99,13.25,9.27,2.93,18.18,20.52,18.93,20.65,17.11,9.36,23.58,2.55
6720,26.68,26.903,26.41,22.16,21.55,15.03,13.86,23.06,28.12,24.56,18.67,18.76,1.25,11.23,17.16,9.31,2.98,20.85,20.64,18.97,20.67,17.3,9.23,23.47,1.43
6960,27.07,26.712,28.19,20.44,21.58,11.61,13.75,22.97,28,20.42,18.77,18.48,0.84,14.77,13.15,9.15,2.85,18.69,25.05,13.93,16.8,17.08,6.41,20.22,2.22
7200,26.56,27.056,26.53,20.62,15.63,11.91,11.92,21.54,22.19,20.42,21.91,22.34,1.04,11.33,17.1,12.19,1.8,18.94,21.03,19.14,18.1,12.93,6.38,17.16,2.55
7440,26.72,27.116,25.94,21,15.66,11.84,12.66,21.64,24.71,24.61,18.54,22.31,1.16,14.78,13.25,12.16,3.04,19.37,25.41,14.14,17.6,17.3,8.29,17,2.67
7680,26.19,26.956,26.01,21.26,18.02,14.97,12.54,21.61,25.02,20.58,21.85,22.33,0.86,14.57,17.05,9.34,3.03,21.42,25.43,18.85,17.36,17.33,8.13,19.23,1.46
7920,26.79,26.979,27.57,19.45,18.96,14.91,12.64,23.23,25.2,24.71,22.07,22.39,1.69,11.47,17.04,12.15,3.07,19.19,21.42,14.53,17.71,12.96,8.52,19.81,2.63
8160,27.1,26.9,27.51,20.93,15.98,11.93,10.94,24.36,24.64,24.92,18.42,19.17,0.91,14.61,17.11,12.18,3.12,21.85,25.58,14.61,17.67,17.41,5.96,20.02,1.47
8400,26.69,27.005,25.79,19.7,16.46,11.97,10.15,25.98,25.04,24.95,18.78,19.08,1.61,14.75,17.03,12.2,3.12,19.51,25.45,19.76,14.96,13.07,8.69,17.82,2.65
8640,26.98,26.894,24.49,18.38,18.79,15.02,10.13,24.52,25.22,21.13,21.9,15.87,0.75,14.78,13.71,12.18,3.04,22.05,21.71,19.94,17.9,17.39,6.08,17.72,1.41
8880,27,27.154,25.92,19.71,19.19,11.95,11.4,26.02,25.25,21.15,18.83,18.41,1.76,11.58,11.89,10.69,2.98,22.13,21.74,15.06,17.94,17.49,8.65,20.32,1.5
9120,27.02,27.109,24.73,18.42,16.39,14.89,11.35,25.95,22.38,25.09,18.79,19.06,1.17,14.73,11.89,10.57,1.85,22.37,25.84,15.18,17.97,17.5,6.67,20.7,1.51
9360,27.02,26.938,24.79,18.43,18.73,14.87,11.36,26.05,25.48,19.03,18.95,16.48,1.19,11.67,15.25,10.38,2.95,22.52,22.2,15.28,15.17,13.2,9.58,20.59,2.08
9600,27.02,26.939,24.74,18.43,21.84,12.08,11.33,24.6,22.84,21.81,18.83,19.94,1.28,14.83,11.79,10.12,3.04,22.05,19.25,20.17,17.59,13.3,6.64,18.38,2.72
9840,27.07,27.163,25.99,19.69,22.04,14.95,11.37,24.67,25.57,19.19,22.17,16.97,1.43,14.98,15.07,12.16,1.96,20.34,19.23,15.58,17.91,17.64,6.72,20.41,2.71
10080,26.71,27.103,26.12,19.69,18.86,12.12,10.25,24.89,25.72,22.01,18.91,19.65,1.33,14.95,16.98,12.14,3.17,22.82,18.92,15.68,18.09,17.56,9.67,21.16,1.49
10320,26.98,27.099,24.86,19.66,22.11,14.88,10.11,24.8,23.27,22.43,22.06,19.04,1.75,11.71,17.11,12.17,3.27,20.5,23.54,20.66,18.09,17.89,9.6,18.93,2.8
10560,27.01,27.137,24.97,19.75,18.9,12.08,10.2,26.18,23.38,19.13,18.96,22.28,1.13,11.88,17.04,12.15,3.26,23.01,22.5,15.93,21.57,17.67,9.66,21.46,2.71
10800,26.81,27.165,26.12,18.42,22.1,13.79,10.19,24.88,26.03,19.22,22.22,22.35,1.19,14.91,13.66,12.08,3.26,22.96,19.94,20.48,21.64,15.33,9.62,21.17,1.52
11040,26.79,26.94,26.24,19.74,22.15,11.51,10.09,25.64,23.57,22.08,18.18,22.35,1.07,11.26,13.75,9.48,3.32,20.7,20.05,20.81,18.36,15.5,6.77,21.03,2.75
11280,26.76,26.955,24.92,19.76,18.97,13.99,11.32,24.35,25.9,23.07,21.38,22.31,1.66,11.3,16.93,12.03,3.22,20.89,19.87,20.83,18.45,12.16,6.81,19.35,1.52
11520,26.54,27.067,26.29,18.61,22.25,11.53,11.29,25.57,23.67,20.07,18.43,19.35,0.63,11.52,16.66,12.11,2.27,25.79,23.52,16.29,18.35,11.67,6.75,21.43,2.12
11760,27.1,27.035,26.31,19.78,22.27,14.11,11.38,25.7,26.09,22.49,18.42,22.3,1.16,11.22,16.93,12.04,3.26,23.17,23.65,21.21,21.83,12.21,9.71,19.41,2.32
12000,27.08,27.004,26.49,19.72,19.07,14.3,10.15,25.73,26.29,22.61,21.21,22.34,1.19,14.26,13.87,12.19,3.35,25.94,23.25,16.43,18.57,15.65,6.89,19.53,2.82
12240,27.02,26.956,26.3,19.67,22.21,14.06,11.33,25.12,26.46,19.7,18.23,22.24,0,11.21,13.62,12.01,2.02,25.86,20.23,16.58,18.48,12.02,6.81,19.48,1.54
12480,27.01,26.953,25.17,19.76,22.3,13.19,11.35,22.7,29.06,22.88,17.42,22.34,0,13.22,17.03,9.5,2.06,25.71,23.3,21.38,21.85,15.69,9.71,19.77,2.77
12720,27.01,27.137,25.18,18.51,22.21,13.21,10.17,23.88,29.03,23.53,20.08,19.39,0,10.59,13.69,12,3.34,23.51,20.64,18.89,18.56,12.44,9.79,21.62,1.54
12960,27.07,27.193,26.52,19.76,22.23,10.95,10.17,23.97,26.65,23.01,19.87,19.24,0,13.16,17.03,12.15,3.3,23.4,20.58,18.83,21.98,15.98,9.8,21.68,2.79
13200,26.72,27.097,25.24,18.56,22.23,13.22,10.21,22.88,29.19,20.27,17.63,22.33,0,10.6,17.13,12.21,3.4,25.89,23.68,19.03,21.89,16.1,9.82,19.83,1.59
13440,26.81,27.142,25.34,18.54,19.32,13.28,11.35,24.02,29.12,20.34,17.45,22.16,0,13.17,13.7,12.09,3.36,23.63,23.66,19.17,21.94,12.31,9.76,19.86,1.57
13680,26.99,27.182,25.33,18.52,19.2,10.86,10.22,24.12,29.31,20.17,20.13,22.31,0,13.21,13.81,9.65,2.08,26.12,23.91,15.41,21.97,15.79,6.94,22.03,1.58
13920,26.74,27.173,25.37,19.77,22.16,13.27,10.19,22.9,26.54,23.24,17.5,22.33,0,10.55,17.06,12.14,3.42,26.2,24,15.4,21.98,12.55,9.87,20.21,1.48
14160,27.06,27.069,26.61,19.77,22.15,10.89,10.27,22.94,29.26,23.36,17.58,22.39,0,10.66,16.94,9.58,3.42,26.24,21.04,15.38,21.91,18.08,9.84,22.21,2.84
14400,27.06,27.2,25.31,18.48,19.29,11.1,11.26,24.06,26.83,23.58,17.52,22.33,0,10.62,13.78,12.19,3.36,26.07,24.08,19.48,18.71,14.36,6.87,22.17,2.72
14640,27.03,27.195,26.61,18.63,21.41,13.33,11.4,24.1,29.25,23.48,17.65,22.38,0,10.71,17.13,12.2,2.12,25.63,24.23,19.46,18.07,18.11,6.77,22.24,1.6
14880,26.68,27.06,26.69,19.84,21.4,13.25,10.25,24.22,29.29,23.56,17.62,22.35,0,13.26,17.13,12.19,2.13,25.58,21.25,19.32,21.29,18.09,6.79,22.72,0
15120,27.09,26.902,25.39,19.86,21.46,11.04,11.38,23.16,29.4,20.76,17.61,22.43,0,13.34,13.87,12.17,3.44,25.37,24.31,19.46,20.99,18.15,6.78,25.02,0
15360,26.49,26.699,26.49,18.44,21.35,13.02,11.25,24.21,29.19,20.96,17.58,19.73,0,13.12,17.17,12.18,3.42,23.31,24.24,19.23,21.03,18.34,8.68,24.99,0
15600,26.73,27.17,26.68,18.66,18.52,13.24,10.31,24.16,29.24,23.69,20.25,22.31,0,13.36,17.18,12.21,2.12,25.53,24.19,19.79,21.03,14.07,9.61,22.96,0
15840,26.76,27.154,26.68,18.64,21.21,11.25,11.4,24.3,26.98,23.77,17.68,22.41,0,10.77,17.17,12.19,3.41,23.31,24.41,16.05,21.32,18.2,9.59,22.94,0
16080,27.1,26.944,25.57,19.85,18.58,11.07,11.43,23.19,26.84,23.92,17.7,22.22,0,13.26,17.14,12.17,2.15,23.18,24.48,20.03,18.23,14.1,9.56,25.13,0
16320,26.67,26.971,26.61,19.78,21.14,13.31,10.18,24.25,29.25,23.19,20.11,22.07,0,13.24,13.91,12.17,3.46,25.49,26.99,15.85,18.26,18.18,9.35,22.94,0


==> plotdata/fixk_max_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,195.15,192.75,145.19,106.73,106.13,132.1,119.83,159.62,149.08,130.63,122.39,122.45,64,154.01,147.06,130.39,74.57,83.95,79.56,62.55,75.36,68.77,79.51,90.1,49.11
480,205.53,201.05,214.15,181.12,175.91,195.81,185.95,194.54,197.76,178.28,177.8,174.39,116.14,194.84,199.61,165.82,122.13,144.88,147.83,128.81,137.66,129.74,139.14,116.3,110.92
720,212.57,207.16,207.85,167.86,182.33,198.69,187.07,209.19,214.55,201.23,201.74,170.19,146.42,210.78,217.48,197.67,143.78,135.74,134.81,127.61,136.67,136.3,137.2,179.43,121.75
960,218.77,203.08,227.55,195.92,203.31,224.92,203.89,217.87,221.4,212.45,206.82,203.34,140.27,222.53,214.48,209.43,146.49,213.79,211.1,191.55,196.74,179.36,202.39,169.83,149.58
1200,218.41,210.58,203.79,197.55,194.6,209.97,187.64,215.59,216.65,202.24,195.2,198.76,135.8,218.48,220.47,204.32,130.22,166.58,175.71,161.98,171.92,164.8,160.19,205.9,110.3
1440,219.19,206.9,210.51,208.93,190.66,215.07,194.89,206.58,214.9,207.61,203.3,197.71,121.82,213.22,217.84,183.23,117.74,197.8,183.77,178.18,177.32,172.79,179.73,186.43,108.68
1680,220.36,211.53,211.52,199.97,195.13,208.39,199.22,210.3,215.12,198.92,194.44,203.34,95.93,210.24,218.76,199.73,126.01,169.01,163.68,161.86,159.44,153.2,159.57,173.31,89.44
1920,216.51,212.65,216.2,202.21,190.74,206.17,195.62,203.09,204.37,182.43,182.37,175.35,75.5,187.98,190.82,168.1,87.02,213.37,196.69,176.21,181.93,172.74,175.24,197.42,81.36
2160,218.19,215.94,222.8,193.56,196.9,200.56,200.64,216.73,225.86,211.4,194.31,193.78,90.84,214.56,222.68,201.48,112.08,192.46,183.05,161.91,178.96,162.01,164.72,184.08,91.59
2400,218.75,219.08,229.81,200.81,200.91,206.06,207.28,220.13,227.22,213.51,193.87,203.43,90.49,210.73,223,203.61,126.57,204.03,201.93,166.47,176,177.01,173.78,208.87,95.48
2640,218.71,215.68,227.76,202.64,198.61,213.35,205.19,213.97,229.24,214.56,197.08,205.06,91.94,209.34,213.69,206.17,116.61,192.53,183.99,162.69,172.13,168.9,173.65,201.09,89.15
2880,222.8,219.98,225.88,205.16,188,215.51,200.14,217.74,220.38,206.48,189.44,190.17,79.25,214.32,218.66,198.98,121.94,215.96,202.28,179.2,183.73,167.03,194.14,193.37,91.96
3120,215.66,221.03,231.05,192.5,198.89,218.49,208.65,223.57,229.89,215.24,192.03,203.64,92.28,222.72,228.07,208.92,122.71,193.74,199.12,185.19,175.81,171.49,187.43,208.41,91.78
3360,221.9,222.64,223.05,194.53,200.24,209.98,213.65,224.68,230.85,204.98,194.37,190.73,94.29,224.28,228.65,209.65,136.82,211.73,199.36,192.89,183.21,167.95,186.83,201.86,88.02
3600,221.8,219.52,219.65,205.06,199.37,211.29,212.22,226.41,233.3,205.92,204.03,193.52,86.64,225.87,219.75,211.92,126.45,202.54,190.13,185.25,185.58,171.25,180.31,214.95,93.28
3840,219.09,217.61,230.82,189.32,169.34,213.82,206.53,207.91,204.85,194.18,186.48,173.84,79.21,208.32,201.32,187.7,109.6,215.12,214.06,189.09,183.66,168.1,197.41,200.02,81.53
4080,218.8,223.66,235.76,193.48,182.07,227.05,201,227.69,218.65,222.16,205.05,204.35,91.52,227.75,234.61,214.59,125.35,201.27,199.07,192.17,193.03,173.87,197.41,199.98,93.1
4320,217.8,225.25,238.37,195.28,201.79,214.24,205.24,217.22,234.54,205.01,204.36,202.31,89.41,227.95,233.84,214.99,142.88,208.1,204.9,199.12,197.57,175.28,204.78,215.34,90.27
4560,221.13,220.69,225.78,195.52,198.28,212.54,214.61,228.02,221.89,222.16,205.6,204.84,97.29,229.57,222.92,216.21,125.98,208.89,196.76,190.41,190.78,171.29,196.31,210.75,89.99
4800,221.21,222.05,238.8,208.8,184.74,229.65,204.14,221.14,234.68,220,201.44,186.03,91,214,231.93,212.74,120.31,224.3,210.97,191.27,200.52,176.92,207.14,217.11,97.85
5040,222.46,226.56,238.81,196.23,185.01,232.71,217.7,224.35,226.07,212.75,192.27,205.1,99.46,234.16,240.55,204.03,151.22,205.68,219.99,185.67,199.65,176.47,204.88,208.56,98.15
5280,222.19,226.02,231.84,198.8,204.23,218.71,219.72,225.17,241.26,215.09,206.11,191.05,99.79,223.01,241.09,222.94,150.06,223.38,223.12,189.03,188.08,175.57,190.31,203.13,98.63
5520,223.61,222.83,230.49,196.97,185.54,236,218.34,231.58,243.22,217.95,193.12,205.43,99.57,236.88,230.41,208.61,153.63,216.15,217.36,183.33,195.93,172.92,202.92,213.87,98.89
5760,222.02,222.49,233.43,209.18,184.53,233.62,217.41,229.22,233.97,201.69,198.64,194.67,93.38,225.06,219.4,209.8,126.84,227.48,215.26,193.35,203.46,175.43,210.37,206.84,95.76
6000,224.45,223.25,240.85,210.12,204.2,236.17,218.82,225.57,243.42,218.28,207.83,205.69,101.31,235.69,232.26,225.05,134.85,213.65,225.07,208.43,203.23,177.46,210.02,223.01,98.57
6240,224.18,227.8,233.95,211.28,206.5,222.35,220.3,225.35,232.66,231.2,206.22,204.55,96.82,234.8,230.94,223.22,129.5,216.35,227.98,211.77,203.6,176.35,196.3,210.87,97.83
6480,223.93,227.18,241.46,210.93,205.21,236.07,219.5,231.42,244.23,231.57,207.56,205.6,97.84,225.31,244.26,224.03,159.83,221.83,222.94,206.67,200.82,174.24,207.68,217.42,96.75
6720,223.6,228.52,242.14,201.2,205.06,223.84,209.07,230.26,240.09,213.58,203.36,188.37,99.71,231.57,226.69,204.34,129.77,222.23,221.18,217.05,205.45,167.6,216.97,224.3,100.86
6960,223.58,228.85,242.2,200.78,207.8,224.65,220.07,225.23,245.01,232.9,193.61,194.02,102.91,237.53,232.13,225.64,135.65,228.94,230.83,198.85,204.84,166.31,200.65,222.43,101.13
7200,222.33,225.08,243.77,202.67,209.5,239.51,222.58,232.24,234.36,233.1,208.33,206.78,101.83,237.06,239.59,207.37,158.31,221.89,221.33,201.48,206.38,178.97,204.09,225.37,103.84
7440,223.85,229.43,236.13,212.41,191.7,240.1,221.4,232.64,235.45,234.69,195.22,208.33,105.02,238.33,233.66,209.03,138.53,216.02,217.12,212.59,203.24,177.02,213.78,215.6,101.64
7680,222.93,227.75,238.52,204.42,180.45,228.46,203.55,227.84,223.51,218.67,191.72,192.11,100.71,212.33,218.15,204.85,120.23,216.12,213.61,199.81,183.2,155.16,202.01,207.12,98.76
7920,223.19,225.95,243.84,212.52,207.83,239.95,221.45,226.97,236.69,235.67,210.31,193.97,96.89,240.74,235.6,208.91,134.7,229.78,221.57,216.39,205.1,178.25,204.31,218.66,93.52
8160,221.64,229.02,243.2,213.33,209.95,226.04,222.41,226.45,247.4,236.14,208.88,207.75,96.92,240.01,248.2,225.89,136.12,232.49,221.29,201.97,204.23,167.16,202.77,224.72,94.99
8400,223.17,230.08,240.18,199.57,191.12,238.66,218.24,231.33,248.24,223.33,209.24,209.3,98.68,237.42,236.8,210.19,161.53,223.24,215.28,214.09,183.94,176.09,209.69,226.4,95.08
8640,223.05,227.42,240.7,200.5,191.43,226.42,218.76,224.14,235.54,232.23,191.56,191.48,98.46,223.03,244.98,207.51,132.19,221.19,224.27,217.89,203.31,179.65,213.09,215.64,95.55
8880,223.2,230.55,241.33,211.87,209.59,227.43,208.38,231.9,237.84,225.06,195.81,209.13,87.52,236.18,249.18,228.89,164.87,227.17,220.25,217.83,188.44,180.13,212.48,214.72,91.57
9120,223.56,229.63,243.39,213.12,212.37,241.16,212.15,231.33,247.95,225.56,208.19,208.63,87.67,236.25,237.68,228.46,139.83,229.2,222.01,220.72,204.23,180.77,199.48,220.13,92.73
9360,224.73,229.87,243.54,212.65,194.96,231.55,221.06,226.57,249.38,238.61,209.98,210.09,88.77,237.41,250.28,229.99,166.89,225.39,231.47,201.3,185.88,167.46,195.41,226.64,101.84
9600,223.83,227.18,246.98,211.1,207.18,240.45,210.14,228.87,231.57,224.97,197.52,199.28,85.34,225.5,239.58,200.07,124.58,232.17,238.17,221.08,203.65,179.45,201.94,216,87.18
9840,224.23,230.53,243.58,201.48,195.38,242.5,220.96,233.04,249.29,226.57,210.65,211.08,96.09,238.02,239.19,230.88,171.01,218.15,235.76,221.38,204.46,170.17,216.15,218.57,102.65
10080,224.63,226.21,248.19,213.17,195.99,240.38,221.2,232.83,238.69,238.01,208.63,209.73,87.95,225.99,236.34,212.54,164.47,231.32,223.87,207.89,190.11,181.78,201.36,214.51,103.15
10320,224.2,228.93,243.88,200.89,194.6,243.27,221.6,234.42,239.97,239.68,211.23,197.28,97,239.5,239.8,213.89,167.72,228.36,222.4,220.64,202.52,180.61,215.33,220.21,92.76
10560,224.09,226.5,250.27,211.62,209.68,227.94,220.54,232.56,247.35,234.1,205.62,206.36,88.21,234.92,235.42,225.32,136.89,223.14,239.74,223.56,204.04,181.21,220.36,214.72,93.56
10800,224.14,225.85,244.36,213.01,196.04,244.33,221.54,228.5,250.89,227.27,195.43,211.22,89.06,240.8,252.44,230.34,167.35,221.09,239.68,210.32,203.63,182.06,219.83,221.56,93.33
11040,223.76,230.15,245.27,202.28,212.65,242.5,211.71,234.36,241.6,228.28,194.45,210.09,85.08,239.95,251.11,213.39,140.71,234.45,228.33,226.22,204.27,182.05,205.07,227,102.98
11280,224.11,225.06,248.64,202.18,212.22,244.35,222.6,235.97,252.59,228.45,212.2,198.05,89.77,241.96,244.6,232.16,169.95,231.01,236.52,209.48,203.08,181.2,203.38,225.3,102.91
11520,221.78,229.26,247.45,198.15,188.39,235.52,217.72,222.54,244.86,228.5,184.51,201.08,85.79,217.44,242.88,213.28,136.81,231.02,225.56,220.39,200.51,176.69,215.49,212.54,86.62
11760,222.35,226.02,251.04,213.69,211.83,244.42,210.75,230.06,243.22,230.26,196.4,197.88,96.25,240.7,242.21,215.71,147.21,223.14,239.34,212.06,204.69,183.18,219.33,216.54,102.63
12000,223.65,230.57,252.27,202.9,196.16,229.48,221.73,227.81,249.62,228.04,209.7,209.57,89.1,227.96,240.02,214.88,140.17,222.66,228.38,226,203.98,182.78,218.75,229.5,102.11
12240,224.06,230.23,248.04,202.32,195.59,245.23,212.01,234.91,241.51,240.17,212.09,211.79,96.22,227.17,252.88,214.3,142.63,230.73,223.92,221.69,202.56,181.76,200.54,229.47,102.13
12480,222.26,230.85,251.33,212.66,208.58,238.13,211.09,233.28,244.02,223.23,206.22,190.38,87.3,234.87,230.43,218.59,125.15,224.63,236.73,223.91,203.87,180.27,204.23,226.08,90.57
12720,222.61,230.76,251.27,214.31,211.79,229.93,222.07,234.68,247.45,227.79,196.57,196,88.86,230.08,248.16,208.82,136.97,234.19,223.68,210.42,190.95,169.64,203.45,230.99,87.24
12960,223.63,230.5,245.5,203.12,196.93,240.37,212.56,234.68,246.46,239.97,210.17,207.94,87.84,240.23,247.34,210.72,157.62,221.27,222.07,225.56,204.67,181.32,218.96,218.12,99.02
13200,221.94,230.17,238.63,214.76,197.67,233.02,223.82,229.34,249.09,230.96,212.88,197,97.31,242.78,250.31,214.13,163.16,220.05,221.84,224.55,204.56,181.42,203.15,223.9,99.84
13440,223.53,230.37,254,203.24,208.5,228.72,211.92,227.03,243.27,231.61,189.56,199.21,87.32,232.54,228.05,199.92,132.11,236.51,227.85,212.95,205.81,180.66,221.6,229.59,86.7
13680,223.79,230.94,254.37,203.44,212.73,230.76,224.02,236.36,239.6,232.74,212.25,209.88,97.36,231.97,239.64,229.66,163.97,224.3,225.43,228.25,206.8,171.66,222.27,219.7,99.34
13920,223.98,228.26,238.83,214.91,212.99,229.08,223.81,235.96,249.97,243.08,196.75,208.38,90.2,242.84,239.63,228.15,137.3,223.84,238.23,229.16,193.03,183.13,221.95,233.95,89.99
14160,224,230.37,246.12,203.31,212.51,230.58,223.83,231.29,251.75,234.14,197.57,209.73,90.05,244.5,252.35,229.33,140.59,221.86,224.53,227.07,205.02,170.42,205.85,223.36,89.96
14400,223.19,231.06,257.16,203.53,210.53,241.24,223.55,229.23,249.01,240.61,207.94,206.28,89.79,239.87,248.33,224.65,149.17,238.11,230.18,229.04,206.87,183.36,224.75,224.53,88.3
14640,224.09,231.28,256.97,203.83,197.84,243.33,224.03,236.76,241.52,244.12,211.54,209.22,97.1,243.54,239.66,229.52,141.56,226.64,227.59,216.51,207.15,184.14,223.83,232.48,99.95
14880,224.06,228.08,242.76,214.99,213.3,229.84,224.14,235.5,240.19,242.74,210.04,207.77,86.7,241.84,249.03,227.72,139.76,228.03,240.62,232.12,207.43,183.86,209.52,229.83,89.71
15120,223.84,231.39,255.87,214.95,198.19,232.16,223.97,236.27,239.76,243.19,211.59,209.25,90.06,243.09,250.48,230.39,143.16,235.5,227.43,216.78,193.07,183.26,223.43,225.25,99.38
15360,222.4,229.18,240.5,193.82,182.25,229.37,203.73,232.76,237.66,223.39,190.92,179.41,84.58,213.93,222.91,188.24,116.17,218.17,217.18,201.39,193.75,156.22,205.4,224.68,86.15
15600,223.76,231.18,246.69,204.02,198.08,231.18,224.43,231.38,241.36,243.52,211.61,209.52,97.03,243.9,252.08,230.12,139.08,227.54,229.32,231.04,195,184.18,223.87,233.82,90.05
15840,223.81,231.37,258.26,214.53,211.55,230.37,213.85,235.86,239.27,230.28,209.33,206.99,87.85,230.58,249.74,226.42,157.19,238.08,228.92,217.77,206.46,182.58,208.6,231.58,88.95
16080,223.59,228.71,245.94,213.77,197.19,230.09,223.86,236.34,250.74,243.05,210.84,208.51,96.43,231.75,251.15,228.1,159.28,234.56,224.64,226.85,203.98,180.87,206.25,229.95,98.39
16320,222.96,231.12,255.1,202.76,208.46,240.39,212.58,229.01,247.05,225.54,204.74,203.11,88.99,224.72,245.1,219.23,128.15,236.49,238.85,225.3,204.02,180.12,222.68,222.16,87.98


==> plotdata/ignore/first3d.dat <==
%0 0 0.8
%1 0 0.56
%2 0 0.5
%3 0 0.75
%
%0 1 0.6
%1 1 0.3
%2 1 0.21
%3 1 0.3
%
%0 2 0.68
%1 2 0.22
%2 2 0.25
%3 2 0.4

0 3 0.7
1 3 0.5
2 3 0.58
3 3 0.9



==> plotdata/knl_perf_result.csv <==
dim,blis,mkl,222_1,222_2,323_1
336,1467.432,1723.512,1450.63,857.64,714.13
672,1561.497,1727.079,1624.3,1163.55,985.51
1008,1551.808,1738.282,1564.94,1273.76,1090.05
1344,1548.015,1764.347,1633.96,1336.85,1203.64
1680,1554.033,1800.405,1565.29,1226.04,1231.02
2016,1488.148,1812.528,1595.25,1293.28,1294.8
2352,1529.01,1802.644,1611.24,1338.98,1311.85
2688,1545.188,1816.854,1608.88,1331.07,1320.91
3024,1537.811,1816.153,1600.25,1232.42,1337.58
3360,1559.063,1779.623,1623.59,1327.02,1377.2
3696,1536.128,1819.831,1600.74,1232.94,1360.62
4032,1538.191,1791.795,1631.37,1196.79,1391.5
4368,1541.404,1813.127,1603.67,1283.34,1364.26
4704,1551.633,1815.074,1623.51,1341.59,1411.82
5040,1526.989,1819.087,1591.93,1273.82,1402.86
5376,1557.989,1820.303,1585.64,1298.78,1366.96
5712,1547.282,1764.347,1615.77,1315.26,1402.46
6048,1526.949,1804.534,1631.38,1340.94,1426.85
6384,1526.975,1818.805,1628.23,1358.75,1396.24
6720,1539.331,1816.24,1605.57,1285.67,1387.43
7056,1540.481,1810.696,1614.11,1297.97,1355.93
7392,1532.184,1793.576,1620.79,1297.26,1393.12
7728,1529.097,1820.64,1593.54,1281.86,1379.25
8064,1534.419,1799.002,1574.44,1198.71,1325.18
8400,1538.156,1813.341,1540.9,1190.96,1321.93


==> plotdata/knl_perf_result_bak.csv <==
dim,BLIS,MKL,222_1,222_2,323_1
336,1467.432,1723.512,1450.63,857.64,714.13
672,1561.497,1727.079,1624.3,1163.55,985.51
1008,1551.808,1738.282,1564.94,1273.76,1090.05
1344,1548.015,1764.347,1633.96,1336.85,1203.64
1680,1554.033,1800.405,1565.29,1226.04,1231.02
2016,1488.148,1812.528,1595.25,1293.28,1294.8
2352,1529.01,1802.644,1611.24,1338.98,1311.85
2688,1545.188,1816.854,1608.88,1331.07,1320.91
3024,1537.811,1816.153,1600.25,1232.42,1337.58
3360,1559.063,1779.623,1623.59,1327.02,1377.2
3696,1536.128,1819.831,1600.74,1232.94,1360.62
4032,1538.191,1791.795,1631.37,1196.79,1391.5
4368,1541.404,1813.127,1603.67,1283.34,1364.26
4704,1551.633,1815.074,1623.51,1341.59,1411.82
5040,1526.989,1819.087,1591.93,1273.82,1402.86
5376,1557.989,1820.303,1585.64,1298.78,1366.96
5712,1547.282,1764.347,1615.77,1315.26,1402.46
6048,1526.949,1804.534,1631.38,1340.94,1426.85
6384,1526.975,1818.805,1628.23,1358.75,1396.24
6720,1539.331,1816.24,1605.57,1285.67,1387.43
7056,1540.481,1810.696,1614.11,1297.97,1355.93
7392,1532.184,1793.576,1620.79,1297.26,1393.12
7728,1529.097,1820.64,1593.54,1281.86,1379.25
8064,1534.419,1799.002,1574.44,1198.71,1325.18
8400,1538.156,1813.341,1540.9,1190.96,1321.93
8736,1531.866,1820.317,1580.05,1156.91,1307.02
9072,1525.613,1779.028,1548.55,1143.82,1286.95
9408,1530.38,1780.74,1533.92,1061.05,1283.43
9744,1525.217,1776.5,1450.06,1031.96,1238.59
10080,1499.035,1812.141,1477.84,988.34,1218.84
10416,1521.285,1818.078,1455.66,1005.34,1198.69


==> plotdata/maxline2_fixk_10core.csv <==
dim,blis,mkl,maxline,austin_maxline,predicted_maxline
240,195.15,192.75,159.62,40.38,145.19
480,205.53,201.05,214.15,30.38,214.15
720,212.57,207.16,217.48,35.53,217.48
960,218.77,203.08,227.55,41.97,227.55
1200,218.41,210.58,220.47,66.3,220.47
1440,219.19,206.9,217.84,81.94,217.84
1680,220.36,211.53,218.76,105.46,218.76
1920,216.51,212.65,216.2,115.74,204.37
2160,218.19,215.94,225.86,130.49,222.68
2400,218.75,219.08,229.81,134.91,223
2640,218.71,215.68,229.24,148.63,213.69
2880,222.8,219.98,225.88,156.37,218.66
3120,215.66,221.03,231.05,161.09,228.07
3360,221.9,222.64,230.85,170.31,228.65
3600,221.8,219.52,233.3,176.23,219.75
3840,219.09,217.61,230.82,170.97,201.32
4080,218.8,223.66,235.76,180.92,234.61
4320,217.8,225.25,238.37,179.83,233.84
4560,221.13,220.69,229.57,182.75,222.92
4800,221.21,222.05,238.8,188.27,231.93
5040,222.46,226.56,240.55,185.81,240.55
5280,222.19,226.02,241.26,190.14,241.09
5520,223.61,222.83,243.22,192.53,230.41
5760,222.02,222.49,233.97,194.44,233.43
6000,224.45,223.25,243.42,193.61,230.79
6240,224.18,227.8,234.8,194.36,233.95
6480,223.93,227.18,244.26,195.39,229.25
6720,223.6,228.52,242.14,198.5,224.49
6960,223.58,228.85,245.01,196.84,221.58
7200,222.33,225.08,243.77,200.13,242.35
7440,223.85,229.43,240.1,198.54,235.6
7680,222.93,227.75,238.52,197.83,227.73
7920,223.19,225.95,243.84,200.74,225.46
8160,221.64,229.02,248.2,202.74,243.2
8400,223.17,230.08,248.24,200.25,221.77
8640,223.05,227.42,244.98,203.32,228.34
8880,223.2,230.55,249.18,203.92,225.38
9120,223.56,229.63,247.95,204.45,228.12
9360,224.73,229.87,250.28,204.62,240.86
9600,223.83,227.18,246.98,203.9,246.98
9840,224.23,230.53,249.29,206.16,229.75
10080,224.63,226.21,248.19,206.34,248.19
10320,224.2,228.93,243.88,206.73,227.65
10560,224.09,226.5,250.27,206.19,250.27
10800,224.14,225.85,252.44,206.19,233.74
11040,223.76,230.15,251.11,207.66,237.82
11280,224.11,225.06,252.59,207.38,248.64
11520,221.78,229.26,247.45,205.63,247.45
11760,222.35,226.02,251.04,208.28,251.04
12000,223.65,230.57,252.27,208.61,252.27


==> plotdata/maxline2_fixk_1core.csv <==
dim,blis,mkl,maxline,austin_maxline,predicted_maxline,predicted_maxline1,predicted_maxline2
240,25.21,24.54,25.28,23.29,25.28,25.28,24.98
480,23.77,25.885,26.5,25.81,26.47,26.47,26.37
720,26.32,26.003,29.43,25.31,29.43,28.24,29.43
960,25.73,24.252,29.3,24.85,28.71,28.13,28.71
1200,25.03,25.054,28.78,26.08,28.78,28.18,28.78
1440,26.55,26.65,29.83,26.22,29.39,27.75,29.39
1680,26.26,26.274,29.7,26.92,29.7,29.7,29.34
1920,26.15,26.371,29.88,26.2,29.38,29.38,29.06
2160,26.1,26.401,30.08,26.72,30.08,30.08,29.65
2400,26.72,26.913,30.18,27.42,30.18,29.99,30.18
2640,26.51,26.926,30.34,27.61,30.34,30.34,29.5
2880,26.95,26.663,30.34,27.21,30.34,30.34,30.14
3120,26.97,26.715,30.71,27.27,30.71,30.42,30.71
3360,26.9,27.049,30.83,28.01,30.83,30.83,30.15
3600,26.97,27.031,30.9,27.65,30.9,30.46,30.9
3840,26.8,26.732,30.38,27.8,30.38,30.38,30.17
4080,26.94,26.796,30.98,27.88,30.98,30.56,30.98
4320,26.32,26.903,31.3,28.43,31.3,31.3,30.93
4560,26.9,27.087,31.34,28.09,31.34,31.34,31.16
4800,26.5,26.895,31.33,28.22,31.33,31.33,30.89
5040,26.92,26.928,31.37,28.68,31.37,31.17,31.37
5280,26.9,27.008,31.66,28.74,31.66,31.66,31.19
5520,26.95,26.818,31.81,28.42,31.81,31.81,31.42
5760,26.69,26.787,31.76,28.91,31.76,31.76,31.05
6000,26.93,26.777,31.95,28.96,31.95,31.95,29.04
6240,27.03,26.811,32.19,28.22,32.19,32.19,29.53
6480,26.57,26.881,31.89,28.77,31.89,31.89,29.69
6720,26.68,26.903,31.98,28.81,31.98,31.98,28.89
6960,27.07,26.712,32.17,28.69,32.17,32.17,29.34
7200,26.56,27.056,32.26,28.89,32.26,32.26,30.09
7440,26.72,27.116,32.32,28.69,32.32,32.32,29.69
7680,26.19,26.956,30.94,28.86,30.94,28.51,30.94
7920,26.79,26.979,32.24,28.8,32.24,30.43,32.24
8160,27.1,26.9,32.38,28.75,32.38,29.96,32.38
8400,26.69,27.005,32.41,29.06,32.41,30.38,32.41
8640,26.98,26.894,32.4,28.78,32.4,29.92,32.4
8880,27,27.154,32.18,29.14,32.18,30.26,32.18
9120,27.02,27.109,32.64,28.91,32.64,30.93,32.64
9360,27.02,26.938,32.59,29.12,32.59,31.11,32.59
9600,27.02,26.939,32.34,28.96,32.34,30.31,32.34
9840,27.07,27.163,32.46,29.25,32.46,31.02,32.46
10080,26.71,27.103,32.8,29.04,32.8,31.21,32.8
10320,26.98,27.099,32.46,29.05,32.46,31.22,32.46
10560,27.01,27.137,32.49,29.1,32.49,30.92,32.49
10800,26.81,27.165,32.15,29.32,32.15,31.7,32.15
11040,26.79,26.94,32.72,29.31,32.72,31.51,32.72
11280,26.76,26.955,32.36,29.37,32.36,31.52,32.36
11520,26.54,27.067,31.98,29.12,31.98,30.58,31.98
11760,27.1,27.035,32.73,29.41,32.73,31.61,32.73
12000,27.08,27.004,32.62,29.21,32.62,31.73,32.62
12240,27.02,26.956,32.63,29.13,32.63,31.8,32.63
12480,27.01,26.953,32.41,29.27,32.41,31.47,32.41
12720,27.01,27.137,32.39,29.07,32.39,31.27,32.39
12960,27.07,27.193,32.65,29.27,32.65,31.8,32.65
13200,26.72,27.097,32.71,29.16,32.71,32.16,32.71
13440,26.81,27.142,32.58,29.23,32.58,31.69,32.58
13680,26.99,27.182,32.69,29.39,32.69,32.16,32.69
13920,26.74,27.173,32.67,29.37,32.67,32.07,32.67
14160,27.06,27.069,32.78,29.08,32.78,32.26,32.78
14400,27.06,27.2,32.55,29.31,32.55,31.85,32.55
14640,27.03,27.195,32.76,29.46,32.76,32.38,32.76
14880,26.68,27.06,32.55,29.4,32.55,32.37,32.55
15120,27.09,26.902,32.71,29.24,32.71,32.61,32.71
15360,26.49,26.699,30.71,29.25,30.71,30.08,30.71
15600,26.73,27.17,32.7,29.28,32.7,31.69,32.7
15840,26.76,27.154,32.7,29.47,32.7,32.18,32.7
16080,27.1,26.944,32.61,29.31,32.61,32.51,32.61
16320,26.67,26.971,32.31,29.27,32.31,31.88,32.31


==> plotdata/maxline2_rankk_10core.csv <==
dim,blis,mkl,maxline,austin_maxline,predicted_maxline
240,225.27,226.1,222.46,127.08,222.46
480,224.29,228.19,249,174.05,249
720,224.58,227.79,251.11,192.91,251.11
960,223.31,227.16,247.59,206.93,238.69
1200,224.57,227.63,247.73,213.16,247.73
1440,223.65,230.72,249.83,221.36,235.78
1680,224.18,230.69,237.89,224.1,177.1
1920,224.41,230.58,251.82,230.23,200.86
2160,224.52,227.73,247.16,229.56,179.94
2400,224.97,230.52,245.96,233.65,186.45
2640,224.37,230.17,243.48,234.27,191.2
2880,222.09,226.69,250.69,236.81,197.74
3120,223.3,226.98,236.59,236.82,199.39
3360,223.03,225.62,245.76,239.66,201.57
3600,222.43,224.87,246.4,238.24,207.39
3840,223.23,225.41,248.91,242.37,208.56
4080,223.68,224.41,253.36,245.01,209.89
4320,223.61,227.21,248.2,245.03,215.51
4560,223.66,224.44,250.65,245.54,212.55
4800,223.82,223.44,248.07,244.53,220.8
5040,223.82,224.02,252.89,245.39,217.56
5280,224.68,223.56,249.08,246.83,223.55
5520,224.52,222.68,247.77,248.06,224.57
5760,222.63,223.63,247.77,249.1,226.41
6000,224.59,221.25,250.12,248.33,228.4
6240,222.39,223.53,242.36,248.02,223.64
6480,224.19,223.5,247.24,251.52,228.84
6720,223.93,223.43,247.67,250.23,232.46
6960,222.33,225.6,250.63,251,233.32
7200,223.35,222.92,241.69,248.75,232.5
7440,222.9,223.21,247.62,250.81,234.85
7680,223.79,223.75,247.49,253.78,234.4
7920,224.68,223.71,248.89,256.01,229.67
8160,224.26,221.18,252.52,256.19,231.3
8400,224.42,223.61,244.75,256.13,237.53
8640,221.24,223.61,248.01,254.2,231.17
8880,224.25,223.86,248.95,255.3,232.17
9120,223.94,220.69,251.53,257.27,240.88
9360,224.44,226.69,245.32,254.94,232.61
9600,223.47,225.25,248.7,259.18,239.46
9840,221.54,223.5,250.13,256.95,240.06
10080,224.38,223.38,250.7,257.82,235.47
10320,224.12,225.09,246.38,257.22,241.9
10560,223.4,223.4,250.18,260.83,242.88
10800,223.87,223.51,246.63,261.5,243.36
11040,221.76,225.47,249.65,260.71,240.24
11280,222.86,222.73,249.17,256.81,237.75
11520,223.35,224.52,245.25,259.64,236.71
11760,222.41,225.32,246.46,259.65,243.8
12000,223.86,223.55,249.22,262.54,245.66


==> plotdata/maxline2_rankk_1core.csv <==
dim,blis,mkl,maxline,austin_maxline,predicted_maxline,predicted_maxline1,predicted_maxline2
240,26.75,27.056,29.08,22.89,29.08,28.11,29.08
480,26.98,27.199,30.77,26.79,30.77,30.77,30.25
720,26.98,27.143,31.75,27.99,30.88,30.85,30.88
960,26.91,27.149,32.02,29.14,32.02,31.95,32.02
1200,26.95,27.153,31.06,29.58,31.06,31.06,30.37
1440,26.98,27.12,31.41,30.63,30.77,30.77,28.48
1680,26.68,27.056,32.04,31.38,30.79,30.79,30.73
1920,26.92,27.032,32.27,31.99,31.63,31.63,31.29
2160,26.91,26.961,31.32,32.15,31.32,31.32,28.6
2400,26.94,27.109,31.47,32.31,29.11,28.98,29.11
2640,26.91,27.065,32.07,33.05,32.07,32.07,29.67
2880,26.88,26.864,32.45,33.43,32.45,32.45,31.78
3120,26.76,27.112,32.26,33.33,32.26,32.26,31.79
3360,26.66,27.087,31.64,33.63,30.42,29.95,30.42
3600,26.51,26.84,32.01,33.57,30.63,30.11,30.63
3840,26.66,26.995,32.21,34.14,30.95,30.44,30.95
4080,26.91,27.011,33.23,33.91,33.23,33.23,32.72
4320,26.82,27.102,33.12,34.22,33.12,33.12,32.69
4560,26.96,26.986,33.18,34.43,33.18,33.18,32.78
4800,26.88,27.122,33.39,34.27,33.39,33.39,33.09
5040,26.89,26.988,33.51,33.9,33.51,33.51,33.17
5280,26.93,27.091,32.61,34.17,31.68,30.72,31.68
5520,26.99,27,33.32,34.35,33.32,30.89,33.32
5760,26.8,27.141,33.42,34.44,33.42,31.06,33.42
6000,26.67,27.153,33.71,34.52,33.71,33.71,33.49
6240,26.93,27.125,33.65,34.24,33.65,33.65,31.92
6480,26.63,26.961,33.71,34.58,33.71,33.71,33.61
6720,26.89,27.117,33.79,34.62,33.79,33.79,33.61
6960,26.8,27.113,33.08,34.4,32.33,31.22,32.33
7200,26.92,26.935,33.77,34.57,33.77,33.77,33.69
7440,26.88,27.08,33.9,34.78,33.9,33.9,33.79
7680,26.88,27.134,33.99,34.55,33.99,33.99,33.83
7920,26.94,27.146,33.98,35.17,33.98,33.98,32.57
8160,26.94,27.003,33.31,35.13,32.47,31.61,32.47
8400,26.92,27.131,34.03,34.85,34.03,34.03,32.52
8640,26.72,27.11,34.07,35.19,34.07,34.07,32.57
8880,26.97,26.976,34.13,35.04,34.13,34.13,34.01
9120,26.81,26.986,34.18,34.85,34.18,34.18,34.13
9360,26.87,27.107,34.06,35.12,34.06,31.52,34.06
9600,26.66,27.14,34.17,35.45,34.17,34.1,34.17
9840,26.91,27.114,33.52,35.54,32.83,31.53,32.83
10080,26.92,27.122,34.27,35.25,34.27,34.27,33.03
10320,26.64,26.96,34.35,35.75,34.35,34.17,34.35
10560,26.66,27.11,34.7,35.43,34.7,31.7,34.7
10800,26.64,26.951,34.74,35.58,34.74,31.71,34.74
11040,26.9,27.133,34.64,35.6,34.64,34.25,34.64
11280,26.94,27.129,34.21,36.1,34.21,34.21,33.33
11520,26.92,27.034,34.7,36.2,34.7,34.28,34.7
11760,26.96,27.141,34.79,36.25,34.79,34.3,34.79
12000,26.87,27.131,34.78,35.9,34.78,31.88,34.78
12240,0,0,34.24,36.38,33.39,31.86,33.39
12480,0,0,34.82,36.07,34.82,34.32,34.82
12720,0,0,34.68,36.22,34.68,34.34,34.68
12960,0,0,33.66,36.26,33.49,31.86,33.49
13200,0,0,34.91,35.91,34.91,34.39,34.91
13440,0,0,34.83,36.35,34.83,0,34.83


==> plotdata/maxline2_square_10core.csv <==
dim,blis,mkl,maxline,austin_maxline,predicted_maxline
240,188.71,185.56,141.65,55.06,141.65
480,210.47,201.44,211.76,81.49,211.76
720,218.19,210.28,219.1,35.29,219.1
960,218.25,213.94,230.93,53.2,230.93
1200,218.77,210.68,220.42,89.01,220.42
1440,217.1,205.6,224.15,119.25,211.15
1680,219.64,211.35,215.97,142.66,214.61
1920,217.74,205.53,219.06,158.25,185.03
2160,221.38,215.6,220.25,178.39,209.82
2400,222.96,210.81,220.42,183.4,194.94
2640,222.54,210.99,224.04,197.39,197.32
2880,220.99,219.01,228.7,199.19,198.04
3120,221.19,220.66,223.87,211.53,220.53
3360,220.19,221.35,234.73,211.59,222.61
3600,219.81,223.1,231.46,223.1,209.09
3840,221.3,218.83,229.24,225.4,198.97
4080,222.92,218.76,235.37,221.24,204.91
4320,220.84,225.41,236.72,229.43,189.45
4560,221.12,221.13,236.97,223.06,202.01
4800,221.99,226.51,230.46,230.76,217.5
5040,222.51,226.42,240.14,224.36,201.65
5280,223.3,221.7,241.16,235.43,211.79
5520,222.55,222.98,235.69,228.35,204.04
5760,222.04,226.46,237.3,238.78,222.73
6000,222.59,223.92,242.5,230.53,218.92
6240,222.92,227.72,240.45,244.52,219.52
6480,222.77,222.96,242.61,237.09,219.18
6720,220.04,227.96,238.77,242.11,230.18
6960,220.06,228.66,244.75,238,225.25
7200,218.44,228.31,241.1,248.49,219.38
7440,218.05,228.6,244.35,241.14,210.09
7680,216.02,227.82,238,247.99,182.83
7920,216.76,229.45,242.85,241.48,194.73
8160,216.22,229.37,245.9,243.31,213.47
8400,214.95,230.07,244.12,242.79,217.44
8640,214.37,229.94,243.17,244.67,199.84
8880,214.85,230.49,246.88,245.57,217.18
9120,215.3,229.49,247.26,247.97,223.46
9360,216.14,229.88,244.37,246.85,208.04
9600,213.79,229.21,243.01,246.54,219.62
9840,215.54,230.04,247.13,248.78,225.69
10080,214.54,225.95,247.64,250.57,216.78
10320,213.61,225.33,244.43,249.2,206.4
10560,214.04,225.45,241.23,250.28,212.64
10800,213.6,228.61,243.16,252.12,240.37
11040,213.34,226.88,247.24,251.82,230.92
11280,213.83,226.25,248.09,251.05,217.12
11520,213.42,225.75,240.19,253.01,207.05
11760,214.2,226.85,247.29,252.79,231.32
12000,213.36,226.77,247.26,253.61,220.58


==> plotdata/maxline2_square_1core.csv <==
dim,blis,mkl,maxline,austin_maxline,predicted_maxline,predicted_maxline1,predicted_maxline2
240,23.83,24.295,24.62,21.67,24.62,24.62,23.12
480,22.68,24.746,25.08,24.3,25.08,25.08,24.8
720,26.16,24.762,29.49,24.36,28.81,28.81,27.31
960,24.51,26.285,29.6,24.86,29.57,29.12,29.57
1200,24.61,25.902,29.26,25.98,29.26,28.49,29.26
1440,24.41,26.07,29.6,26.94,29.6,29.6,29.13
1680,26.04,26.61,29.49,27.33,29.49,28.48,29.49
1920,26.12,26.28,29.38,27.28,29.38,28.85,29.38
2160,26.6,26.346,29.88,27.97,29.13,26.77,29.13
2400,26.02,26.478,29.77,28.24,28.79,27.34,28.79
2640,26.3,26.497,30.2,28.24,27.6,26.08,27.6
2880,26.76,26.875,30.29,28.88,28.12,26.78,28.12
3120,26.76,26.896,30.14,28.91,29.96,29.87,29.96
3360,26.8,26.551,30.39,29.4,30.34,30.34,30.09
3600,26.55,26.961,30.66,29.77,30.66,30.66,30.5
3840,26.46,26.641,30.83,30.12,30.83,30.83,21.89
4080,26.97,26.775,30.97,30.19,30.83,30.83,27.13
4320,26.32,27.058,30.87,30.3,28.8,28.8,28.05
4560,26.23,27.087,31.28,30.53,31.28,28.12,31.28
4800,26.89,26.887,31.55,30.67,31.55,28.64,31.55
5040,26.55,26.979,31.71,31.13,31.71,24.63,31.71
5280,26.56,26.757,31.67,31.08,31.67,24.46,31.67
5520,26.56,26.997,31.82,31.09,31.82,29.81,31.82
5760,26.5,26.681,31.73,32.26,31.73,29.99,31.73
6000,26.93,26.71,32.12,31.58,32.12,30.3,32.12
6240,26.89,26.707,31.91,31.19,31.91,30.5,31.91
6480,26.98,27.041,32.08,31.78,32.08,31.08,32.08
6720,26.91,26.728,32.24,31.84,32.24,26.65,32.24
6960,26.95,26.876,32.42,31.63,32.42,31.18,32.42
7200,26.7,26.967,32.27,32.55,28.72,27.44,28.72
7440,26.62,26.989,32.28,31.75,31.53,31.53,28.79
7680,26.64,26.908,32.38,31.78,31.53,31.53,28.94
7920,27.01,26.912,32.2,32.77,32.19,32.19,31.86
8160,27.01,26.837,32.56,32.35,31.8,31.8,31.67
8400,26.53,26.942,32.71,32.49,29.82,28.22,29.82
8640,26.82,27.033,32.58,34.04,30.34,28.51,30.34
8880,26.59,26.929,32.95,32.12,30.2,28.73,30.2
9120,26.94,27.025,32.45,32.79,31.7,29.06,31.7
9360,26.98,26.857,33.03,33.86,33.03,33.03,32.69
9600,26.66,26.868,32.93,32.97,32.74,32.74,32.62
9840,26.95,26.939,33.04,32.72,33.04,33.04,32.74
10080,26.66,27.021,33.6,34.8,33.43,33.43,31.31
10320,26.95,27.016,33.56,32.92,33.19,33.19,31.15
10560,26.72,27.029,33.46,33.51,33.06,30,33.06
10800,26.97,27.042,33.79,34.87,31.76,30.4,31.76
11040,26.94,26.822,33.62,33.25,33.37,30.46,33.37
11280,26.95,26.994,33.82,33.63,31.7,30.35,31.7
11520,26.47,26.979,33.84,35.65,33.64,33.64,33.48
11760,26.65,27.088,33.43,33.35,31.94,30.54,31.94
12000,26.97,26.874,33.61,33.77,32.13,30.8,32.13


==> plotdata/maxline_fixk_10core.csv <==
dim,blis,mkl,maxline,austin_maxline
240,195.15,192.75,159.62,40.38
480,205.53,201.05,214.15,30.38
720,212.57,207.16,217.48,35.53
960,218.77,203.08,227.55,41.97
1200,218.41,210.58,220.47,66.3
1440,219.19,206.9,217.84,81.94
1680,220.36,211.53,218.76,105.46
1920,216.51,212.65,216.2,115.74
2160,218.19,215.94,225.86,130.49
2400,218.75,219.08,229.81,134.91
2640,218.71,215.68,229.24,148.63
2880,222.8,219.98,225.88,156.37
3120,215.66,221.03,231.05,161.09
3360,221.9,222.64,230.85,170.31
3600,221.8,219.52,233.3,176.23
3840,219.09,217.61,230.82,170.97
4080,218.8,223.66,235.76,180.92
4320,217.8,225.25,238.37,179.83
4560,221.13,220.69,229.57,182.75
4800,221.21,222.05,238.8,188.27
5040,222.46,226.56,240.55,185.81
5280,222.19,226.02,241.26,190.14
5520,223.61,222.83,243.22,192.53
5760,222.02,222.49,233.97,194.44
6000,224.45,223.25,243.42,193.61
6240,224.18,227.8,234.8,194.36
6480,223.93,227.18,244.26,195.39
6720,223.6,228.52,242.14,198.5
6960,223.58,228.85,245.01,196.84
7200,222.33,225.08,243.77,200.13
7440,223.85,229.43,240.1,198.54
7680,222.93,227.75,238.52,197.83
7920,223.19,225.95,243.84,200.74
8160,221.64,229.02,248.2,202.74
8400,223.17,230.08,248.24,200.25
8640,223.05,227.42,244.98,203.32
8880,223.2,230.55,249.18,203.92
9120,223.56,229.63,247.95,204.45
9360,224.73,229.87,250.28,204.62
9600,223.83,227.18,246.98,203.9
9840,224.23,230.53,249.29,206.16
10080,224.63,226.21,248.19,206.34
10320,224.2,228.93,243.88,206.73
10560,224.09,226.5,250.27,206.19
10800,224.14,225.85,252.44,206.19
11040,223.76,230.15,251.11,207.66
11280,224.11,225.06,252.59,207.38
11520,221.78,229.26,247.45,205.63
11760,222.35,226.02,251.04,208.28
12000,223.65,230.57,252.27,208.61
12240,224.06,230.23,252.88,208.13
12480,222.26,230.85,251.33,208.01
12720,222.61,230.76,251.27,207.65
12960,223.63,230.5,247.34,207.25
13200,221.94,230.17,250.31,207.85
13440,223.53,230.37,254,207.67
13680,223.79,230.94,254.37,209.03
13920,223.98,228.26,249.97,209.04
14160,224,230.37,252.35,209.92
14400,223.19,231.06,257.16,209.67
14640,224.09,231.28,256.97,210.27
14880,224.06,228.08,249.03,211.11
15120,223.84,231.39,255.87,211.4
15360,222.4,229.18,240.5,209.74
15600,223.76,231.18,252.08,212.03
15840,223.81,231.37,258.26,212.23
16080,223.59,228.71,251.15,212.81
16320,222.96,231.12,255.1,212.17


==> plotdata/maxline_fixk_1core.csv <==
dim,blis,mkl,maxline,austin_maxline,predicted_maxline
240,25.21,24.54,25.28,23.29,25.28
480,23.77,25.885,26.5,25.81,26.47
720,26.32,26.003,29.43,25.31,28.24
960,25.73,24.252,29.3,24.85,28.13
1200,25.03,25.054,28.78,26.08,28.18
1440,26.55,26.65,29.83,26.22,27.75
1680,26.26,26.274,29.7,26.92,29.7
1920,26.15,26.371,29.88,26.2,29.38
2160,26.1,26.401,30.08,26.72,30.08
2400,26.72,26.913,30.18,27.42,29.99
2640,26.51,26.926,30.34,27.61,30.34
2880,26.95,26.663,30.34,27.21,30.34
3120,26.97,26.715,30.71,27.27,30.42
3360,26.9,27.049,30.83,28.01,30.83
3600,26.97,27.031,30.9,27.65,30.46
3840,26.8,26.732,30.38,27.8,30.38
4080,26.94,26.796,30.98,27.88,30.56
4320,26.32,26.903,31.3,28.43,31.3
4560,26.9,27.087,31.34,28.09,31.34
4800,26.5,26.895,31.33,28.22,31.33
5040,26.92,26.928,31.37,28.68,31.17
5280,26.9,27.008,31.66,28.74,31.66
5520,26.95,26.818,31.81,28.42,31.81
5760,26.69,26.787,31.76,28.91,31.76
6000,26.93,26.777,31.95,28.96,31.95
6240,27.03,26.811,32.19,28.22,32.19
6480,26.57,26.881,31.89,28.77,31.89
6720,26.68,26.903,31.98,28.81,31.98
6960,27.07,26.712,32.17,28.69,32.17
7200,26.56,27.056,32.26,28.89,32.26
7440,26.72,27.116,32.32,28.69,32.32
7680,26.19,26.956,30.94,28.86,28.51
7920,26.79,26.979,32.24,28.8,30.43
8160,27.1,26.9,32.38,28.75,29.96
8400,26.69,27.005,32.41,29.06,30.38
8640,26.98,26.894,32.4,28.78,29.92
8880,27,27.154,32.18,29.14,30.26
9120,27.02,27.109,32.64,28.91,30.93
9360,27.02,26.938,32.59,29.12,31.11
9600,27.02,26.939,32.34,28.96,30.31
9840,27.07,27.163,32.46,29.25,31.02
10080,26.71,27.103,32.8,29.04,31.21
10320,26.98,27.099,32.46,29.05,31.22
10560,27.01,27.137,32.49,29.1,30.92
10800,26.81,27.165,32.15,29.32,31.7
11040,26.79,26.94,32.72,29.31,31.51
11280,26.76,26.955,32.36,29.37,31.52
11520,26.54,27.067,31.98,29.12,30.58
11760,27.1,27.035,32.73,29.41,31.61
12000,27.08,27.004,32.62,29.21,31.73
12240,27.02,26.956,32.63,29.13,31.8
12480,27.01,26.953,32.41,29.27,31.47
12720,27.01,27.137,32.39,29.07,31.27
12960,27.07,27.193,32.65,29.27,31.8
13200,26.72,27.097,32.71,29.16,32.16
13440,26.81,27.142,32.58,29.23,31.69
13680,26.99,27.182,32.69,29.39,32.16
13920,26.74,27.173,32.67,29.37,32.07
14160,27.06,27.069,32.78,29.08,32.26
14400,27.06,27.2,32.55,29.31,31.85
14640,27.03,27.195,32.76,29.46,32.38
14880,26.68,27.06,32.55,29.4,32.37
15120,27.09,26.902,32.71,29.24,32.61
15360,26.49,26.699,30.71,29.25,30.08
15600,26.73,27.17,32.7,29.28,31.69
15840,26.76,27.154,32.7,29.47,32.18
16080,27.1,26.944,32.61,29.31,32.51
16320,26.67,26.971,32.31,29.27,31.88


==> plotdata/maxline_rankk_10core.csv <==
dim,blis,mkl,maxline,austin_maxline
240,225.27,226.1,222.46,127.08
480,224.29,228.19,249,174.05
720,224.58,227.79,251.11,192.91
960,223.31,227.16,247.59,206.93
1200,224.57,227.63,247.73,213.16
1440,223.65,230.72,249.83,221.36
1680,224.18,230.69,237.89,224.1
1920,224.41,230.58,251.82,230.23
2160,224.52,227.73,247.16,229.56
2400,224.97,230.52,245.96,233.65
2640,224.37,230.17,243.48,234.27
2880,222.09,226.69,250.69,236.81
3120,223.3,226.98,236.59,236.82
3360,223.03,225.62,245.76,239.66
3600,222.43,224.87,246.4,238.24
3840,223.23,225.41,248.91,242.37
4080,223.68,224.41,253.36,245.01
4320,223.61,227.21,248.2,245.03
4560,223.66,224.44,250.65,245.54
4800,223.82,223.44,248.07,244.53
5040,223.82,224.02,252.89,245.39
5280,224.68,223.56,249.08,246.83
5520,224.52,222.68,247.77,248.06
5760,222.63,223.63,247.77,249.1
6000,224.59,221.25,250.12,248.33
6240,222.39,223.53,242.36,248.02
6480,224.19,223.5,247.24,251.52
6720,223.93,223.43,247.67,250.23
6960,222.33,225.6,250.63,251
7200,223.35,222.92,241.69,248.75
7440,222.9,223.21,247.62,250.81
7680,223.79,223.75,247.49,253.78
7920,224.68,223.71,248.89,256.01
8160,224.26,221.18,252.52,256.19
8400,224.42,223.61,244.75,256.13
8640,221.24,223.61,248.01,254.2
8880,224.25,223.86,248.95,255.3
9120,223.94,220.69,251.53,257.27
9360,224.44,226.69,245.32,254.94
9600,223.47,225.25,248.7,259.18
9840,221.54,223.5,250.13,256.95
10080,224.38,223.38,250.7,257.82
10320,224.12,225.09,246.38,257.22
10560,223.4,223.4,250.18,260.83
10800,223.87,223.51,246.63,261.5
11040,221.76,225.47,249.65,260.71
11280,222.86,222.73,249.17,256.81
11520,223.35,224.52,245.25,259.64
11760,222.41,225.32,246.46,259.65
12000,223.86,223.55,249.22,262.54
12240,223.73,223.64,251.56,261.89
12480,220.7,220.54,245.86,262.92
12720,223.4,223.69,247.3,260.26
12960,223.72,222.3,250.84,260.84
13200,223.36,225.89,250.78,261.16
13440,221.27,223.68,246.49,262
13680,223.37,221.89,250.42,262.56
13920,223.63,220.71,247.49,261.78
14160,222.69,223.46,249.67,262.44
14400,222.81,225.16,249.92,260.48


==> plotdata/maxline_rankk_1core.csv <==
dim,blis,mkl,maxline,austin_maxline,predicted_maxline
240,26.75,27.056,29.08,22.89,28.11
480,26.98,27.199,30.77,26.79,30.77
720,26.98,27.143,31.75,27.99,30.85
960,26.91,27.149,32.02,29.14,31.95
1200,26.95,27.153,31.06,29.58,31.06
1440,26.98,27.12,31.41,30.63,30.77
1680,26.68,27.056,32.04,31.38,30.79
1920,26.92,27.032,32.27,31.99,31.63
2160,26.91,26.961,31.32,32.15,31.32
2400,26.94,27.109,31.47,32.31,28.98
2640,26.91,27.065,32.07,33.05,32.07
2880,26.88,26.864,32.45,33.43,32.45
3120,26.76,27.112,32.26,33.33,32.26
3360,26.66,27.087,31.64,33.63,29.95
3600,26.51,26.84,32.01,33.57,30.11
3840,26.66,26.995,32.21,34.14,30.44
4080,26.91,27.011,33.23,33.91,33.23
4320,26.82,27.102,33.12,34.22,33.12
4560,26.96,26.986,33.18,34.43,33.18
4800,26.88,27.122,33.39,34.27,33.39
5040,26.89,26.988,33.51,33.9,33.51
5280,26.93,27.091,32.61,34.17,30.72
5520,26.99,27,33.32,34.35,30.89
5760,26.8,27.141,33.42,34.44,31.06
6000,26.67,27.153,33.71,34.52,33.71
6240,26.93,27.125,33.65,34.24,33.65
6480,26.63,26.961,33.71,34.58,33.71
6720,26.89,27.117,33.79,34.62,33.79
6960,26.8,27.113,33.08,34.4,31.22
7200,26.92,26.935,33.77,34.57,33.77
7440,26.88,27.08,33.9,34.78,33.9
7680,26.88,27.134,33.99,34.55,33.99
7920,26.94,27.146,33.98,35.17,33.98
8160,26.94,27.003,33.31,35.13,31.61
8400,26.92,27.131,34.03,34.85,34.03
8640,26.72,27.11,34.07,35.19,34.07
8880,26.97,26.976,34.13,35.04,34.13
9120,26.81,26.986,34.18,34.85,34.18
9360,26.87,27.107,34.06,35.12,31.52
9600,26.66,27.14,34.17,35.45,34.1
9840,26.91,27.114,33.52,35.54,31.53
10080,26.92,27.122,34.27,35.25,34.27
10320,26.64,26.96,34.35,35.75,34.17
10560,26.66,27.11,34.7,35.43,31.7
10800,26.64,26.951,34.74,35.58,31.71
11040,26.9,27.133,34.64,35.6,34.25
11280,26.94,27.129,34.21,36.1,34.21
11520,26.92,27.034,34.7,36.2,34.28
11760,26.96,27.141,34.79,36.25,34.3
12000,26.87,27.131,34.78,35.9,31.88
12240,0,0,34.24,36.38,31.86
12480,0,0,34.82,36.07,34.32
12720,0,0,34.68,36.22,34.34
12960,0,0,33.66,36.26,31.86
13200,0,0,34.91,35.91,34.39
13440,0,0,34.83,36.35,0


==> plotdata/maxline_square_10core.csv <==
dim,blis,mkl,maxline,austin_maxline
240,188.71,185.56,141.65,55.06
480,210.47,201.44,211.76,81.49
720,218.19,210.28,219.1,35.29
960,218.25,213.94,230.93,53.2
1200,218.77,210.68,220.42,89.01
1440,217.1,205.6,224.15,119.25
1680,219.64,211.35,215.97,142.66
1920,217.74,205.53,219.06,158.25
2160,221.38,215.6,220.25,178.39
2400,222.96,210.81,220.42,183.4
2640,222.54,210.99,224.04,197.39
2880,220.99,219.01,228.7,199.19
3120,221.19,220.66,223.87,211.53
3360,220.19,221.35,234.73,211.59
3600,219.81,223.1,231.46,223.1
3840,221.3,218.83,229.24,225.4
4080,222.92,218.76,235.37,221.24
4320,220.84,225.41,236.72,229.43
4560,221.12,221.13,236.97,223.06
4800,221.99,226.51,230.46,230.76
5040,222.51,226.42,240.14,224.36
5280,223.3,221.7,241.16,235.43
5520,222.55,222.98,235.69,228.35
5760,222.04,226.46,237.3,238.78
6000,222.59,223.92,242.5,230.53
6240,222.92,227.72,240.45,244.52
6480,222.77,222.96,242.61,237.09
6720,220.04,227.96,238.77,242.11
6960,220.06,228.66,244.75,238
7200,218.44,228.31,241.1,248.49
7440,218.05,228.6,244.35,241.14
7680,216.02,227.82,238,247.99
7920,216.76,229.45,242.85,241.48
8160,216.22,229.37,245.9,243.31
8400,214.95,230.07,244.12,242.79
8640,214.37,229.94,243.17,244.67
8880,214.85,230.49,246.88,245.57
9120,215.3,229.49,247.26,247.97
9360,216.14,229.88,244.37,246.85
9600,213.79,229.21,243.01,246.54
9840,215.54,230.04,247.13,248.78
10080,214.54,225.95,247.64,250.57
10320,213.61,225.33,244.43,249.2
10560,214.04,225.45,241.23,250.28
10800,213.6,228.61,243.16,252.12
11040,213.34,226.88,247.24,251.82
11280,213.83,226.25,248.09,251.05
11520,213.42,225.75,240.19,253.01
11760,214.2,226.85,247.29,252.79
12000,213.36,226.77,247.26,253.61


==> plotdata/maxline_square_1core.csv <==
dim,blis,mkl,maxline,austin_maxline,predicted_maxline
240,23.83,24.295,24.62,21.67,24.62
480,22.68,24.746,25.08,24.3,25.08
720,26.16,24.762,29.49,24.36,28.81
960,24.51,26.285,29.6,24.86,29.12
1200,24.61,25.902,29.26,25.98,28.49
1440,24.41,26.07,29.6,26.94,29.6
1680,26.04,26.61,29.49,27.33,28.48
1920,26.12,26.28,29.38,27.28,28.85
2160,26.6,26.346,29.88,27.97,26.77
2400,26.02,26.478,29.77,28.24,27.34
2640,26.3,26.497,30.2,28.24,26.08
2880,26.76,26.875,30.29,28.88,26.78
3120,26.76,26.896,30.14,28.91,29.87
3360,26.8,26.551,30.39,29.4,30.34
3600,26.55,26.961,30.66,29.77,30.66
3840,26.46,26.641,30.83,30.12,30.83
4080,26.97,26.775,30.97,30.19,30.83
4320,26.32,27.058,30.87,30.3,28.8
4560,26.23,27.087,31.28,30.53,28.12
4800,26.89,26.887,31.55,30.67,28.64
5040,26.55,26.979,31.71,31.13,24.63
5280,26.56,26.757,31.67,31.08,24.46
5520,26.56,26.997,31.82,31.09,29.81
5760,26.5,26.681,31.73,32.26,29.99
6000,26.93,26.71,32.12,31.58,30.3
6240,26.89,26.707,31.91,31.19,30.5
6480,26.98,27.041,32.08,31.78,31.08
6720,26.91,26.728,32.24,31.84,26.65
6960,26.95,26.876,32.42,31.63,31.18
7200,26.7,26.967,32.27,32.55,27.44
7440,26.62,26.989,32.28,31.75,31.53
7680,26.64,26.908,32.38,31.78,31.53
7920,27.01,26.912,32.2,32.77,32.19
8160,27.01,26.837,32.56,32.35,31.8
8400,26.53,26.942,32.71,32.49,28.22
8640,26.82,27.033,32.58,34.04,28.51
8880,26.59,26.929,32.95,32.12,28.73
9120,26.94,27.025,32.45,32.79,29.06
9360,26.98,26.857,33.03,33.86,33.03
9600,26.66,26.868,32.93,32.97,32.74
9840,26.95,26.939,33.04,32.72,33.04
10080,26.66,27.021,33.6,34.8,33.43
10320,26.95,27.016,33.56,32.92,33.19
10560,26.72,27.029,33.46,33.51,30
10800,26.97,27.042,33.79,34.87,30.4
11040,26.94,26.822,33.62,33.25,30.46
11280,26.95,26.994,33.82,33.63,30.35
11520,26.47,26.979,33.84,35.65,33.64
11760,26.65,27.088,33.43,33.35,30.54
12000,26.97,26.874,33.61,33.77,30.8


==> plotdata/model_fixk_1level_ab_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,24.00,24.08,22.79,19.89,20.75,21.17,22.79,21.95,20.11,21.93,20.82,10.60,20.75,20.59,19.21,10.59,21.60,20.49,16.96,19.89,19.06,17.71,20.71,10.60
480.00,25.26,26.17,24.40,23.24,23.32,23.03,24.93,25.26,23.78,24.53,23.69,14.39,23.32,23.70,22.27,14.38,24.46,24.11,21.44,23.24,22.54,20.88,23.69,14.39
720.00,25.71,26.95,24.99,24.63,24.32,23.72,25.74,26.60,25.32,25.54,24.84,16.33,24.32,24.96,23.52,16.34,25.58,25.63,23.50,24.63,24.00,22.21,24.88,16.33
960.00,25.94,27.35,25.29,25.38,24.86,24.09,26.17,27.33,26.17,26.08,25.45,17.52,24.86,25.64,24.19,17.53,26.19,26.46,24.69,25.38,24.80,22.94,25.52,17.52
1200.00,26.08,27.60,25.48,25.86,25.19,24.31,26.43,27.78,26.71,26.41,25.83,18.32,25.19,26.07,24.62,18.33,26.56,26.98,25.46,25.86,25.31,23.41,25.92,18.32
1440.00,26.18,27.77,25.60,26.19,25.42,24.46,26.60,28.09,27.08,26.64,26.09,18.89,25.42,26.36,24.91,18.90,26.82,27.34,26.01,26.19,25.66,23.72,26.20,18.89
1680.00,26.24,27.89,25.70,26.43,25.58,24.57,26.73,28.32,27.35,26.80,26.28,19.32,25.58,26.57,25.12,19.34,27.01,27.61,26.41,26.43,25.92,23.96,26.40,19.32
1920.00,26.30,27.98,25.76,26.61,25.71,24.65,26.83,28.49,27.55,26.93,26.43,19.66,25.71,26.73,25.29,19.68,27.15,27.81,26.72,26.61,26.11,24.13,26.55,19.66
2160.00,26.34,28.06,25.82,26.75,25.80,24.72,26.90,28.62,27.72,27.02,26.54,19.93,25.80,26.86,25.41,19.95,27.26,27.97,26.97,26.75,26.27,24.27,26.67,19.93
2400.00,26.37,28.11,25.86,26.87,25.88,24.77,26.96,28.73,27.85,27.10,26.63,20.15,25.88,26.96,25.52,20.17,27.35,28.10,27.17,26.87,26.39,24.39,26.77,20.15
2640.00,26.39,28.16,25.90,26.96,25.95,24.81,27.01,28.82,27.96,27.17,26.71,20.33,25.95,27.05,25.60,20.36,27.42,28.20,27.33,26.96,26.49,24.48,26.85,20.33
2880.00,26.42,28.20,25.93,27.04,26.00,24.85,27.06,28.90,28.05,27.22,26.77,20.49,26.00,27.12,25.67,20.52,27.49,28.29,27.47,27.04,26.58,24.56,26.91,20.49
3120.00,26.44,28.24,25.95,27.11,26.05,24.88,27.09,28.96,28.12,27.27,26.83,20.63,26.05,27.18,25.73,20.65,27.54,28.37,27.59,27.11,26.65,24.62,26.97,20.63
3360.00,26.45,28.27,25.97,27.17,26.09,24.91,27.12,29.02,28.19,27.31,26.87,20.74,26.09,27.23,25.79,20.77,27.58,28.43,27.69,27.17,26.72,24.68,27.02,20.74
3600.00,26.46,28.29,25.99,27.22,26.12,24.93,27.15,29.06,28.25,27.34,26.91,20.84,26.12,27.28,25.83,20.87,27.62,28.49,27.78,27.22,26.77,24.73,27.06,20.84
3840.00,26.48,28.31,26.01,27.27,26.15,24.95,27.17,29.11,28.30,27.37,26.95,20.93,26.15,27.31,25.87,20.96,27.66,28.54,27.86,27.27,26.82,24.78,27.10,20.93
4080.00,26.49,28.33,26.02,27.31,26.18,24.97,27.19,29.14,28.35,27.40,26.98,21.02,26.18,27.35,25.91,21.04,27.69,28.58,27.93,27.31,26.86,24.81,27.13,21.02
4320.00,26.46,28.35,26.03,27.34,26.20,24.98,27.21,29.18,28.39,27.42,27.01,21.09,26.20,27.38,25.94,21.12,27.71,28.62,28.00,27.34,26.90,24.85,27.16,21.09
4560.00,26.47,28.36,26.05,27.37,26.23,25.00,27.23,29.21,28.42,27.44,27.03,21.15,26.23,27.41,25.97,21.18,27.74,28.66,28.05,27.37,26.94,24.88,27.19,21.15
4800.00,26.48,28.38,26.06,27.40,26.24,25.01,27.24,29.23,28.45,27.46,27.05,21.21,26.24,27.43,25.99,21.24,27.76,28.69,28.10,27.40,26.97,24.91,27.21,21.21
5040.00,26.49,28.39,26.06,27.43,26.26,25.02,27.25,29.26,28.48,27.48,27.07,21.26,26.26,27.46,26.01,21.29,27.78,28.72,28.15,27.43,26.99,24.93,27.23,21.26
5280.00,26.49,28.40,26.07,27.45,26.28,25.03,27.27,29.28,28.51,27.50,27.09,21.31,26.28,27.48,26.03,21.34,27.80,28.74,28.19,27.45,27.02,24.96,27.25,21.31
5520.00,26.50,28.41,26.08,27.47,26.29,25.04,27.28,29.30,28.54,27.51,27.11,21.36,26.29,27.50,26.05,21.39,27.81,28.77,28.23,27.47,27.04,24.98,27.27,21.36
5760.00,26.51,28.42,26.09,27.49,26.31,25.05,27.29,29.32,28.56,27.52,27.13,21.40,26.31,27.51,26.07,21.43,27.83,28.79,28.27,27.49,27.07,25.00,27.28,21.40
6000.00,26.51,28.43,26.09,27.51,26.32,25.06,27.30,29.34,28.58,27.54,27.14,21.44,26.32,27.53,26.09,21.47,27.84,28.81,28.30,27.51,27.08,25.02,27.30,21.44
6240.00,26.52,28.44,26.10,27.53,26.33,25.06,27.31,29.35,28.60,27.55,27.15,21.47,26.33,27.55,26.10,21.50,27.86,28.83,28.33,27.53,27.10,25.03,27.31,21.47
6480.00,26.52,28.45,26.11,27.54,26.34,25.07,27.31,29.37,28.62,27.56,27.17,21.50,26.34,27.56,26.12,21.54,27.87,28.85,28.36,27.54,27.12,25.05,27.33,21.50
6720.00,26.53,28.46,26.11,27.56,26.35,25.08,27.32,29.38,28.63,27.57,27.18,21.53,26.35,27.57,26.13,21.57,27.88,28.86,28.39,27.56,27.14,25.06,27.34,21.53
6960.00,26.53,28.46,26.12,27.57,26.36,25.08,27.33,29.39,28.65,27.58,27.19,21.56,26.36,27.58,26.14,21.60,27.89,28.88,28.41,27.57,27.15,25.07,27.35,21.56
7200.00,26.54,28.47,26.12,27.58,26.37,25.09,27.34,29.41,28.66,27.59,27.20,21.59,26.37,27.60,26.15,21.62,27.90,28.89,28.43,27.58,27.16,25.09,27.36,21.59
7440.00,26.54,28.47,26.13,27.60,26.37,25.09,27.34,29.42,28.68,27.59,27.21,21.61,26.37,27.61,26.16,21.65,27.91,28.91,28.45,27.60,27.18,25.10,27.37,21.61
7680.00,26.55,28.48,26.13,27.61,26.38,25.10,27.35,29.43,28.69,27.60,27.21,21.64,26.38,27.62,26.17,21.67,27.92,28.92,28.47,27.61,27.19,25.11,27.38,21.64
7920.00,26.55,28.48,26.13,27.62,26.39,25.10,27.35,29.44,28.70,27.61,27.22,21.66,26.39,27.62,26.18,21.69,27.93,28.93,28.49,27.62,27.20,25.12,27.39,21.66
8160.00,26.55,28.49,26.14,27.63,26.40,25.11,27.36,29.45,28.71,27.61,27.23,21.68,26.40,27.63,26.19,21.71,27.93,28.94,28.51,27.63,27.21,25.13,27.40,21.68
8400.00,26.53,28.42,26.09,27.64,26.40,25.05,27.30,29.45,28.72,27.55,27.24,21.70,26.31,27.64,26.20,21.73,27.85,28.95,28.53,27.54,27.22,25.04,27.33,21.70
8640.00,26.54,28.43,26.09,27.65,26.41,25.05,27.31,29.46,28.73,27.55,27.24,21.72,26.32,27.65,26.21,21.75,27.86,28.96,28.54,27.55,27.23,25.05,27.33,21.72
8880.00,26.54,28.43,26.10,27.65,26.41,25.06,27.31,29.47,28.74,27.56,27.25,21.74,26.33,27.66,26.21,21.77,27.87,28.97,28.56,27.56,27.24,25.06,27.34,21.74
9120.00,26.54,28.44,26.10,27.66,26.42,25.06,27.32,29.48,28.75,27.57,27.26,21.75,26.34,27.66,26.22,21.79,27.88,28.98,28.57,27.57,27.25,25.07,27.35,21.75
9360.00,26.55,28.44,26.10,27.67,26.42,25.07,27.33,29.48,28.76,27.57,27.26,21.77,26.34,27.67,26.23,21.80,27.89,28.99,28.59,27.58,27.26,25.08,27.36,21.77
9600.00,26.55,28.45,26.11,27.68,26.43,25.07,27.33,29.49,28.77,27.58,27.27,21.78,26.35,27.68,26.23,21.82,27.89,29.00,28.60,27.59,27.26,25.09,27.37,21.78
9840.00,26.55,28.45,26.11,27.68,26.43,25.08,27.33,29.50,28.78,27.59,27.27,21.80,26.36,27.68,26.24,21.83,27.90,29.00,28.61,27.60,27.27,25.10,27.37,21.80
10080.00,26.56,28.46,26.11,27.69,26.44,25.08,27.34,29.50,28.78,27.59,27.28,21.81,26.36,27.69,26.25,21.85,27.91,29.01,28.62,27.61,27.28,25.11,27.38,21.81
10320.00,26.56,28.46,26.12,27.70,26.44,25.08,27.34,29.51,28.79,27.60,27.28,21.83,26.37,27.69,26.25,21.86,27.91,29.02,28.63,27.62,27.29,25.12,27.39,21.83
10560.00,26.56,28.47,26.12,27.70,26.45,25.09,27.35,29.52,28.80,27.60,27.29,21.84,26.37,27.70,26.26,21.87,27.92,29.02,28.64,27.62,27.29,25.12,27.39,21.84
10800.00,26.56,28.47,26.12,27.71,26.45,25.09,27.35,29.52,28.80,27.61,27.29,21.85,26.38,27.70,26.26,21.89,27.93,29.03,28.66,27.63,27.30,25.13,27.40,21.85
11040.00,26.56,28.48,26.13,27.71,26.45,25.09,27.36,29.53,28.81,27.61,27.30,21.86,26.38,27.71,26.27,21.90,27.93,29.04,28.66,27.64,27.30,25.14,27.41,21.86
11280.00,26.57,28.48,26.13,27.72,26.46,25.10,27.36,29.53,28.82,27.62,27.30,21.87,26.39,27.71,26.27,21.91,27.94,29.04,28.67,27.64,27.31,25.14,27.41,21.87
11520.00,26.57,28.48,26.13,27.72,26.46,25.10,27.36,29.53,28.82,27.62,27.31,21.88,26.39,27.72,26.28,21.92,27.94,29.05,28.68,27.65,27.31,25.15,27.42,21.88
11760.00,26.57,28.49,26.13,27.73,26.46,25.10,27.37,29.54,28.83,27.63,27.31,21.89,26.40,27.72,26.28,21.93,27.95,29.05,28.69,27.66,27.32,25.16,27.42,21.89
12000.00,26.57,28.49,26.14,27.73,26.47,25.11,27.37,29.54,28.83,27.63,27.31,21.90,26.40,27.73,26.28,21.94,27.95,29.06,28.70,27.66,27.32,25.16,27.43,21.90


==> plotdata/model_fixk_1level_abc_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,24.00,24.66,23.71,20.37,22.47,23.14,23.37,22.35,20.35,22.49,21.39,10.27,22.47,22.15,20.98,11.48,21.97,20.76,17.05,20.37,19.28,19.22,21.11,10.27
480.00,25.26,26.85,25.46,23.91,25.52,25.38,25.64,25.79,24.11,25.23,24.43,13.78,25.52,25.79,24.68,16.09,24.94,24.50,21.57,23.91,22.85,23.03,24.22,13.78
720.00,25.71,27.67,26.10,25.37,26.73,26.23,26.49,27.19,25.69,26.30,25.65,15.56,26.73,27.29,26.23,18.58,26.11,26.06,23.66,25.37,24.35,24.65,25.47,15.56
960.00,25.94,28.10,26.43,26.17,27.38,26.68,26.94,27.95,26.57,26.88,26.30,16.63,27.38,28.10,27.07,20.13,26.74,26.92,24.87,26.17,25.18,25.56,26.14,16.63
1200.00,26.08,28.37,26.64,26.68,27.78,26.95,27.22,28.42,27.12,27.23,26.71,17.35,27.78,28.61,27.61,21.20,27.14,27.47,25.65,26.68,25.71,26.13,26.56,17.35
1440.00,26.18,28.54,26.78,27.03,28.06,27.14,27.40,28.75,27.50,27.47,26.99,17.86,28.06,28.97,27.97,21.97,27.40,27.84,26.20,27.03,26.07,26.53,26.85,17.86
1680.00,26.24,28.67,26.88,27.28,28.26,27.27,27.54,28.98,27.78,27.65,27.20,18.25,28.26,29.22,28.24,22.56,27.60,28.11,26.61,27.28,26.33,26.82,27.06,18.25
1920.00,26.30,28.77,26.95,27.48,28.41,27.37,27.64,29.16,27.99,27.78,27.35,18.55,28.41,29.42,28.45,23.02,27.75,28.32,26.93,27.48,26.53,27.04,27.22,18.55
2160.00,26.34,28.85,27.01,27.63,28.53,27.45,27.72,29.31,28.16,27.88,27.47,18.79,28.53,29.57,28.61,23.39,27.86,28.49,27.18,27.63,26.69,27.22,27.35,18.79
2400.00,26.37,28.91,27.06,27.76,28.63,27.52,27.79,29.42,28.30,27.97,27.57,18.99,28.63,29.70,28.74,23.70,27.96,28.62,27.38,27.76,26.82,27.36,27.45,18.99
2640.00,26.39,28.96,27.09,27.86,28.71,27.57,27.84,29.51,28.41,28.04,27.65,19.15,28.71,29.80,28.85,23.96,28.03,28.73,27.55,27.86,26.93,27.48,27.53,19.15
2880.00,26.42,29.00,27.13,27.94,28.77,27.61,27.88,29.59,28.50,28.09,27.72,19.29,28.77,29.89,28.94,24.18,28.10,28.82,27.69,27.94,27.02,27.57,27.60,19.29
3120.00,26.44,29.04,27.15,28.02,28.83,27.65,27.92,29.66,28.58,28.14,27.78,19.41,28.83,29.96,29.01,24.36,28.15,28.90,27.81,28.02,27.09,27.66,27.66,19.41
3360.00,26.45,29.07,27.18,28.08,28.88,27.68,27.95,29.72,28.65,28.18,27.83,19.51,28.88,30.02,29.08,24.53,28.20,28.97,27.92,28.08,27.16,27.73,27.71,19.51
3600.00,26.46,29.09,27.20,28.13,28.92,27.71,27.98,29.77,28.71,28.22,27.87,19.60,28.92,30.08,29.14,24.67,28.24,29.03,28.01,28.13,27.22,27.79,27.76,19.60
3840.00,26.48,29.12,27.22,28.18,28.96,27.74,28.01,29.81,28.76,28.25,27.91,19.68,28.96,30.13,29.19,24.80,28.28,29.08,28.09,28.18,27.27,27.85,27.80,19.68
4080.00,26.49,29.14,27.23,28.22,28.99,27.76,28.03,29.85,28.81,28.28,27.94,19.75,28.99,30.17,29.23,24.91,28.31,29.13,28.16,28.22,27.31,27.90,27.83,19.75
4320.00,26.46,29.16,27.25,28.26,29.02,27.78,28.05,29.89,28.85,28.31,27.97,19.82,29.02,30.21,29.27,25.01,28.34,29.17,28.23,28.26,27.35,27.94,27.86,19.82
4560.00,26.47,29.17,27.26,28.29,29.05,27.79,28.07,29.92,28.89,28.33,28.00,19.87,29.05,30.24,29.31,25.11,28.36,29.20,28.28,28.29,27.39,27.98,27.89,19.87
4800.00,26.48,29.19,27.27,28.33,29.07,27.81,28.08,29.95,28.92,28.35,28.02,19.93,29.07,30.27,29.34,25.19,28.39,29.24,28.34,28.33,27.42,28.02,27.91,19.93
5040.00,26.49,29.20,27.28,28.35,29.09,27.82,28.10,29.97,28.95,28.37,28.04,19.97,29.09,30.30,29.37,25.26,28.41,29.27,28.38,28.35,27.45,28.05,27.94,19.97
5280.00,26.49,29.21,27.29,28.38,29.11,27.84,28.11,30.00,28.98,28.39,28.06,20.02,29.11,30.33,29.40,25.33,28.43,29.29,28.43,28.38,27.47,28.08,27.96,20.02
5520.00,26.50,29.22,27.30,28.40,29.13,27.85,28.12,30.02,29.01,28.40,28.08,20.06,29.13,30.35,29.42,25.40,28.44,29.32,28.47,28.40,27.50,28.11,27.98,20.06
5760.00,26.51,29.23,27.31,28.42,29.14,27.86,28.13,30.04,29.03,28.42,28.10,20.09,29.14,30.37,29.45,25.46,28.46,29.34,28.50,28.42,27.52,28.13,27.99,20.09
6000.00,26.51,29.24,27.31,28.44,29.16,27.87,28.14,30.05,29.05,28.43,28.11,20.13,29.16,30.39,29.47,25.51,28.47,29.36,28.53,28.44,27.54,28.15,28.01,20.13
6240.00,26.52,29.25,27.32,28.46,29.17,27.88,28.15,30.07,29.07,28.44,28.13,20.16,29.17,30.41,29.48,25.56,28.49,29.38,28.57,28.46,27.56,28.17,28.02,20.16
6480.00,26.52,29.26,27.33,28.48,29.19,27.89,28.16,30.09,29.09,28.45,28.14,20.19,29.19,30.43,29.50,25.61,28.50,29.40,28.59,28.48,27.58,28.19,28.04,20.19
6720.00,26.53,29.27,27.33,28.49,29.20,27.89,28.17,30.10,29.11,28.46,28.15,20.21,29.20,30.44,29.52,25.65,28.51,29.42,28.62,28.49,27.59,28.21,28.05,20.21
6960.00,26.53,29.28,27.34,28.51,29.21,27.90,28.17,30.11,29.12,28.47,28.16,20.24,29.21,30.46,29.53,25.69,28.52,29.43,28.65,28.51,27.61,28.23,28.06,20.24
7200.00,26.54,29.28,27.34,28.52,29.22,27.91,28.18,30.13,29.14,28.48,28.17,20.26,29.22,30.47,29.55,25.73,28.53,29.45,28.67,28.52,27.62,28.24,28.07,20.26
7440.00,26.54,29.29,27.35,28.53,29.23,27.92,28.19,30.14,29.15,28.49,28.18,20.28,29.23,30.48,29.56,25.76,28.54,29.46,28.69,28.53,27.64,28.26,28.08,20.28
7680.00,26.55,29.29,27.35,28.55,29.24,27.92,28.19,30.15,29.17,28.50,28.19,20.30,29.24,30.49,29.57,25.80,28.55,29.47,28.71,28.55,27.65,28.27,28.09,20.30
7920.00,26.55,29.30,27.36,28.56,29.25,27.93,28.20,30.16,29.18,28.50,28.20,20.32,29.25,30.51,29.59,25.83,28.56,29.49,28.73,28.56,27.66,28.29,28.10,20.32
8160.00,26.55,29.30,27.36,28.57,29.26,27.93,28.20,30.17,29.19,28.51,28.21,20.34,29.26,30.52,29.60,25.86,28.57,29.50,28.75,28.57,27.67,28.30,28.11,20.34
8400.00,26.53,29.23,27.30,28.58,29.26,27.86,28.15,30.18,29.20,28.44,28.22,20.36,29.15,30.53,29.61,25.89,28.48,29.51,28.77,28.47,27.68,28.18,28.04,20.36
8640.00,26.54,29.24,27.31,28.59,29.27,27.86,28.15,30.19,29.21,28.45,28.23,20.37,29.16,30.54,29.62,25.91,28.49,29.52,28.78,28.48,27.69,28.20,28.05,20.37
8880.00,26.54,29.25,27.31,28.60,29.28,27.87,28.16,30.19,29.22,28.45,28.23,20.39,29.17,30.54,29.63,25.94,28.50,29.53,28.80,28.50,27.70,28.21,28.06,20.39
9120.00,26.54,29.25,27.32,28.60,29.28,27.88,28.17,30.20,29.23,28.46,28.24,20.41,29.18,30.55,29.64,25.96,28.51,29.54,28.81,28.51,27.71,28.22,28.06,20.41
9360.00,26.55,29.26,27.32,28.61,29.29,27.88,28.17,30.21,29.24,28.47,28.25,20.42,29.19,30.56,29.65,25.98,28.52,29.55,28.83,28.52,27.72,28.24,28.07,20.42
9600.00,26.55,29.26,27.33,28.62,29.30,27.89,28.18,30.22,29.25,28.48,28.25,20.43,29.20,30.57,29.65,26.01,28.53,29.55,28.84,28.53,27.73,28.25,28.08,20.43
9840.00,26.55,29.27,27.33,28.63,29.30,27.89,28.18,30.22,29.26,28.48,28.26,20.45,29.21,30.58,29.66,26.03,28.53,29.56,28.85,28.54,27.73,28.26,28.09,20.45
10080.00,26.56,29.27,27.33,28.63,29.31,27.90,28.19,30.23,29.26,28.49,28.26,20.46,29.21,30.58,29.67,26.05,28.54,29.57,28.86,28.55,27.74,28.27,28.10,20.46
10320.00,26.56,29.28,27.34,28.64,29.31,27.90,28.19,30.24,29.27,28.49,28.27,20.47,29.22,30.59,29.68,26.06,28.55,29.58,28.87,28.55,27.75,28.28,28.10,20.47
10560.00,26.56,29.28,27.34,28.65,29.32,27.91,28.19,30.24,29.28,28.50,28.27,20.48,29.23,30.60,29.68,26.08,28.55,29.58,28.88,28.56,27.75,28.29,28.11,20.48
10800.00,26.56,29.29,27.34,28.65,29.32,27.91,28.20,30.25,29.28,28.51,28.28,20.49,29.23,30.60,29.69,26.10,28.56,29.59,28.90,28.57,27.76,28.30,28.11,20.49
11040.00,26.56,29.29,27.35,28.66,29.33,27.92,28.20,30.25,29.29,28.51,28.28,20.50,29.24,30.61,29.69,26.12,28.56,29.60,28.91,28.58,27.77,28.31,28.12,20.50
11280.00,26.57,29.29,27.35,28.66,29.33,27.92,28.21,30.26,29.30,28.52,28.29,20.51,29.25,30.61,29.70,26.13,28.57,29.60,28.91,28.59,27.77,28.32,28.13,20.51
11520.00,26.57,29.30,27.35,28.67,29.33,27.92,28.21,30.26,29.30,28.52,28.29,20.52,29.25,30.62,29.71,26.15,28.58,29.61,28.92,28.59,27.78,28.32,28.13,20.52
11760.00,26.57,29.30,27.36,28.67,29.34,27.93,28.21,30.27,29.31,28.52,28.29,20.53,29.26,30.62,29.71,26.16,28.58,29.61,28.93,28.60,27.78,28.33,28.14,20.53
12000.00,26.57,29.30,27.36,28.68,29.34,27.93,28.22,30.27,29.31,28.53,28.30,20.54,29.26,30.63,29.72,26.18,28.59,29.62,28.94,28.61,27.79,28.34,28.14,20.54


==> plotdata/model_fixk_1level_naive_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,24.00,20.49,19.41,18.34,18.44,18.28,17.93,17.87,17.01,17.58,17.04,10.55,16.66,17.05,16.12,9.65,15.88,15.67,13.79,14.94,14.87,13.54,14.35,7.53
480.00,25.26,23.89,22.32,22.15,21.78,21.20,21.71,22.33,21.47,21.55,21.04,14.34,20.50,21.17,20.04,13.49,20.32,20.42,18.72,19.48,19.32,17.68,18.90,11.27
720.00,25.71,25.29,23.49,23.80,23.19,22.40,23.36,24.35,23.52,23.30,22.83,16.29,22.20,23.03,21.81,15.56,22.40,22.71,21.25,21.67,21.46,19.68,21.13,13.51
960.00,25.94,26.05,24.13,24.72,23.96,23.05,24.28,25.51,24.70,24.29,23.84,17.48,23.16,24.08,22.82,16.85,23.61,24.07,22.79,22.96,22.72,20.86,22.45,15.00
1200.00,26.08,26.53,24.52,25.30,24.45,23.46,24.86,26.26,25.47,24.93,24.49,18.28,23.78,24.77,23.47,17.73,24.40,24.96,23.82,23.81,23.55,21.64,23.33,16.06
1440.00,26.18,26.86,24.80,25.71,24.78,23.74,25.27,26.78,26.01,25.37,24.94,18.86,24.21,25.24,23.92,18.37,24.96,25.59,24.56,24.41,24.13,22.20,23.96,16.85
1680.00,26.24,27.10,25.00,26.01,25.03,23.94,25.57,27.17,26.41,25.69,25.28,19.30,24.52,25.59,24.26,18.86,25.38,26.07,25.13,24.86,24.57,22.61,24.43,17.47
1920.00,26.30,27.29,25.15,26.24,25.22,24.10,25.80,27.47,26.72,25.94,25.53,19.63,24.77,25.86,24.51,19.24,25.70,26.43,25.56,25.21,24.91,22.93,24.79,17.96
2160.00,26.34,27.43,25.26,26.42,25.37,24.22,25.98,27.71,26.96,26.14,25.74,19.91,24.96,26.08,24.72,19.55,25.95,26.72,25.91,25.49,25.18,23.19,25.08,18.37
2400.00,26.37,27.55,25.36,26.56,25.49,24.32,26.13,27.90,27.16,26.30,25.90,20.13,25.12,26.25,24.88,19.80,26.16,26.96,26.20,25.72,25.40,23.39,25.32,18.70
2640.00,26.39,27.65,25.44,26.69,25.58,24.40,26.25,28.06,27.33,26.43,26.04,20.32,25.25,26.39,25.02,20.02,26.33,27.16,26.44,25.91,25.58,23.57,25.51,18.99
2880.00,26.42,27.73,25.50,26.79,25.67,24.47,26.35,28.19,27.46,26.54,26.15,20.47,25.35,26.51,25.14,20.20,26.47,27.32,26.65,26.07,25.74,23.71,25.68,19.23
3120.00,26.44,27.80,25.56,26.87,25.74,24.53,26.44,28.30,27.58,26.64,26.25,20.61,25.45,26.62,25.24,20.35,26.60,27.47,26.82,26.20,25.87,23.84,25.82,19.44
3360.00,26.45,27.86,25.61,26.95,25.80,24.58,26.51,28.40,27.69,26.72,26.33,20.73,25.53,26.71,25.32,20.49,26.71,27.59,26.97,26.32,25.98,23.95,25.95,19.63
3600.00,26.46,27.91,25.65,27.01,25.85,24.62,26.58,28.49,27.77,26.79,26.41,20.83,25.60,26.78,25.40,20.61,26.80,27.70,27.10,26.42,26.08,24.04,26.05,19.79
3840.00,26.48,27.95,25.69,27.07,25.90,24.66,26.63,28.57,27.85,26.85,26.47,20.92,25.66,26.85,25.46,20.71,26.88,27.79,27.22,26.51,26.17,24.13,26.15,19.93
4080.00,26.49,27.99,25.72,27.12,25.94,24.70,26.68,28.63,27.92,26.91,26.53,21.00,25.71,26.91,25.52,20.81,26.96,27.88,27.33,26.59,26.25,24.20,26.23,20.06
4320.00,26.46,28.03,25.75,27.17,25.98,24.73,26.73,28.69,27.99,26.96,26.58,21.08,25.76,26.97,25.57,20.89,27.02,27.96,27.42,26.67,26.32,24.27,26.31,20.18
4560.00,26.47,28.06,25.78,27.21,26.01,24.75,26.77,28.75,28.04,27.00,26.63,21.14,25.80,27.02,25.62,20.97,27.08,28.02,27.50,26.73,26.38,24.33,26.38,20.29
4800.00,26.48,28.09,25.80,27.24,26.04,24.78,26.81,28.80,28.09,27.04,26.67,21.20,25.84,27.06,25.66,21.04,27.13,28.08,27.58,26.79,26.44,24.38,26.44,20.38
5040.00,26.49,28.11,25.82,27.28,26.07,24.80,26.84,28.84,28.14,27.08,26.71,21.25,25.88,27.10,25.70,21.10,27.18,28.14,27.65,26.84,26.49,24.43,26.50,20.47
5280.00,26.49,28.14,25.84,27.31,26.09,24.82,26.87,28.88,28.18,27.11,26.74,21.30,25.91,27.14,25.73,21.15,27.22,28.19,27.71,26.89,26.54,24.47,26.55,20.55
5520.00,26.50,28.16,25.86,27.33,26.11,24.84,26.90,28.92,28.22,27.14,26.77,21.35,25.94,27.17,25.76,21.21,27.27,28.24,27.77,26.94,26.58,24.52,26.59,20.62
5760.00,26.51,28.18,25.87,27.36,26.13,24.85,26.92,28.95,28.25,27.17,26.80,21.39,25.97,27.20,25.79,21.26,27.30,28.28,27.82,26.98,26.62,24.55,26.64,20.69
6000.00,26.51,28.20,25.89,27.38,26.15,24.87,26.95,28.98,28.29,27.20,26.83,21.43,25.99,27.23,25.82,21.30,27.34,28.32,27.87,27.02,26.66,24.59,26.68,20.75
6240.00,26.52,28.22,25.90,27.40,26.17,24.88,26.97,29.01,28.32,27.22,26.85,21.46,26.02,27.25,25.84,21.34,27.37,28.36,27.92,27.05,26.69,24.62,26.71,20.81
6480.00,26.52,28.23,25.92,27.42,26.19,24.90,26.99,29.04,28.34,27.24,26.88,21.50,26.04,27.28,25.87,21.38,27.40,28.39,27.96,27.08,26.72,24.65,26.75,20.87
6720.00,26.53,28.25,25.93,27.44,26.20,24.91,27.01,29.06,28.37,27.27,26.90,21.53,26.06,27.30,25.89,21.42,27.42,28.42,28.00,27.11,26.75,24.68,26.78,20.92
6960.00,26.53,28.26,25.94,27.46,26.21,24.92,27.03,29.09,28.39,27.28,26.92,21.56,26.08,27.32,25.91,21.45,27.45,28.45,28.04,27.14,26.78,24.70,26.81,20.96
7200.00,26.54,28.27,25.95,27.48,26.23,24.93,27.04,29.11,28.42,27.30,26.94,21.58,26.10,27.34,25.93,21.48,27.47,28.48,28.07,27.17,26.81,24.73,26.84,21.01
7440.00,26.54,28.28,25.96,27.49,26.24,24.94,27.06,29.13,28.44,27.32,26.95,21.61,26.11,27.36,25.95,21.51,27.50,28.51,28.10,27.19,26.83,24.75,26.86,21.05
7680.00,26.55,28.30,25.97,27.51,26.25,24.95,27.07,29.15,28.46,27.33,26.97,21.63,26.13,27.38,25.96,21.54,27.52,28.53,28.13,27.22,26.85,24.77,26.89,21.09
7920.00,26.55,28.31,25.98,27.52,26.26,24.96,27.09,29.17,28.48,27.35,26.99,21.65,26.14,27.39,25.98,21.56,27.54,28.55,28.16,27.24,26.87,24.79,26.91,21.13
8160.00,26.55,28.32,25.98,27.53,26.27,24.97,27.10,29.18,28.49,27.36,27.00,21.67,26.16,27.41,25.99,21.59,27.56,28.58,28.19,27.26,26.89,24.81,26.93,21.16
8400.00,26.53,28.28,25.96,27.54,26.28,24.94,27.07,29.20,28.51,27.34,27.01,21.69,26.14,27.42,26.01,21.61,27.53,28.60,28.22,27.24,26.91,24.80,26.91,21.20
8640.00,26.54,28.29,25.96,27.56,26.29,24.95,27.08,29.21,28.53,27.35,27.03,21.71,26.15,27.44,26.02,21.63,27.55,28.62,28.24,27.26,26.93,24.82,26.93,21.23
8880.00,26.54,28.30,25.97,27.57,26.30,24.96,27.09,29.23,28.54,27.37,27.04,21.73,26.16,27.45,26.03,21.65,27.57,28.63,28.26,27.28,26.95,24.83,26.95,21.26
9120.00,26.54,28.31,25.98,27.58,26.31,24.97,27.11,29.24,28.56,27.38,27.05,21.75,26.17,27.46,26.04,21.67,27.58,28.65,28.28,27.30,26.96,24.85,26.97,21.29
9360.00,26.55,28.32,25.99,27.59,26.32,24.98,27.12,29.25,28.57,27.39,27.06,21.76,26.18,27.47,26.05,21.69,27.60,28.67,28.31,27.31,26.98,24.86,26.99,21.31
9600.00,26.55,28.33,25.99,27.60,26.32,24.98,27.13,29.27,28.58,27.40,27.07,21.78,26.19,27.49,26.06,21.71,27.61,28.68,28.32,27.33,26.99,24.88,27.00,21.34
9840.00,26.55,28.34,26.00,27.60,26.33,24.99,27.14,29.28,28.59,27.41,27.08,21.79,26.20,27.50,26.07,21.73,27.63,28.70,28.34,27.34,27.01,24.89,27.02,21.36
10080.00,26.56,28.34,26.00,27.61,26.34,24.99,27.14,29.29,28.61,27.42,27.09,21.81,26.21,27.51,26.08,21.74,27.64,28.71,28.36,27.36,27.02,24.91,27.04,21.39
10320.00,26.56,28.35,26.01,27.62,26.34,25.00,27.15,29.30,28.62,27.43,27.10,21.82,26.22,27.52,26.09,21.76,27.65,28.73,28.38,27.37,27.03,24.92,27.05,21.41
10560.00,26.56,28.36,26.02,27.63,26.35,25.01,27.16,29.31,28.63,27.44,27.11,21.83,26.23,27.52,26.10,21.77,27.66,28.74,28.39,27.39,27.04,24.93,27.06,21.43
10800.00,26.56,28.36,26.02,27.64,26.36,25.01,27.17,29.32,28.64,27.45,27.12,21.85,26.24,27.53,26.11,21.79,27.68,28.75,28.41,27.40,27.06,24.94,27.08,21.45
11040.00,26.56,28.37,26.03,27.64,26.36,25.02,27.18,29.33,28.65,27.46,27.13,21.86,26.25,27.54,26.12,21.80,27.69,28.76,28.43,27.41,27.07,24.95,27.09,21.47
11280.00,26.57,28.38,26.03,27.65,26.37,25.02,27.18,29.34,28.66,27.46,27.13,21.87,26.26,27.55,26.13,21.81,27.70,28.77,28.44,27.42,27.08,24.96,27.10,21.49
11520.00,26.57,28.38,26.04,27.66,26.37,25.03,27.19,29.35,28.67,27.47,27.14,21.88,26.26,27.56,26.13,21.83,27.71,28.79,28.45,27.43,27.09,24.97,27.11,21.51
11760.00,26.57,28.39,26.04,27.66,26.38,25.03,27.20,29.35,28.67,27.48,27.15,21.89,26.27,27.56,26.14,21.84,27.72,28.80,28.47,27.44,27.10,24.98,27.12,21.52
12000.00,26.57,28.39,26.04,27.67,26.38,25.03,27.20,29.36,28.68,27.49,27.15,21.90,26.28,27.57,26.15,21.85,27.73,28.81,28.48,27.45,27.11,24.99,27.13,21.54


==> plotdata/model_fixk_2level_ab_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,24.00,17.88,16.33,6.54,7.41,9.29,15.47,10.33,6.59,10.75,9.39,0.75,7.41,7.09,5.18,0.72,10.35,7.34,3.12,6.54,5.49,3.58,8.79,0.75
480.00,25.26,21.89,18.75,9.97,9.02,10.60,19.47,15.00,10.30,13.97,12.77,1.13,9.02,9.26,6.58,1.11,14.72,11.36,5.46,9.97,8.02,4.84,12.89,1.13
720.00,25.71,23.66,19.72,12.09,9.73,11.13,21.32,17.75,12.74,15.54,14.56,1.37,9.73,10.35,7.25,1.37,17.12,13.95,7.27,12.09,9.51,5.48,15.67,1.37
960.00,25.94,24.66,20.25,13.53,10.22,11.41,22.57,19.87,14.59,16.60,15.93,1.61,10.22,11.18,7.77,1.57,18.65,15.88,8.71,13.53,10.57,5.86,17.21,1.61
1200.00,26.08,25.30,20.58,14.57,10.46,11.59,23.24,21.12,15.86,17.19,16.65,1.73,10.46,11.59,8.01,1.70,19.70,17.19,9.90,14.57,11.25,6.12,18.30,1.73
1440.00,26.18,25.74,20.80,15.36,10.63,11.71,23.70,22.04,16.84,17.61,17.17,1.82,10.63,11.88,8.18,1.80,20.47,18.21,10.88,15.36,11.75,6.31,19.37,1.82
1680.00,26.24,26.07,20.97,15.97,10.81,11.80,24.17,22.98,17.71,18.01,17.74,1.94,10.81,12.21,8.39,1.90,21.05,19.10,11.71,15.97,12.20,6.45,19.97,1.94
1920.00,26.30,26.32,21.09,16.47,10.90,11.86,24.42,23.53,18.34,18.24,18.03,2.00,10.90,12.37,8.48,1.96,21.52,19.74,12.42,16.47,12.51,6.56,20.67,2.00
2160.00,26.34,26.52,21.19,16.87,10.97,11.92,24.62,23.98,18.87,18.43,18.26,2.04,10.97,12.49,8.54,2.02,21.89,20.27,13.04,16.87,12.76,6.65,21.04,2.04
2400.00,26.37,26.68,21.27,17.21,11.07,11.96,24.87,24.52,19.38,18.65,18.58,2.12,11.07,12.68,8.66,2.07,22.20,20.79,13.58,17.21,13.01,6.72,21.35,2.12
2640.00,26.39,26.81,21.34,17.50,11.11,11.99,25.00,24.82,19.75,18.77,18.73,2.15,11.11,12.76,8.70,2.11,22.46,21.16,14.05,17.50,13.18,6.78,21.78,2.15
2880.00,26.42,26.92,21.39,17.75,11.15,12.02,25.11,25.07,20.07,18.87,18.86,2.17,11.15,12.82,8.74,2.14,22.68,21.49,14.48,17.75,13.33,6.83,21.99,2.17
3120.00,26.44,27.02,21.44,17.97,11.21,12.05,25.27,25.43,20.41,19.01,19.07,2.23,11.21,12.95,8.82,2.18,22.87,21.83,14.85,17.97,13.49,6.87,22.33,2.23
3360.00,26.45,27.10,21.48,18.16,11.23,12.07,25.34,25.62,20.65,19.08,19.16,2.25,11.23,12.99,8.84,2.21,23.04,22.07,15.19,18.16,13.60,6.91,22.47,2.25
3600.00,26.46,27.17,21.51,18.32,11.26,12.09,25.41,25.78,20.87,19.14,19.24,2.26,11.26,13.03,8.86,2.23,23.18,22.29,15.50,18.32,13.69,6.94,22.60,2.26
3840.00,26.48,27.24,21.54,18.47,11.30,12.10,25.52,26.04,21.11,19.24,19.39,2.30,11.30,13.12,8.92,2.26,23.31,22.54,15.78,18.47,13.81,6.97,22.85,2.30
4080.00,26.49,27.29,21.57,18.60,11.32,12.12,25.57,26.17,21.28,19.29,19.45,2.31,11.32,13.15,8.93,2.27,23.43,22.71,16.04,18.60,13.88,7.00,22.94,2.31
4320.00,26.46,27.34,21.59,18.72,11.33,12.13,25.61,26.28,21.44,19.33,19.50,2.32,11.33,13.17,8.94,2.29,23.53,22.86,16.27,18.72,13.95,7.02,23.15,2.32
4560.00,26.47,27.39,21.62,18.83,11.36,12.14,25.70,26.48,21.62,19.40,19.62,2.36,11.36,13.25,8.99,2.31,23.62,23.05,16.48,18.83,14.03,7.04,23.22,2.36
4800.00,26.48,27.43,21.63,18.93,11.37,12.15,25.73,26.57,21.75,19.43,19.65,2.36,11.37,13.26,9.00,2.32,23.71,23.17,16.68,18.93,14.09,7.06,23.28,2.36
5040.00,26.49,27.47,21.65,19.02,11.38,12.16,25.76,26.64,21.87,19.46,19.69,2.37,11.38,13.28,9.00,2.33,23.79,23.29,16.87,19.02,14.14,7.08,23.45,2.37
5280.00,26.49,27.50,21.67,19.11,11.41,12.17,25.83,26.80,22.01,19.52,19.78,2.40,11.41,13.34,9.04,2.35,23.86,23.43,17.04,19.11,14.20,7.10,23.50,2.40
5520.00,26.50,27.53,21.68,19.18,11.42,12.18,25.85,26.87,22.11,19.54,19.81,2.40,11.42,13.35,9.05,2.36,23.92,23.53,17.19,19.18,14.24,7.11,23.64,2.40
5760.00,26.51,27.56,21.70,19.25,11.42,12.18,25.87,26.93,22.20,19.57,19.83,2.41,11.42,13.36,9.05,2.37,23.98,23.62,17.34,19.25,14.28,7.12,23.68,2.41
6000.00,26.51,27.58,21.71,19.32,11.45,12.19,25.93,27.06,22.31,19.61,19.91,2.43,11.45,13.40,9.08,2.38,24.04,23.73,17.48,19.32,14.34,7.14,23.71,2.43
6240.00,26.52,27.61,21.72,19.38,11.45,12.20,25.95,27.10,22.39,19.63,19.93,2.43,11.45,13.41,9.08,2.39,24.09,23.81,17.61,19.38,14.37,7.15,23.84,2.43
6480.00,26.52,27.63,21.73,19.43,11.46,12.20,25.96,27.15,22.46,19.65,19.95,2.44,11.46,13.42,9.09,2.40,24.13,23.88,17.73,19.43,14.40,7.16,23.86,2.44
6720.00,26.53,27.65,21.74,19.49,11.48,12.21,26.01,27.26,22.56,19.69,20.02,2.46,11.48,13.46,9.11,2.41,24.18,23.98,17.85,19.49,14.44,7.17,23.97,2.46
6960.00,26.53,27.67,21.75,19.54,11.48,12.21,26.02,27.29,22.62,19.70,20.03,2.46,11.48,13.46,9.11,2.41,24.22,24.04,17.96,19.54,14.47,7.18,23.99,2.46
7200.00,26.54,27.69,21.76,19.58,11.48,12.22,26.03,27.33,22.68,19.71,20.04,2.46,11.48,13.47,9.11,2.42,24.26,24.09,18.06,19.58,14.49,7.19,24.01,2.46
7440.00,26.54,27.71,21.77,19.63,11.50,12.22,26.07,27.42,22.76,19.75,20.10,2.48,11.50,13.50,9.14,2.43,24.29,24.18,18.15,19.63,14.53,7.19,24.11,2.48
7680.00,26.55,27.72,21.77,19.67,11.50,12.23,26.08,27.45,22.81,19.76,20.11,2.48,11.50,13.51,9.14,2.43,24.33,24.23,18.25,19.67,14.55,7.20,24.12,2.48
7920.00,26.55,27.74,21.78,19.71,11.50,12.23,26.09,27.48,22.86,19.76,20.12,2.48,11.50,13.51,9.14,2.44,24.36,24.27,18.33,19.71,14.57,7.21,24.21,2.48
8160.00,26.55,27.75,21.79,19.74,11.52,12.23,26.13,27.56,22.93,19.79,20.17,2.50,11.52,13.54,9.16,2.45,24.39,24.34,18.41,19.74,14.60,7.21,24.22,2.50
8400.00,26.53,27.76,21.79,19.78,11.52,12.24,26.13,27.58,22.97,19.80,20.18,2.50,11.52,13.54,9.16,2.45,24.42,24.38,18.49,19.78,14.62,7.22,24.23,2.50
8640.00,26.54,27.78,21.80,19.81,11.52,12.24,26.14,27.60,23.01,19.81,20.18,2.50,11.52,13.54,9.16,2.46,24.45,24.42,18.57,19.81,14.63,7.23,24.30,2.50
8880.00,26.54,27.79,21.81,19.84,11.53,12.24,26.17,27.68,23.07,19.84,20.23,2.51,11.53,13.57,9.18,2.46,24.47,24.48,18.64,19.84,14.66,7.23,24.31,2.51
9120.00,26.54,27.80,21.81,19.87,11.53,12.25,26.18,27.70,23.11,19.84,20.23,2.51,11.53,13.57,9.18,2.47,24.50,24.52,18.71,19.87,14.67,7.24,24.38,2.51
9360.00,26.55,27.81,21.82,19.90,11.53,12.25,26.18,27.71,23.14,19.85,20.24,2.51,11.53,13.57,9.18,2.47,24.52,24.55,18.77,19.90,14.69,7.24,24.39,2.51
9600.00,26.55,27.82,21.82,19.93,11.55,12.25,26.21,27.78,23.19,19.87,20.28,2.52,11.55,13.60,9.19,2.48,24.54,24.61,18.83,19.93,14.71,7.25,24.39,2.52
9840.00,26.55,27.83,21.83,19.95,11.55,12.25,26.21,27.79,23.22,19.88,20.28,2.52,11.55,13.60,9.19,2.48,24.56,24.64,18.89,19.95,14.72,7.25,24.46,2.52
10080.00,26.56,27.84,21.83,19.98,11.55,12.26,26.22,27.80,23.25,19.88,20.28,2.52,11.55,13.60,9.19,2.48,24.58,24.66,18.95,19.98,14.73,7.26,24.46,2.52
10320.00,26.56,27.85,21.83,20.00,11.56,12.26,26.24,27.86,23.30,19.90,20.32,2.54,11.56,13.62,9.21,2.49,24.60,24.71,19.01,20.00,14.76,7.26,24.52,2.54
10560.00,26.56,27.86,21.84,20.02,11.56,12.26,26.25,27.88,23.33,19.91,20.32,2.53,11.56,13.62,9.20,2.49,24.62,24.74,19.06,20.02,14.77,7.27,24.52,2.53
10800.00,26.56,27.86,21.84,20.04,11.56,12.26,26.25,27.89,23.35,19.91,20.32,2.53,11.56,13.62,9.20,2.49,24.64,24.76,19.11,20.04,14.78,7.27,24.52,2.53
11040.00,26.56,27.87,21.85,20.06,11.57,12.26,26.27,27.94,23.39,19.93,20.36,2.55,11.57,13.64,9.22,2.50,24.66,24.80,19.16,20.06,14.80,7.27,24.58,2.55
11280.00,26.57,27.88,21.85,20.08,11.57,12.27,26.27,27.95,23.42,19.93,20.36,2.54,11.57,13.64,9.22,2.50,24.67,24.83,19.20,20.08,14.80,7.28,24.58,2.54
11520.00,26.57,27.89,21.85,20.10,11.57,12.27,26.28,27.96,23.44,19.93,20.36,2.54,11.57,13.64,9.21,2.50,24.69,24.85,19.25,20.10,14.81,7.28,24.63,2.54
11760.00,26.57,27.89,21.86,20.12,11.58,12.27,26.30,28.01,23.48,19.95,20.39,2.55,11.58,13.66,9.23,2.51,24.70,24.89,19.29,20.12,14.83,7.28,24.63,2.55
12000.00,26.57,27.90,21.86,20.14,11.58,12.27,26.30,28.01,23.50,19.95,20.39,2.55,11.58,13.66,9.23,2.51,24.72,24.91,19.33,20.14,14.84,7.29,24.63,2.55


==> plotdata/model_fixk_2level_abc_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,24.00,19.45,18.64,6.97,8.90,11.90,16.36,10.76,6.85,12.00,10.24,0.81,8.90,8.13,6.16,0.78,10.91,7.62,3.20,6.97,5.99,4.16,9.13,0.81
480.00,25.26,24.30,21.86,11.01,11.37,14.15,20.92,15.96,10.97,16.23,14.46,1.29,11.37,11.21,8.32,1.28,15.87,12.07,5.71,11.01,9.15,5.96,13.66,1.29
720.00,25.71,26.50,23.20,13.66,12.55,15.10,23.09,19.14,13.79,18.40,16.84,1.63,12.55,12.88,9.46,1.64,18.70,15.05,7.73,13.66,11.14,6.96,16.79,1.63
960.00,25.94,27.76,23.93,15.52,13.35,15.62,24.56,21.60,15.97,19.88,18.66,1.95,13.35,14.16,10.33,1.93,20.53,17.32,9.38,15.52,12.61,7.60,18.61,1.95
1200.00,26.08,28.57,24.39,16.90,13.78,15.95,25.35,23.09,17.51,20.75,19.68,2.14,13.78,14.84,10.78,2.14,21.82,18.90,10.77,16.90,13.60,8.04,19.90,2.14
1440.00,26.18,29.14,24.71,17.97,14.09,16.18,25.92,24.22,18.72,21.37,20.43,2.30,14.09,15.34,11.11,2.30,22.76,20.13,11.94,17.97,14.35,8.36,21.16,2.30
1680.00,26.24,29.56,24.94,18.82,14.38,16.35,26.46,25.33,19.79,21.95,21.21,2.47,14.38,15.87,11.47,2.46,23.49,21.22,12.95,18.82,15.01,8.61,21.89,2.47
1920.00,26.30,29.88,25.12,19.51,14.55,16.48,26.77,26.01,20.58,22.31,21.64,2.57,14.55,16.15,11.65,2.57,24.07,22.02,13.83,19.51,15.48,8.81,22.72,2.57
2160.00,26.34,30.14,25.26,20.08,14.69,16.58,27.02,26.57,21.25,22.59,21.99,2.66,14.69,16.38,11.79,2.67,24.54,22.69,14.60,20.08,15.87,8.96,23.18,2.66
2400.00,26.37,30.34,25.37,20.56,14.85,16.66,27.31,27.22,21.89,22.90,22.44,2.77,14.85,16.68,12.00,2.76,24.93,23.33,15.27,20.56,16.26,9.10,23.56,2.77
2640.00,26.39,30.52,25.47,20.98,14.93,16.73,27.47,27.60,22.37,23.09,22.67,2.83,14.93,16.83,12.09,2.83,25.26,23.81,15.88,20.98,16.53,9.21,24.08,2.83
2880.00,26.42,30.66,25.54,21.33,15.01,16.79,27.60,27.92,22.79,23.25,22.87,2.89,15.01,16.96,12.17,2.89,25.54,24.23,16.42,21.33,16.76,9.30,24.34,2.89
3120.00,26.44,30.79,25.61,21.65,15.11,16.84,27.79,28.36,23.22,23.45,23.16,2.97,15.11,17.16,12.30,2.96,25.78,24.66,16.91,21.65,17.01,9.38,24.74,2.97
3360.00,26.45,30.89,25.67,21.92,15.16,16.88,27.89,28.60,23.54,23.57,23.30,3.01,15.16,17.24,12.36,3.01,25.99,24.97,17.35,21.92,17.19,9.45,24.93,3.01
3600.00,26.46,30.99,25.72,22.17,15.20,16.92,27.97,28.81,23.82,23.67,23.42,3.04,15.20,17.32,12.40,3.05,26.18,25.25,17.75,22.17,17.35,9.51,25.10,3.04
3840.00,26.48,31.07,25.76,22.38,15.28,16.95,28.10,29.12,24.13,23.81,23.64,3.11,15.28,17.47,12.50,3.10,26.34,25.56,18.12,22.38,17.53,9.57,25.39,3.11
4080.00,26.49,31.14,25.80,22.58,15.31,16.98,28.16,29.28,24.36,23.89,23.73,3.13,15.31,17.52,12.54,3.13,26.49,25.79,18.46,22.58,17.65,9.62,25.52,3.13
4320.00,26.46,31.21,25.83,22.76,15.34,17.00,28.22,29.42,24.57,23.96,23.81,3.16,15.34,17.57,12.57,3.16,26.62,25.99,18.77,22.76,17.76,9.66,25.76,3.16
4560.00,26.47,31.27,25.86,22.92,15.40,17.02,28.32,29.67,24.80,24.06,23.98,3.21,15.40,17.69,12.64,3.20,26.74,26.22,19.05,22.92,17.90,9.70,25.86,3.21
4800.00,26.48,31.32,25.89,23.06,15.42,17.04,28.36,29.78,24.97,24.12,24.04,3.23,15.42,17.72,12.67,3.23,26.85,26.39,19.32,23.06,17.99,9.74,25.94,3.23
5040.00,26.49,31.37,25.92,23.20,15.44,17.06,28.40,29.88,25.13,24.16,24.10,3.25,15.44,17.76,12.69,3.25,26.94,26.54,19.56,23.20,18.07,9.77,26.14,3.25
5280.00,26.49,31.41,25.94,23.32,15.48,17.08,28.48,30.08,25.32,24.25,24.23,3.29,15.48,17.85,12.75,3.28,27.04,26.72,19.79,23.32,18.17,9.80,26.21,3.29
5520.00,26.50,31.45,25.96,23.44,15.50,17.09,28.51,30.16,25.45,24.29,24.27,3.30,15.50,17.88,12.76,3.30,27.12,26.85,20.01,23.44,18.24,9.83,26.38,3.30
5760.00,26.51,31.49,25.98,23.54,15.51,17.11,28.53,30.24,25.57,24.32,24.32,3.31,15.51,17.90,12.78,3.32,27.19,26.97,20.21,23.54,18.31,9.85,26.43,3.31
6000.00,26.51,31.52,26.00,23.64,15.55,17.12,28.60,30.40,25.72,24.39,24.42,3.35,15.55,17.97,12.83,3.34,27.27,27.12,20.40,23.64,18.39,9.87,26.48,3.35
6240.00,26.52,31.55,26.01,23.73,15.56,17.13,28.62,30.46,25.82,24.42,24.46,3.36,15.56,17.99,12.84,3.36,27.33,27.22,20.57,23.73,18.44,9.90,26.62,3.36
6480.00,26.52,31.58,26.03,23.82,15.57,17.14,28.64,30.52,25.92,24.45,24.49,3.37,15.57,18.01,12.85,3.37,27.39,27.31,20.74,23.82,18.49,9.92,26.66,3.37
6720.00,26.53,31.61,26.04,23.89,15.60,17.16,28.70,30.65,26.04,24.50,24.58,3.40,15.60,18.07,12.89,3.40,27.45,27.43,20.90,23.89,18.56,9.94,26.79,3.40
6960.00,26.53,31.63,26.06,23.97,15.61,17.17,28.71,30.70,26.13,24.53,24.61,3.41,15.61,18.09,12.90,3.41,27.50,27.52,21.05,23.97,18.61,9.95,26.82,3.41
7200.00,26.54,31.66,26.07,24.04,15.62,17.17,28.73,30.75,26.21,24.55,24.63,3.41,15.62,18.10,12.91,3.42,27.55,27.59,21.19,24.04,18.65,9.97,26.85,3.41
7440.00,26.54,31.68,26.08,24.10,15.64,17.18,28.77,30.86,26.31,24.60,24.71,3.44,15.64,18.16,12.94,3.44,27.60,27.70,21.32,24.10,18.71,9.99,26.96,3.44
7680.00,26.55,31.70,26.09,24.17,15.65,17.19,28.79,30.90,26.38,24.61,24.73,3.45,15.65,18.17,12.95,3.45,27.64,27.76,21.45,24.17,18.74,10.00,26.98,3.45
7920.00,26.55,31.72,26.10,24.22,15.66,17.20,28.80,30.94,26.45,24.63,24.74,3.45,15.66,18.18,12.95,3.46,27.68,27.83,21.57,24.22,18.78,10.01,27.09,3.45
8160.00,26.55,31.74,26.11,24.28,15.68,17.21,28.84,31.04,26.54,24.67,24.81,3.48,15.68,18.22,12.99,3.47,27.72,27.92,21.68,24.28,18.83,10.03,27.10,3.48
8400.00,26.53,31.76,26.12,24.33,15.68,17.21,28.85,31.07,26.60,24.69,24.83,3.48,15.68,18.23,12.99,3.48,27.76,27.97,21.79,24.33,18.86,10.04,27.12,3.48
8640.00,26.54,31.77,26.13,24.38,15.69,17.22,28.86,31.10,26.65,24.70,24.84,3.49,15.69,18.24,12.99,3.49,27.80,28.03,21.89,24.38,18.88,10.05,27.21,3.49
8880.00,26.54,31.79,26.14,24.43,15.71,17.22,28.89,31.19,26.73,24.74,24.90,3.51,15.71,18.28,13.02,3.50,27.83,28.10,21.99,24.43,18.93,10.06,27.22,3.51
9120.00,26.54,31.80,26.14,24.47,15.71,17.23,28.90,31.21,26.78,24.75,24.91,3.51,15.71,18.29,13.03,3.51,27.86,28.15,22.09,24.47,18.95,10.07,27.31,3.51
9360.00,26.55,31.82,26.15,24.52,15.72,17.23,28.91,31.23,26.83,24.76,24.92,3.51,15.72,18.29,13.03,3.52,27.89,28.20,22.18,24.52,18.98,10.08,27.32,3.51
9600.00,26.55,31.83,26.16,24.56,15.73,17.24,28.94,31.31,26.90,24.79,24.98,3.53,15.73,18.33,13.05,3.53,27.92,28.26,22.26,24.56,19.02,10.09,27.33,3.53
9840.00,26.55,31.84,26.17,24.60,15.74,17.24,28.95,31.33,26.94,24.80,24.99,3.54,15.74,18.33,13.06,3.54,27.95,28.30,22.35,24.60,19.04,10.10,27.40,3.54
10080.00,26.56,31.85,26.17,24.63,15.74,17.25,28.95,31.35,26.98,24.81,25.00,3.54,15.74,18.34,13.06,3.54,27.97,28.34,22.43,24.63,19.06,10.11,27.41,3.54
10320.00,26.56,31.87,26.18,24.67,15.76,17.25,28.98,31.42,27.04,24.84,25.05,3.56,15.76,18.37,13.08,3.55,28.00,28.40,22.50,24.67,19.09,10.12,27.48,3.56
10560.00,26.56,31.88,26.18,24.70,15.76,17.26,28.98,31.44,27.08,24.85,25.05,3.56,15.76,18.37,13.08,3.56,28.02,28.44,22.58,24.70,19.11,10.12,27.48,3.56
10800.00,26.56,31.89,26.19,24.74,15.76,17.26,28.99,31.45,27.11,24.86,25.06,3.56,15.76,18.38,13.08,3.56,28.04,28.47,22.65,24.74,19.13,10.13,27.49,3.56
11040.00,26.56,31.90,26.19,24.77,15.77,17.27,29.02,31.52,27.17,24.88,25.10,3.58,15.77,18.41,13.10,3.57,28.07,28.53,22.72,24.77,19.16,10.14,27.55,3.58
11280.00,26.57,31.91,26.20,24.80,15.78,17.27,29.02,31.53,27.20,24.89,25.11,3.58,15.78,18.41,13.10,3.58,28.09,28.56,22.78,24.80,19.17,10.15,27.56,3.58
11520.00,26.57,31.92,26.20,24.83,15.78,17.27,29.02,31.55,27.23,24.89,25.11,3.58,15.78,18.41,13.11,3.58,28.11,28.59,22.84,24.83,19.19,10.15,27.62,3.58
11760.00,26.57,31.93,26.21,24.85,15.79,17.28,29.05,31.60,27.28,24.92,25.15,3.59,15.79,18.44,13.13,3.59,28.13,28.63,22.91,24.85,19.22,10.16,27.62,3.59
12000.00,26.57,31.93,26.21,24.88,15.79,17.28,29.05,31.62,27.31,24.92,25.16,3.59,15.79,18.44,13.13,3.60,28.14,28.66,22.96,24.88,19.23,10.16,27.62,3.59


==> plotdata/model_fixk_2level_naive_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,24.00,14.56,13.31,8.54,7.44,8.27,9.89,8.18,6.60,7.70,7.53,0.99,5.49,6.07,4.63,0.71,5.49,4.95,2.75,4.02,4.00,2.48,4.03,0.36
480.00,25.26,19.21,16.59,12.15,9.03,9.91,14.37,12.56,10.38,11.12,10.90,1.37,7.44,8.33,6.11,1.10,9.04,8.21,4.87,6.75,6.27,3.72,6.92,0.62
720.00,25.71,21.50,18.07,14.14,9.73,10.61,16.94,15.38,12.84,13.06,12.87,1.61,8.45,9.55,6.86,1.35,11.51,10.60,6.57,8.73,7.77,4.47,9.22,0.82
960.00,25.94,22.86,18.92,15.40,10.22,11.00,18.72,17.61,14.67,14.41,14.39,1.84,9.13,10.48,7.44,1.56,13.34,12.53,7.95,10.22,8.92,4.96,10.92,1.01
1200.00,26.08,23.76,19.46,16.27,10.46,11.24,19.87,19.03,15.95,15.27,15.28,1.94,9.53,10.97,7.72,1.69,14.74,13.94,9.10,11.39,9.71,5.32,12.29,1.14
1440.00,26.18,24.40,19.85,16.91,10.63,11.41,20.72,20.12,16.93,15.90,15.94,2.01,9.82,11.33,7.93,1.79,15.85,15.09,10.08,12.34,10.33,5.58,13.53,1.26
1680.00,26.24,24.89,20.13,17.40,10.81,11.54,21.47,21.17,17.78,16.46,16.60,2.13,10.08,11.72,8.16,1.89,16.75,16.12,10.91,13.11,10.87,5.79,14.46,1.38
1920.00,26.30,25.26,20.35,17.78,10.90,11.64,21.98,21.86,18.41,16.84,16.99,2.17,10.25,11.92,8.27,1.95,17.50,16.91,11.63,13.76,11.27,5.96,15.36,1.46
2160.00,26.34,25.56,20.52,18.09,10.97,11.71,22.39,22.42,18.94,17.14,17.31,2.20,10.38,12.08,8.36,2.01,18.13,17.58,12.26,14.31,11.60,6.09,16.03,1.53
2400.00,26.37,25.80,20.66,18.35,11.07,11.77,22.81,23.05,19.44,17.45,17.70,2.27,10.52,12.30,8.49,2.07,18.66,18.22,12.81,14.78,11.92,6.20,16.61,1.61
2640.00,26.39,26.00,20.78,18.56,11.11,11.82,23.09,23.44,19.81,17.66,17.91,2.29,10.61,12.41,8.55,2.10,19.13,18.72,13.31,15.19,12.15,6.30,17.22,1.67
2880.00,26.42,26.18,20.87,18.75,11.15,11.86,23.33,23.78,20.13,17.84,18.09,2.31,10.68,12.50,8.59,2.14,19.53,19.15,13.75,15.55,12.36,6.38,17.66,1.71
3120.00,26.44,26.32,20.96,18.91,11.21,11.90,23.60,24.20,20.46,18.04,18.35,2.35,10.77,12.64,8.68,2.18,19.88,19.60,14.14,15.87,12.57,6.45,18.16,1.78
3360.00,26.45,26.45,21.03,19.04,11.24,11.93,23.78,24.46,20.71,18.17,18.48,2.37,10.83,12.71,8.71,2.20,20.20,19.94,14.50,16.15,12.73,6.51,18.50,1.81
3600.00,26.46,26.56,21.09,19.16,11.26,11.96,23.93,24.68,20.92,18.29,18.59,2.38,10.87,12.76,8.74,2.22,20.48,20.25,14.83,16.41,12.86,6.57,18.81,1.85
3840.00,26.48,26.66,21.15,19.27,11.30,11.98,24.12,24.99,21.16,18.43,18.78,2.41,10.94,12.87,8.80,2.25,20.73,20.57,15.12,16.63,13.02,6.62,19.19,1.90
4080.00,26.49,26.75,21.20,19.37,11.32,12.00,24.24,25.16,21.33,18.52,18.87,2.42,10.97,12.91,8.82,2.27,20.96,20.82,15.40,16.84,13.13,6.66,19.44,1.93
4320.00,26.46,26.82,21.24,19.45,11.33,12.02,24.35,25.32,21.49,18.60,18.94,2.42,11.01,12.94,8.84,2.28,21.17,21.04,15.65,17.03,13.23,6.70,19.75,1.95
4560.00,26.47,26.89,21.28,19.53,11.37,12.04,24.49,25.55,21.66,18.70,19.09,2.45,11.05,13.02,8.89,2.31,21.36,21.29,15.88,17.20,13.34,6.73,19.96,1.99
4800.00,26.48,26.96,21.31,19.60,11.38,12.06,24.58,25.68,21.79,18.77,19.15,2.46,11.08,13.05,8.90,2.32,21.53,21.48,16.09,17.36,13.42,6.77,20.15,2.01
5040.00,26.49,27.02,21.35,19.66,11.38,12.07,24.66,25.79,21.91,18.82,19.20,2.46,11.10,13.08,8.92,2.33,21.69,21.65,16.29,17.51,13.50,6.80,20.40,2.03
5280.00,26.49,27.07,21.38,19.72,11.41,12.08,24.77,25.98,22.05,18.91,19.32,2.48,11.14,13.14,8.96,2.35,21.83,21.85,16.47,17.64,13.59,6.82,20.56,2.06
5520.00,26.50,27.12,21.40,19.77,11.42,12.09,24.84,26.07,22.14,18.95,19.36,2.49,11.16,13.16,8.96,2.36,21.97,22.00,16.65,17.76,13.65,6.85,20.79,2.08
5760.00,26.51,27.16,21.43,19.82,11.42,12.10,24.90,26.16,22.23,19.00,19.40,2.49,11.18,13.18,8.97,2.36,22.09,22.13,16.81,17.88,13.71,6.87,20.92,2.10
6000.00,26.51,27.20,21.45,19.87,11.45,12.11,24.99,26.32,22.35,19.07,19.49,2.51,11.21,13.23,9.00,2.38,22.21,22.30,16.96,17.99,13.78,6.89,21.05,2.12
6240.00,26.52,27.24,21.47,19.91,11.45,12.12,25.04,26.39,22.42,19.10,19.53,2.51,11.22,13.25,9.01,2.39,22.32,22.41,17.10,18.09,13.83,6.91,21.23,2.14
6480.00,26.52,27.27,21.49,19.95,11.46,12.13,25.08,26.46,22.50,19.14,19.56,2.51,11.23,13.26,9.02,2.39,22.42,22.52,17.23,18.18,13.87,6.93,21.34,2.15
6720.00,26.53,27.31,21.51,19.99,11.48,12.14,25.16,26.59,22.59,19.19,19.64,2.53,11.26,13.30,9.04,2.41,22.52,22.66,17.36,18.27,13.94,6.95,21.51,2.17
6960.00,26.53,27.34,21.53,20.02,11.48,12.15,25.20,26.64,22.65,19.22,19.66,2.53,11.27,13.31,9.05,2.41,22.61,22.75,17.48,18.35,13.97,6.96,21.60,2.18
7200.00,26.54,27.37,21.54,20.05,11.48,12.15,25.24,26.70,22.71,19.25,19.69,2.53,11.28,13.32,9.05,2.42,22.69,22.85,17.59,18.43,14.01,6.98,21.69,2.19
7440.00,26.54,27.39,21.56,20.08,11.50,12.16,25.30,26.81,22.79,19.30,19.75,2.54,11.30,13.36,9.08,2.43,22.77,22.96,17.70,18.51,14.06,6.99,21.84,2.22
7680.00,26.55,27.42,21.57,20.11,11.50,12.16,25.33,26.85,22.84,19.32,19.77,2.54,11.31,13.37,9.08,2.43,22.84,23.04,17.80,18.58,14.10,7.01,21.91,2.22
7920.00,26.55,27.44,21.58,20.14,11.50,12.17,25.36,26.90,22.89,19.34,19.79,2.54,11.32,13.38,9.08,2.44,22.92,23.12,17.89,18.64,14.13,7.02,22.04,2.23
8160.00,26.55,27.46,21.60,20.16,11.52,12.18,25.42,26.99,22.95,19.38,19.85,2.55,11.34,13.41,9.10,2.44,22.98,23.21,17.99,18.70,14.17,7.03,22.11,2.25
8400.00,26.53,27.49,21.61,20.19,11.52,12.18,25.44,27.03,23.00,19.40,19.87,2.55,11.34,13.42,9.10,2.45,23.05,23.28,18.07,18.76,14.20,7.04,22.18,2.26
8640.00,26.54,27.51,21.62,20.21,11.52,12.19,25.47,27.06,23.04,19.42,19.88,2.55,11.35,13.42,9.10,2.45,23.11,23.35,18.16,18.82,14.22,7.05,22.29,2.26
8880.00,26.54,27.52,21.63,20.23,11.53,12.19,25.52,27.15,23.10,19.45,19.93,2.57,11.37,13.45,9.12,2.46,23.16,23.43,18.23,18.87,14.26,7.06,22.35,2.28
9120.00,26.54,27.54,21.64,20.25,11.53,12.19,25.54,27.18,23.13,19.47,19.95,2.56,11.37,13.46,9.12,2.46,23.22,23.49,18.31,18.92,14.28,7.07,22.46,2.29
9360.00,26.55,27.56,21.65,20.27,11.53,12.20,25.56,27.21,23.16,19.48,19.96,2.56,11.38,13.46,9.13,2.47,23.27,23.54,18.38,18.97,14.31,7.08,22.51,2.29
9600.00,26.55,27.58,21.66,20.29,11.55,12.20,25.60,27.28,23.22,19.52,20.00,2.58,11.39,13.49,9.14,2.47,23.32,23.62,18.45,19.02,14.34,7.09,22.55,2.31
9840.00,26.55,27.59,21.67,20.31,11.55,12.21,25.62,27.31,23.25,19.53,20.01,2.57,11.40,13.49,9.14,2.48,23.37,23.67,18.52,19.06,14.36,7.10,22.65,2.31
10080.00,26.56,27.61,21.67,20.32,11.55,12.21,25.63,27.33,23.28,19.54,20.02,2.57,11.40,13.49,9.14,2.48,23.41,23.72,18.58,19.11,14.38,7.11,22.69,2.32
10320.00,26.56,27.62,21.68,20.34,11.56,12.21,25.67,27.40,23.32,19.57,20.07,2.58,11.41,13.52,9.16,2.48,23.46,23.78,18.64,19.15,14.41,7.11,22.78,2.33
10560.00,26.56,27.63,21.69,20.35,11.56,12.22,25.69,27.42,23.35,19.58,20.07,2.58,11.42,13.52,9.16,2.49,23.50,23.83,18.70,19.19,14.43,7.12,22.82,2.34
10800.00,26.56,27.65,21.70,20.37,11.56,12.22,25.70,27.44,23.37,19.59,20.08,2.58,11.42,13.52,9.16,2.49,23.54,23.87,18.76,19.22,14.44,7.13,22.86,2.34
11040.00,26.56,27.66,21.70,20.38,11.57,12.22,25.74,27.51,23.42,19.62,20.12,2.59,11.43,13.54,9.17,2.49,23.58,23.93,18.81,19.26,14.47,7.13,22.94,2.35
11280.00,26.57,27.67,21.71,20.40,11.57,12.22,25.75,27.52,23.44,19.63,20.12,2.59,11.44,13.54,9.17,2.50,23.61,23.97,18.86,19.29,14.48,7.14,22.97,2.36
11520.00,26.57,27.68,21.72,20.41,11.57,12.23,25.76,27.54,23.46,19.64,20.13,2.59,11.44,13.55,9.17,2.50,23.65,24.00,18.91,19.33,14.50,7.15,23.05,2.36
11760.00,26.57,27.69,21.72,20.42,11.58,12.23,25.79,27.60,23.50,19.66,20.17,2.60,11.45,13.57,9.19,2.50,23.68,24.06,18.96,19.36,14.52,7.15,23.08,2.37
12000.00,26.57,27.70,21.73,20.43,11.58,12.23,25.80,27.61,23.52,19.67,20.17,2.60,11.45,13.57,9.19,2.50,23.71,24.09,19.01,19.39,14.53,7.16,23.10,2.37


==> plotdata/model_fixk_gemm.csv <==
dim,gemm
6.000000000000000000e+01,1.550930996714129328e+01
1.200000000000000000e+02,2.004246284501061837e+01
1.800000000000000000e+02,2.220595922634604946e+01
2.400000000000000000e+02,2.347285536676336903e+01
3.000000000000000000e+02,2.335862751567139384e+01
3.600000000000000000e+02,2.406117247238742607e+01
4.200000000000000000e+02,2.458943190275365964e+01
4.800000000000000000e+02,2.500110350915912960e+01
5.400000000000000000e+02,2.475043697805399034e+01
6.000000000000000000e+02,2.506638343069569430e+01
6.600000000000000000e+02,2.533094812164579679e+01
7.200000000000000000e+02,2.555572266506241519e+01
7.800000000000000000e+02,2.533094812164579679e+01
8.400000000000000000e+02,2.552336809578988053e+01
9.000000000000000000e+02,2.569251239869360148e+01
9.600000000000000000e+02,2.584236340823543188e+01
1.020000000000000000e+03,2.597604402719326444e+01
1.080000000000000000e+03,2.578452200303490116e+01
1.140000000000000000e+03,2.590659605199807558e+01
1.200000000000000000e+03,2.601745521359669056e+01
1.260000000000000000e+03,2.611857707509881266e+01
1.320000000000000000e+03,2.595351162209447793e+01
1.380000000000000000e+03,2.604814844437334997e+01
1.440000000000000000e+03,2.613550719064831185e+01
1.500000000000000000e+03,2.621639635636525156e+01
1.560000000000000000e+03,2.607180794561291748e+01
1.620000000000000000e+03,2.614869024006565823e+01
1.680000000000000000e+03,2.622048806295880041e+01
1.740000000000000000e+03,2.628768964855002821e+01
1.800000000000000000e+03,2.615924625900609612e+01
1.860000000000000000e+03,2.622378875679550703e+01
1.920000000000000000e+03,2.628458727304368381e+01
1.980000000000000000e+03,2.634195839675291850e+01
2.040000000000000000e+03,2.639618400131585929e+01
2.100000000000000000e+03,2.628201728800975800e+01
2.160000000000000000e+03,2.633465929637857172e+01
2.220000000000000000e+03,2.638465024928236957e+01
2.280000000000000000e+03,2.643218548902097709e+01
2.340000000000000000e+03,2.632848629320619693e+01
2.400000000000000000e+03,2.637485448195576154e+01
2.460000000000000000e+03,2.641911262798634397e+01
2.520000000000000000e+03,2.646140155728587118e+01
2.580000000000000000e+03,2.636643138613432313e+01
2.640000000000000000e+03,2.640783283177213647e+01
2.700000000000000000e+03,2.644751587598057441e+01
2.760000000000000000e+03,2.648558532915870245e+01
2.820000000000000000e+03,2.639800087263496309e+01
2.880000000000000000e+03,2.643537785383687932e+01
2.940000000000000000e+03,2.647132883140665882e+01
3.000000000000000000e+03,2.650593388491632751e+01
3.060000000000000000e+03,2.653926720811436724e+01
3.120000000000000000e+03,2.645873010169248118e+01
3.180000000000000000e+03,2.649158106533940327e+01
3.240000000000000000e+03,2.652329251795067577e+01
3.300000000000000000e+03,2.655392273858637964e+01
3.360000000000000000e+03,2.647877917654523117e+01
3.420000000000000000e+03,2.650901566656813202e+01
3.480000000000000000e+03,2.653827511552008289e+01
3.540000000000000000e+03,2.656660412757973688e+01
3.600000000000000000e+03,2.649617963511617091e+01
3.660000000000000000e+03,2.652418240442192499e+01
3.720000000000000000e+03,2.655133827309844108e+01
3.780000000000000000e+03,2.657768508863399148e+01
3.840000000000000000e+03,2.660325847644209674e+01
3.900000000000000000e+03,2.653749675633595828e+01
3.960000000000000000e+03,2.656282863883125245e+01
4.020000000000000000e+03,2.658745060673149396e+01
4.080000000000000000e+03,2.661139209020810625e+01
4.140000000000000000e+03,2.650678241996744333e+01
4.200000000000000000e+03,2.653104925053533236e+01
4.260000000000000000e+03,2.655467511885895249e+01
4.320000000000000000e+03,2.657768508863399504e+01
4.380000000000000000e+03,2.651957514495356349e+01
4.440000000000000000e+03,2.654237803333501944e+01
4.500000000000000000e+03,2.656461053579468867e+01
4.560000000000000000e+03,2.658629378921883557e+01
4.620000000000000000e+03,2.653104925053533236e+01
4.680000000000000000e+03,2.655255313010866303e+01
4.740000000000000000e+03,2.657354618015963510e+01
4.800000000000000000e+03,2.659404638933233045e+01
4.860000000000000000e+03,2.661407091145349924e+01
4.920000000000000000e+03,2.656174223360936537e+01
4.980000000000000000e+03,2.658162572940697288e+01
5.040000000000000000e+03,2.660106454354340855e+01
5.100000000000000000e+03,2.662007342858406744e+01
5.160000000000000000e+03,2.657008203875021479e+01
5.220000000000000000e+03,2.658896658896659204e+01
5.280000000000000000e+03,2.660744789887256445e+01
5.340000000000000000e+03,2.662553874757035288e+01
5.400000000000000000e+03,2.657768508863399148e+01
5.460000000000000000e+03,2.659566563467491918e+01
5.520000000000000000e+03,2.661327885597548359e+01
5.580000000000000000e+03,2.663053589484327688e+01
5.640000000000000000e+03,2.658464488295917505e+01
5.700000000000000000e+03,2.660180351210251359e+01
5.760000000000000000e+03,2.661862614553144724e+01
5.820000000000000000e+03,2.663512255662426043e+01
5.880000000000000000e+03,2.665130214335100334e+01
5.940000000000000000e+03,2.660744789887256800e+01
6.000000000000000000e+03,2.662354755010716900e+01
6.060000000000000000e+03,2.663934731587378479e+01
6.120000000000000000e+03,2.665485549773004337e+01
6.180000000000000000e+03,2.661265601051018237e+01
6.240000000000000000e+03,2.662809200057862213e+01
6.300000000000000000e+03,2.664325137982940106e+01
6.360000000000000000e+03,2.665814151747655458e+01
6.420000000000000000e+03,2.661747654685359166e+01
6.480000000000000000e+03,2.663230120859600802e+01
6.540000000000000000e+03,2.664686992852456981e+01
6.600000000000000000e+03,2.666118927801170457e+01
6.660000000000000000e+03,2.662195121951219789e+01
6.720000000000000000e+03,2.663621095062143240e+01
6.780000000000000000e+03,2.665023317788141455e+01
6.840000000000000000e+03,2.666402378592665912e+01
6.900000000000000000e+03,2.667758846657929439e+01
6.960000000000000000e+03,2.663985208732037790e+01
7.020000000000000000e+03,2.665336722545770698e+01
7.080000000000000000e+03,2.666666666666666785e+01
7.140000000000000000e+03,2.667975553374077435e+01
7.200000000000000000e+03,2.664325137982940461e+01
7.260000000000000000e+03,2.665629472898126906e+01
7.320000000000000000e+03,2.666913671730270607e+01
7.380000000000000000e+03,2.668178197193455503e+01
7.440000000000000000e+03,2.664643214860230103e+01
7.500000000000000000e+03,2.665903545501099359e+01
7.560000000000000000e+03,2.667145035429186350e+01
7.620000000000000000e+03,2.668368103985518047e+01
7.680000000000000000e+03,2.669573158158305759e+01
7.740000000000000000e+03,2.666160672582905278e+01
7.800000000000000000e+03,2.667362197878629715e+01
7.860000000000000000e+03,2.668546438025088818e+01
7.920000000000000000e+03,2.669713763354853242e+01
7.980000000000000000e+03,2.666402378592665912e+01
8.040000000000000000e+03,2.667566427667650686e+01
8.100000000000000000e+03,2.668714225883010016e+01
8.160000000000000000e+03,2.669846111188132198e+01
8.220000000000000000e+03,2.664469075775680551e+01
8.280000000000000000e+03,2.665611742398406747e+01
8.340000000000000000e+03,2.666738927202026943e+01
8.400000000000000000e+03,2.667850942710646578e+01
8.460000000000000000e+03,2.664744744744744764e+01
8.520000000000000000e+03,2.665853496851176629e+01
8.580000000000000000e+03,2.666947645702996184e+01
8.640000000000000000e+03,2.668027477919529034e+01
8.700000000000000000e+03,2.669093272668183303e+01
8.760000000000000000e+03,2.666082044800949191e+01
8.820000000000000000e+03,2.667145035429186706e+01
8.880000000000000000e+03,2.668194492188991873e+01
8.940000000000000000e+03,2.669230671912756137e+01
9.000000000000000000e+03,2.666298439637965956e+01
9.060000000000000000e+03,2.667331994361347824e+01
9.120000000000000000e+03,2.668352735522743302e+01
9.180000000000000000e+03,2.669360899939626108e+01
9.240000000000000000e+03,2.666503625625160723e+01
9.300000000000000000e+03,2.667509328018084602e+01
9.360000000000000000e+03,2.668502881165512974e+01
9.420000000000000000e+03,2.669484503896540417e+01
9.480000000000000000e+03,2.666698451672884573e+01
9.540000000000000000e+03,2.667677761057857211e+01
9.600000000000000000e+03,2.668645535177921246e+01
9.660000000000000000e+03,2.669601976650233510e+01
9.720000000000000000e+03,2.670547283374273917e+01
9.780000000000000000e+03,2.667837947176790436e+01
9.840000000000000000e+03,2.668781244612997128e+01
9.900000000000000000e+03,2.669713763354853597e+01
9.960000000000000000e+03,2.670635687098790001e+01
1.002000000000000000e+04,2.667990477587354547e+01
1.008000000000000000e+04,2.668910504526942873e+01
1.014000000000000000e+04,2.669820267089130184e+01
1.020000000000000000e+04,2.670719936094438296e+01
1.026000000000000000e+04,2.668135888309770820e+01
1.032000000000000000e+04,2.669033764013544996e+01
1.038000000000000000e+04,2.669921853712765625e+01
1.044000000000000000e+04,2.670800316527734353e+01
1.050000000000000000e+04,2.668274666465666556e+01
1.056000000000000000e+04,2.669151431417279952e+01
1.062000000000000000e+04,2.670018856065367530e+01
1.068000000000000000e+04,2.670877088874524574e+01
1.074000000000000000e+04,2.671726275179458199e+01
1.080000000000000000e+04,2.669263878852618532e+01
1.086000000000000000e+04,2.670111577609467801e+01
1.092000000000000000e+04,2.670950490739684824e+01
1.098000000000000000e+04,2.671780754121686385e+01
1.104000000000000000e+04,2.669371446134931603e+01
1.110000000000000000e+04,2.670200295601651064e+01
1.116000000000000000e+04,2.671020739313422254e+01
1.122000000000000000e+04,2.671832904495232341e+01
1.128000000000000000e+04,2.669474444210463204e+01
1.134000000000000000e+04,2.670285263861588376e+01
1.140000000000000000e+04,2.671088033517667171e+01
1.146000000000000000e+04,2.671882872469695513e+01
1.152000000000000000e+04,2.672669897663261906e+01
1.158000000000000000e+04,2.670366715197232566e+01
1.164000000000000000e+04,2.671152555887243452e+01
1.170000000000000000e+04,2.671930792231544061e+01
1.176000000000000000e+04,2.672701534076135488e+01
1.182000000000000000e+04,2.670444863534975610e+01
1.188000000000000000e+04,2.671214474223268098e+01
1.194000000000000000e+04,2.671976787187437807e+01
1.200000000000000000e+04,2.672731905737124691e+01


==> plotdata/model_fixk_gemm_1core.csv <==
dim,gemm
6.000000000000000000e+01,1.550930996714129328e+01
1.200000000000000000e+02,2.004246284501061837e+01
1.800000000000000000e+02,2.220595922634604946e+01
2.400000000000000000e+02,2.347285536676336903e+01
3.000000000000000000e+02,2.335862751567139384e+01
3.600000000000000000e+02,2.406117247238742607e+01
4.200000000000000000e+02,2.458943190275365964e+01
4.800000000000000000e+02,2.500110350915912960e+01
5.400000000000000000e+02,2.475043697805399034e+01
6.000000000000000000e+02,2.506638343069569430e+01
6.600000000000000000e+02,2.533094812164579679e+01
7.200000000000000000e+02,2.555572266506241519e+01
7.800000000000000000e+02,2.533094812164579679e+01
8.400000000000000000e+02,2.552336809578988053e+01
9.000000000000000000e+02,2.569251239869360148e+01
9.600000000000000000e+02,2.584236340823543188e+01
1.020000000000000000e+03,2.597604402719326444e+01
1.080000000000000000e+03,2.578452200303490116e+01
1.140000000000000000e+03,2.590659605199807558e+01
1.200000000000000000e+03,2.601745521359669056e+01
1.260000000000000000e+03,2.611857707509881266e+01
1.320000000000000000e+03,2.595351162209447793e+01
1.380000000000000000e+03,2.604814844437334997e+01
1.440000000000000000e+03,2.613550719064831185e+01
1.500000000000000000e+03,2.621639635636525156e+01
1.560000000000000000e+03,2.607180794561291748e+01
1.620000000000000000e+03,2.614869024006565823e+01
1.680000000000000000e+03,2.622048806295880041e+01
1.740000000000000000e+03,2.628768964855002821e+01
1.800000000000000000e+03,2.615924625900609612e+01
1.860000000000000000e+03,2.622378875679550703e+01
1.920000000000000000e+03,2.628458727304368381e+01
1.980000000000000000e+03,2.634195839675291850e+01
2.040000000000000000e+03,2.639618400131585929e+01
2.100000000000000000e+03,2.628201728800975800e+01
2.160000000000000000e+03,2.633465929637857172e+01
2.220000000000000000e+03,2.638465024928236957e+01
2.280000000000000000e+03,2.643218548902097709e+01
2.340000000000000000e+03,2.632848629320619693e+01
2.400000000000000000e+03,2.637485448195576154e+01
2.460000000000000000e+03,2.641911262798634397e+01
2.520000000000000000e+03,2.646140155728587118e+01
2.580000000000000000e+03,2.636643138613432313e+01
2.640000000000000000e+03,2.640783283177213647e+01
2.700000000000000000e+03,2.644751587598057441e+01
2.760000000000000000e+03,2.648558532915870245e+01
2.820000000000000000e+03,2.639800087263496309e+01
2.880000000000000000e+03,2.643537785383687932e+01
2.940000000000000000e+03,2.647132883140665882e+01
3.000000000000000000e+03,2.650593388491632751e+01
3.060000000000000000e+03,2.653926720811436724e+01
3.120000000000000000e+03,2.645873010169248118e+01
3.180000000000000000e+03,2.649158106533940327e+01
3.240000000000000000e+03,2.652329251795067577e+01
3.300000000000000000e+03,2.655392273858637964e+01
3.360000000000000000e+03,2.647877917654523117e+01
3.420000000000000000e+03,2.650901566656813202e+01
3.480000000000000000e+03,2.653827511552008289e+01
3.540000000000000000e+03,2.656660412757973688e+01
3.600000000000000000e+03,2.649617963511617091e+01
3.660000000000000000e+03,2.652418240442192499e+01
3.720000000000000000e+03,2.655133827309844108e+01
3.780000000000000000e+03,2.657768508863399148e+01
3.840000000000000000e+03,2.660325847644209674e+01
3.900000000000000000e+03,2.653749675633595828e+01
3.960000000000000000e+03,2.656282863883125245e+01
4.020000000000000000e+03,2.658745060673149396e+01
4.080000000000000000e+03,2.661139209020810625e+01
4.140000000000000000e+03,2.650678241996744333e+01
4.200000000000000000e+03,2.653104925053533236e+01
4.260000000000000000e+03,2.655467511885895249e+01
4.320000000000000000e+03,2.657768508863399504e+01
4.380000000000000000e+03,2.651957514495356349e+01
4.440000000000000000e+03,2.654237803333501944e+01
4.500000000000000000e+03,2.656461053579468867e+01
4.560000000000000000e+03,2.658629378921883557e+01
4.620000000000000000e+03,2.653104925053533236e+01
4.680000000000000000e+03,2.655255313010866303e+01
4.740000000000000000e+03,2.657354618015963510e+01
4.800000000000000000e+03,2.659404638933233045e+01
4.860000000000000000e+03,2.661407091145349924e+01
4.920000000000000000e+03,2.656174223360936537e+01
4.980000000000000000e+03,2.658162572940697288e+01
5.040000000000000000e+03,2.660106454354340855e+01
5.100000000000000000e+03,2.662007342858406744e+01
5.160000000000000000e+03,2.657008203875021479e+01
5.220000000000000000e+03,2.658896658896659204e+01
5.280000000000000000e+03,2.660744789887256445e+01
5.340000000000000000e+03,2.662553874757035288e+01
5.400000000000000000e+03,2.657768508863399148e+01
5.460000000000000000e+03,2.659566563467491918e+01
5.520000000000000000e+03,2.661327885597548359e+01
5.580000000000000000e+03,2.663053589484327688e+01
5.640000000000000000e+03,2.658464488295917505e+01
5.700000000000000000e+03,2.660180351210251359e+01
5.760000000000000000e+03,2.661862614553144724e+01
5.820000000000000000e+03,2.663512255662426043e+01
5.880000000000000000e+03,2.665130214335100334e+01
5.940000000000000000e+03,2.660744789887256800e+01
6.000000000000000000e+03,2.662354755010716900e+01
6.060000000000000000e+03,2.663934731587378479e+01
6.120000000000000000e+03,2.665485549773004337e+01
6.180000000000000000e+03,2.661265601051018237e+01
6.240000000000000000e+03,2.662809200057862213e+01
6.300000000000000000e+03,2.664325137982940106e+01
6.360000000000000000e+03,2.665814151747655458e+01
6.420000000000000000e+03,2.661747654685359166e+01
6.480000000000000000e+03,2.663230120859600802e+01
6.540000000000000000e+03,2.664686992852456981e+01
6.600000000000000000e+03,2.666118927801170457e+01
6.660000000000000000e+03,2.662195121951219789e+01
6.720000000000000000e+03,2.663621095062143240e+01
6.780000000000000000e+03,2.665023317788141455e+01
6.840000000000000000e+03,2.666402378592665912e+01
6.900000000000000000e+03,2.667758846657929439e+01
6.960000000000000000e+03,2.663985208732037790e+01
7.020000000000000000e+03,2.665336722545770698e+01
7.080000000000000000e+03,2.666666666666666785e+01
7.140000000000000000e+03,2.667975553374077435e+01
7.200000000000000000e+03,2.664325137982940461e+01
7.260000000000000000e+03,2.665629472898126906e+01
7.320000000000000000e+03,2.666913671730270607e+01
7.380000000000000000e+03,2.668178197193455503e+01
7.440000000000000000e+03,2.664643214860230103e+01
7.500000000000000000e+03,2.665903545501099359e+01
7.560000000000000000e+03,2.667145035429186350e+01
7.620000000000000000e+03,2.668368103985518047e+01
7.680000000000000000e+03,2.669573158158305759e+01
7.740000000000000000e+03,2.666160672582905278e+01
7.800000000000000000e+03,2.667362197878629715e+01
7.860000000000000000e+03,2.668546438025088818e+01
7.920000000000000000e+03,2.669713763354853242e+01
7.980000000000000000e+03,2.666402378592665912e+01
8.040000000000000000e+03,2.667566427667650686e+01
8.100000000000000000e+03,2.668714225883010016e+01
8.160000000000000000e+03,2.669846111188132198e+01
8.220000000000000000e+03,2.664469075775680551e+01
8.280000000000000000e+03,2.665611742398406747e+01
8.340000000000000000e+03,2.666738927202026943e+01
8.400000000000000000e+03,2.667850942710646578e+01
8.460000000000000000e+03,2.664744744744744764e+01
8.520000000000000000e+03,2.665853496851176629e+01
8.580000000000000000e+03,2.666947645702996184e+01
8.640000000000000000e+03,2.668027477919529034e+01
8.700000000000000000e+03,2.669093272668183303e+01
8.760000000000000000e+03,2.666082044800949191e+01
8.820000000000000000e+03,2.667145035429186706e+01
8.880000000000000000e+03,2.668194492188991873e+01
8.940000000000000000e+03,2.669230671912756137e+01
9.000000000000000000e+03,2.666298439637965956e+01
9.060000000000000000e+03,2.667331994361347824e+01
9.120000000000000000e+03,2.668352735522743302e+01
9.180000000000000000e+03,2.669360899939626108e+01
9.240000000000000000e+03,2.666503625625160723e+01
9.300000000000000000e+03,2.667509328018084602e+01
9.360000000000000000e+03,2.668502881165512974e+01
9.420000000000000000e+03,2.669484503896540417e+01
9.480000000000000000e+03,2.666698451672884573e+01
9.540000000000000000e+03,2.667677761057857211e+01
9.600000000000000000e+03,2.668645535177921246e+01
9.660000000000000000e+03,2.669601976650233510e+01
9.720000000000000000e+03,2.670547283374273917e+01
9.780000000000000000e+03,2.667837947176790436e+01
9.840000000000000000e+03,2.668781244612997128e+01
9.900000000000000000e+03,2.669713763354853597e+01
9.960000000000000000e+03,2.670635687098790001e+01
1.002000000000000000e+04,2.667990477587354547e+01
1.008000000000000000e+04,2.668910504526942873e+01
1.014000000000000000e+04,2.669820267089130184e+01
1.020000000000000000e+04,2.670719936094438296e+01
1.026000000000000000e+04,2.668135888309770820e+01
1.032000000000000000e+04,2.669033764013544996e+01
1.038000000000000000e+04,2.669921853712765625e+01
1.044000000000000000e+04,2.670800316527734353e+01
1.050000000000000000e+04,2.668274666465666556e+01
1.056000000000000000e+04,2.669151431417279952e+01
1.062000000000000000e+04,2.670018856065367530e+01
1.068000000000000000e+04,2.670877088874524574e+01
1.074000000000000000e+04,2.671726275179458199e+01
1.080000000000000000e+04,2.669263878852618532e+01
1.086000000000000000e+04,2.670111577609467801e+01
1.092000000000000000e+04,2.670950490739684824e+01
1.098000000000000000e+04,2.671780754121686385e+01
1.104000000000000000e+04,2.669371446134931603e+01
1.110000000000000000e+04,2.670200295601651064e+01
1.116000000000000000e+04,2.671020739313422254e+01
1.122000000000000000e+04,2.671832904495232341e+01
1.128000000000000000e+04,2.669474444210463204e+01
1.134000000000000000e+04,2.670285263861588376e+01
1.140000000000000000e+04,2.671088033517667171e+01
1.146000000000000000e+04,2.671882872469695513e+01
1.152000000000000000e+04,2.672669897663261906e+01
1.158000000000000000e+04,2.670366715197232566e+01
1.164000000000000000e+04,2.671152555887243452e+01
1.170000000000000000e+04,2.671930792231544061e+01
1.176000000000000000e+04,2.672701534076135488e+01
1.182000000000000000e+04,2.670444863534975610e+01
1.188000000000000000e+04,2.671214474223268098e+01
1.194000000000000000e+04,2.671976787187437807e+01
1.200000000000000000e+04,2.672731905737124691e+01


==> plotdata/model_rankk_1level_ab_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,25.94,22.46,19.48,19.36,15.52,15.18,21.92,22.68,21.13,19.12,19.21,9.86,15.52,16.61,14.35,9.40,21.25,21.58,20.05,19.33,17.45,13.46,21.31,9.82
480.00,26.29,26.46,23.85,24.60,21.24,20.44,25.58,27.10,25.97,24.41,24.27,15.58,21.25,22.49,20.35,14.95,25.58,26.28,25.33,24.55,23.22,19.35,25.33,15.49
720.00,26.41,27.20,25.78,27.03,24.23,23.11,26.19,28.04,27.23,26.88,26.60,19.31,24.23,25.49,23.64,18.62,26.55,27.44,26.92,26.98,26.10,22.65,26.14,19.17
960.00,26.47,28.30,25.87,27.42,26.05,24.72,27.20,29.26,28.60,27.31,26.94,21.39,26.06,27.31,25.72,21.22,27.75,28.75,28.46,27.37,26.88,24.77,27.25,21.22
1200.00,26.51,28.40,26.72,28.49,26.29,25.81,27.26,29.43,28.90,28.39,27.96,23.37,26.30,27.48,27.15,23.16,27.95,29.01,28.90,28.43,28.15,25.34,27.38,23.17
1440.00,26.53,28.97,27.32,29.24,27.29,25.52,27.78,30.06,29.60,29.16,28.68,24.90,27.30,28.48,27.14,24.67,28.56,29.68,29.68,29.18,29.06,26.50,27.95,24.67
1680.00,26.55,28.95,27.15,29.16,28.05,26.21,27.74,30.07,29.68,29.09,28.58,25.68,28.06,29.24,28.03,25.01,28.59,29.74,29.83,29.09,29.13,27.40,27.95,25.44
1920.00,26.56,29.32,27.55,29.66,28.65,26.75,28.08,30.47,30.13,29.60,29.06,26.70,28.66,29.83,28.74,26.04,28.99,30.17,30.33,29.59,29.72,28.12,28.32,26.44
2160.00,26.57,29.26,27.87,30.06,28.49,27.19,28.02,30.43,30.13,30.01,29.45,27.56,28.50,29.64,29.32,26.90,28.96,30.16,30.38,29.99,30.20,28.09,28.28,27.28
2400.00,26.58,29.53,27.69,29.92,28.94,27.55,28.27,30.73,30.46,29.87,29.30,27.92,28.95,30.08,29.80,27.63,29.25,30.47,30.74,29.85,30.14,28.62,28.55,27.63
2640.00,26.59,29.46,27.95,30.22,29.31,27.21,28.20,30.67,30.43,30.19,29.59,28.56,29.33,30.46,29.53,28.26,29.20,30.44,30.74,30.16,30.50,29.06,28.49,28.26
2880.00,26.59,29.67,28.16,30.49,29.63,27.50,28.39,30.90,30.68,30.45,29.84,29.12,29.65,30.78,29.92,28.80,29.42,30.68,31.02,30.42,30.81,29.44,28.70,28.81
3120.00,26.60,29.61,27.99,30.34,29.44,27.76,28.32,30.84,30.64,30.31,29.70,29.30,29.45,30.56,30.25,28.68,29.37,30.63,31.00,30.27,30.71,29.32,28.64,28.98
3360.00,26.60,29.78,28.18,30.56,29.71,27.99,28.48,31.02,30.84,30.53,29.91,29.74,29.72,30.83,30.54,29.13,29.55,30.82,31.22,30.49,30.96,29.63,28.81,29.42
3600.00,26.61,29.71,28.33,30.75,29.94,28.19,28.41,30.96,30.79,30.73,30.09,30.14,29.95,31.06,30.80,29.53,29.49,30.77,31.19,30.68,31.19,29.91,28.75,29.80
3840.00,26.70,29.85,28.47,30.92,30.15,28.36,28.55,31.12,30.96,30.90,30.25,30.49,30.16,31.27,31.03,29.89,29.65,30.94,31.37,30.85,31.38,30.15,28.89,30.15
4080.00,26.70,29.98,28.33,30.78,30.34,28.08,28.67,31.26,31.10,30.76,30.11,30.56,30.35,31.46,30.77,30.21,29.78,31.08,31.53,30.71,31.27,30.37,29.02,30.22
4320.00,26.70,29.92,28.45,30.93,30.15,28.24,28.60,31.19,31.05,30.91,30.26,30.86,30.16,31.26,30.97,30.50,29.72,31.02,31.49,30.85,31.44,30.22,28.96,30.51
4560.00,26.69,30.03,28.56,31.06,30.32,28.38,28.70,31.31,31.18,31.05,30.39,31.13,30.33,31.42,31.16,30.77,29.84,31.15,31.63,30.99,31.60,30.42,29.07,30.78
4800.00,26.69,29.96,28.43,30.93,30.47,28.51,28.64,31.25,31.13,30.92,30.26,31.16,30.48,31.58,31.33,30.58,29.78,31.09,31.58,30.86,31.49,30.60,29.01,30.80
5040.00,26.69,30.06,28.54,31.05,30.61,28.63,28.74,31.36,31.24,31.04,30.37,31.39,30.62,31.72,31.48,30.82,29.88,31.20,31.71,30.98,31.63,30.76,29.10,31.03
5280.00,26.69,30.00,28.63,31.17,30.44,28.40,28.68,31.30,31.19,31.16,30.48,31.61,30.45,31.54,31.25,31.04,29.83,31.15,31.66,31.09,31.75,30.62,29.05,31.25
5520.00,26.69,30.09,28.51,31.05,30.57,28.51,28.76,31.40,31.29,31.04,30.37,31.62,30.58,31.67,31.40,31.24,29.92,31.25,31.77,30.98,31.65,30.76,29.14,31.25
5760.00,26.69,30.04,28.60,31.15,30.69,28.62,28.71,31.34,31.24,31.14,30.46,31.81,30.70,31.78,31.53,31.43,29.87,31.20,31.73,31.08,31.77,30.90,29.09,31.44
6000.00,26.69,30.12,28.68,31.25,30.80,28.72,28.78,31.43,31.33,31.24,30.56,31.99,30.81,31.89,31.65,31.61,29.96,31.29,31.83,31.17,31.87,31.03,29.16,31.62
6240.00,26.68,30.07,28.57,31.14,30.65,28.81,28.73,31.37,31.29,31.13,30.45,31.98,30.66,31.73,31.77,31.42,29.91,31.24,31.79,31.06,31.78,30.89,29.12,31.60
6480.00,26.68,30.14,28.65,31.23,30.75,28.60,28.80,31.45,31.37,31.22,30.54,32.14,30.76,31.84,31.57,31.58,29.98,31.32,31.87,31.15,31.88,31.01,29.19,31.76
6720.00,26.68,30.09,28.72,31.31,30.84,28.69,28.75,31.40,31.32,31.31,30.61,32.29,30.86,31.93,31.68,31.74,29.94,31.28,31.83,31.23,31.97,31.12,29.14,31.91
6960.00,26.68,30.16,28.62,31.21,30.93,28.77,28.82,31.48,31.40,31.21,30.52,32.27,30.95,32.02,31.78,31.88,30.01,31.35,31.91,31.14,31.88,31.22,29.21,31.89
7200.00,26.68,30.11,28.69,31.29,30.80,28.85,28.77,31.43,31.36,31.29,30.59,32.41,30.81,31.88,31.87,32.02,29.96,31.31,31.88,31.21,31.96,31.10,29.16,32.03
7440.00,26.68,30.17,28.75,31.36,30.88,28.92,28.83,31.50,31.43,31.36,30.66,32.54,30.90,31.96,31.96,32.15,30.03,31.37,31.95,31.29,32.05,31.20,29.23,32.15
7680.00,26.73,30.23,28.81,31.43,30.96,28.99,28.88,31.56,31.49,31.43,30.73,32.67,30.98,32.05,32.05,32.27,30.09,31.44,32.02,31.35,32.12,31.29,29.28,32.28
7920.00,26.72,30.19,28.72,31.34,31.04,28.82,28.84,31.51,31.45,31.34,30.64,32.63,31.05,32.12,31.87,32.09,30.05,31.40,31.98,31.26,32.04,31.37,29.24,32.24
8160.00,26.72,30.24,28.78,31.40,31.11,28.88,28.89,31.57,31.51,31.40,30.70,32.75,31.12,32.19,31.95,32.21,30.10,31.46,32.05,31.33,32.11,31.45,29.30,32.36
8400.00,26.72,30.20,28.83,31.46,30.99,28.95,28.85,31.53,31.47,31.47,30.76,32.86,31.00,32.06,32.03,32.32,30.06,31.42,32.01,31.39,32.18,31.34,29.25,32.46
8640.00,26.72,30.25,28.75,31.38,31.06,29.01,28.90,31.59,31.53,31.38,30.68,32.82,31.07,32.13,32.11,32.42,30.12,31.47,32.07,31.30,32.10,31.42,29.31,32.43
8880.00,26.72,30.21,28.80,31.44,31.12,29.07,28.86,31.54,31.49,31.44,30.73,32.92,31.13,32.20,32.18,32.52,30.08,31.43,32.03,31.36,32.16,31.49,29.27,32.53
9120.00,26.71,30.26,28.85,31.49,31.18,28.91,28.91,31.60,31.55,31.50,30.79,33.02,31.20,32.26,32.02,32.62,30.13,31.49,32.09,31.42,32.22,31.56,29.32,32.62
9360.00,26.71,30.22,28.77,31.41,31.07,28.97,28.87,31.56,31.51,31.42,30.71,32.98,31.08,32.14,32.09,32.45,30.09,31.45,32.06,31.34,32.15,31.46,29.28,32.59
9600.00,26.71,30.27,28.82,31.47,31.13,29.02,28.91,31.61,31.56,31.47,30.76,33.07,31.14,32.21,32.15,32.55,30.14,31.50,32.11,31.39,32.21,31.52,29.32,32.67
9840.00,26.71,30.23,28.86,31.52,31.19,29.07,28.88,31.57,31.52,31.52,30.81,33.16,31.20,32.26,32.22,32.63,30.10,31.46,32.08,31.44,32.27,31.59,29.29,32.76
10080.00,26.71,30.28,28.79,31.44,31.24,29.12,28.92,31.62,31.57,31.45,30.74,33.12,31.26,32.32,32.28,32.72,30.15,31.51,32.13,31.37,32.19,31.65,29.33,32.72
10320.00,26.71,30.24,28.83,31.49,31.14,28.98,28.88,31.58,31.54,31.50,30.79,33.21,31.15,32.21,32.13,32.80,30.11,31.48,32.09,31.42,32.25,31.55,29.30,32.80
10560.00,26.71,30.28,28.88,31.54,31.19,29.03,28.92,31.62,31.58,31.55,30.83,33.28,31.20,32.26,32.19,32.87,30.16,31.52,32.14,31.47,32.30,31.61,29.34,32.88
10800.00,26.71,30.25,28.81,31.47,31.24,29.08,28.89,31.59,31.55,31.48,30.76,33.25,31.26,32.32,32.25,32.72,30.12,31.49,32.11,31.40,32.23,31.67,29.31,32.84
11040.00,26.70,30.29,28.85,31.52,31.29,29.12,28.93,31.63,31.60,31.52,30.81,33.32,31.31,32.37,32.30,32.80,30.16,31.53,32.16,31.44,32.28,31.72,29.34,32.91
11280.00,26.70,30.26,28.89,31.56,31.19,29.17,28.90,31.60,31.56,31.57,30.85,33.39,31.21,32.26,32.35,32.87,30.13,31.50,32.13,31.48,32.33,31.63,29.31,32.98
11520.00,26.73,30.29,28.92,31.60,31.24,29.21,28.93,31.64,31.61,31.61,30.89,33.46,31.26,32.31,32.40,32.94,30.17,31.54,32.17,31.53,32.38,31.68,29.35,33.05
11760.00,26.73,30.33,28.86,31.54,31.29,29.08,28.97,31.68,31.65,31.54,30.83,33.42,31.30,32.36,32.27,33.01,30.21,31.58,32.21,31.46,32.31,31.73,29.39,33.01
12000.00,26.73,30.30,28.90,31.58,31.33,29.13,28.94,31.64,31.61,31.58,30.86,33.49,31.35,32.40,32.32,33.07,30.18,31.55,32.18,31.50,32.36,31.78,29.36,33.08


==> plotdata/model_rankk_1level_abc_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,25.94,26.49,24.14,24.33,20.55,20.54,25.73,26.92,25.42,24.07,24.08,13.41,20.56,21.93,19.64,13.34,25.31,25.85,24.42,24.29,22.32,18.09,25.24,13.34
480.00,26.29,29.07,27.05,28.26,25.53,24.79,28.01,29.91,28.97,28.10,27.82,19.69,25.54,26.90,25.15,19.55,28.31,29.21,28.55,28.20,27.16,23.71,27.91,19.55
720.00,26.41,28.27,28.18,29.87,27.77,26.64,27.31,28.98,27.85,29.75,29.34,23.34,27.78,29.09,27.74,23.14,27.37,28.15,27.22,29.80,29.28,26.45,27.08,23.14
960.00,26.47,29.16,27.16,28.41,29.04,27.66,28.09,30.02,29.11,28.25,27.96,20.00,29.05,30.33,29.25,25.47,28.42,29.34,28.71,28.35,27.36,28.07,28.00,19.86
1200.00,26.51,28.66,27.81,29.33,27.01,28.32,27.65,29.43,28.39,29.20,28.83,22.03,27.02,28.35,30.23,27.12,27.82,28.66,27.86,29.27,28.56,25.51,27.48,21.85
1440.00,26.53,29.19,28.26,29.98,27.93,26.77,28.12,30.06,29.15,29.87,29.44,23.63,27.94,29.25,27.93,28.34,28.46,29.38,28.77,29.92,29.43,26.65,28.04,23.42
1680.00,26.55,28.82,27.65,29.11,28.63,27.33,27.80,29.62,28.63,28.97,28.62,21.51,28.64,29.93,28.75,24.69,28.02,28.89,28.14,29.05,28.27,27.54,27.65,21.34
1920.00,26.56,29.21,28.00,29.62,29.18,27.77,28.13,30.07,29.18,29.49,29.10,22.70,29.19,30.46,29.40,25.73,28.48,29.40,28.79,29.55,28.94,28.24,28.05,22.52
2160.00,26.57,28.92,28.29,30.02,27.98,28.12,27.88,29.74,28.76,29.91,29.48,23.73,28.00,29.30,29.93,26.61,28.13,29.01,28.30,29.95,29.48,26.72,27.75,23.52
2400.00,26.58,29.22,27.85,29.40,28.47,28.41,28.14,30.09,29.19,29.27,28.89,22.18,28.48,29.77,30.37,27.35,28.49,29.42,28.81,29.33,28.65,27.33,28.06,22.00
2640.00,26.59,28.98,28.09,29.75,28.87,27.53,27.93,29.81,28.85,29.62,29.22,23.02,28.88,30.17,29.04,27.99,28.21,29.10,28.40,29.68,29.11,27.85,27.81,22.83
2880.00,26.59,29.22,28.30,30.04,29.22,27.80,28.15,30.09,29.20,29.93,29.50,23.77,29.23,30.50,29.46,28.55,28.49,29.42,28.82,29.97,29.51,28.30,28.07,23.57
3120.00,26.60,29.02,27.96,29.56,28.38,28.04,27.97,29.86,28.91,29.43,29.04,22.56,28.39,29.69,29.82,26.41,28.26,29.15,28.47,29.49,28.86,27.22,27.86,22.38
3360.00,26.60,29.23,28.15,29.82,28.70,28.25,28.15,30.10,29.21,29.70,29.29,23.21,28.71,30.00,30.13,26.95,28.50,29.43,28.83,29.75,29.21,27.63,28.07,23.01
3600.00,26.61,29.05,28.31,30.05,28.99,28.44,28.00,29.89,28.95,29.94,29.51,23.80,29.00,30.28,30.41,27.43,28.29,29.19,28.53,29.98,29.52,28.00,27.89,23.60
3840.00,26.70,29.23,28.45,30.26,29.24,28.60,28.15,30.10,29.21,30.15,29.70,24.35,29.25,30.53,30.66,27.86,28.50,29.43,28.83,30.19,29.80,28.33,28.08,24.13
4080.00,26.70,29.39,28.18,29.87,29.47,28.00,28.29,30.29,29.44,29.75,29.34,23.33,29.48,30.75,29.76,28.26,28.69,29.65,29.11,29.80,29.28,28.63,28.24,23.13
4320.00,26.70,29.23,28.31,30.06,28.83,28.17,28.16,30.11,29.21,29.95,29.51,23.82,28.85,30.13,30.01,28.62,28.51,29.44,28.84,29.99,29.53,27.81,28.08,23.62
4560.00,26.69,29.37,28.43,30.23,29.05,28.32,28.28,30.27,29.42,30.12,29.68,24.28,29.07,30.34,30.23,28.95,28.68,29.63,29.08,30.16,29.77,28.09,28.23,24.06
4800.00,26.69,29.23,28.20,29.90,29.26,28.45,28.16,30.11,29.22,29.79,29.37,23.42,29.27,30.54,30.44,27.47,28.51,29.44,28.84,29.84,29.32,28.35,28.08,23.22
5040.00,26.69,29.36,28.32,30.06,29.44,28.57,28.27,30.26,29.40,29.95,29.52,23.84,29.45,30.72,30.62,27.80,28.66,29.62,29.06,30.00,29.54,28.59,28.22,23.63
5280.00,26.69,29.24,28.42,30.21,28.92,28.11,28.16,30.11,29.22,30.11,29.66,24.23,28.93,30.21,29.92,28.10,28.51,29.44,28.84,30.14,29.74,27.91,28.08,24.02
5520.00,26.69,29.35,28.22,29.93,29.10,28.24,28.26,30.25,29.39,29.81,29.39,23.48,29.11,30.39,30.11,28.39,28.65,29.60,29.05,29.86,29.36,28.15,28.21,23.28
5760.00,26.69,29.24,28.32,30.07,29.26,28.35,28.16,30.11,29.22,29.96,29.52,23.85,29.28,30.55,30.29,28.65,28.51,29.45,28.85,30.00,29.55,28.36,28.09,23.64
6000.00,26.69,29.35,28.41,30.20,29.42,28.46,28.26,30.24,29.38,30.09,29.65,24.19,29.43,30.70,30.45,28.90,28.64,29.59,29.03,30.13,29.72,28.56,28.20,23.98
6240.00,26.68,29.24,28.23,29.95,28.98,28.56,28.16,30.11,29.22,29.83,29.41,23.53,28.99,30.27,30.60,27.76,28.51,29.45,28.85,29.88,29.38,27.99,28.09,23.33
6480.00,26.68,29.34,28.32,30.07,29.13,28.18,28.25,30.23,29.37,29.96,29.53,23.86,29.14,30.42,30.03,28.01,28.63,29.58,29.02,30.00,29.55,28.19,28.19,23.65
6720.00,26.68,29.24,28.40,30.19,29.27,28.28,28.16,30.11,29.22,30.08,29.64,24.16,29.28,30.55,30.18,28.24,28.52,29.45,28.85,30.12,29.71,28.37,28.09,23.95
6960.00,26.68,29.33,28.24,29.96,29.40,28.38,28.25,30.22,29.36,29.85,29.42,23.57,29.42,30.68,30.32,28.46,28.63,29.57,29.01,29.89,29.40,28.54,28.19,23.37
7200.00,26.68,29.24,28.32,30.07,29.02,28.47,28.16,30.12,29.23,29.96,29.53,23.86,29.03,30.31,30.46,28.68,28.52,29.45,28.85,30.01,29.55,28.05,28.09,23.65
7440.00,26.68,29.33,28.39,30.18,29.15,28.55,28.24,30.22,29.35,30.07,29.63,24.14,29.16,30.44,30.58,28.88,28.62,29.57,29.00,30.11,29.70,28.22,28.18,23.93
7680.00,26.73,29.41,28.46,30.28,29.28,28.63,28.31,30.31,29.47,30.17,29.72,24.41,29.29,30.56,30.70,29.07,28.72,29.68,29.14,30.21,29.83,28.37,28.27,24.19
7920.00,26.72,29.32,28.32,30.08,29.39,28.32,28.24,30.21,29.34,29.96,29.53,23.87,29.40,30.67,30.23,28.14,28.61,29.56,28.99,30.01,29.56,28.53,28.18,23.66
8160.00,26.72,29.40,28.39,30.17,29.50,28.39,28.30,30.30,29.46,30.06,29.62,24.12,29.51,30.78,30.35,28.33,28.71,29.67,29.13,30.10,29.69,28.67,28.26,23.91
8400.00,26.72,29.32,28.45,30.26,29.17,28.47,28.23,30.21,29.34,30.16,29.71,24.36,29.18,30.46,30.46,28.51,28.61,29.56,28.99,30.19,29.81,28.24,28.17,24.15
8640.00,26.72,29.39,28.32,30.08,29.28,28.54,28.30,30.29,29.44,29.97,29.53,23.87,29.29,30.56,30.57,28.69,28.70,29.65,29.11,30.01,29.56,28.38,28.25,23.66
8880.00,26.72,29.32,28.39,30.17,29.38,28.61,28.23,30.20,29.33,30.06,29.61,24.11,29.40,30.66,30.68,28.86,28.61,29.55,28.98,30.10,29.68,28.51,28.17,23.89
9120.00,26.71,29.38,28.44,30.25,29.48,28.34,28.29,30.28,29.43,30.14,29.69,24.33,29.49,30.76,30.27,29.02,28.69,29.64,29.10,30.18,29.79,28.64,28.24,24.11
9360.00,26.71,29.31,28.33,30.08,29.18,28.41,28.23,30.20,29.33,29.97,29.53,23.88,29.20,30.47,30.37,28.23,28.60,29.55,28.98,30.01,29.56,28.26,28.16,23.67
9600.00,26.71,29.38,28.38,30.16,29.28,28.47,28.28,30.28,29.42,30.05,29.61,24.09,29.29,30.56,30.47,28.40,28.68,29.64,29.09,30.09,29.67,28.38,28.23,23.88
9840.00,26.71,29.31,28.44,30.24,29.38,28.54,28.22,30.20,29.32,30.13,29.68,24.30,29.39,30.66,30.56,28.55,28.60,29.54,28.97,30.17,29.78,28.51,28.16,24.08
10080.00,26.71,29.37,28.33,30.08,29.47,28.60,28.28,30.27,29.42,29.97,29.53,23.88,29.48,30.74,30.66,28.70,28.67,29.63,29.08,30.01,29.56,28.62,28.23,23.67
10320.00,26.71,29.31,28.38,30.16,29.20,28.36,28.22,30.19,29.32,30.05,29.61,24.08,29.21,30.48,30.29,28.84,28.60,29.54,28.97,30.09,29.66,28.27,28.16,23.87
10560.00,26.71,29.37,28.43,30.23,29.28,28.42,28.27,30.26,29.41,30.12,29.67,24.27,29.30,30.57,30.38,28.98,28.67,29.62,29.07,30.16,29.76,28.39,28.22,24.06
10800.00,26.71,29.30,28.33,30.08,29.37,28.48,28.22,30.19,29.32,29.97,29.54,23.88,29.38,30.65,30.47,28.30,28.59,29.54,28.96,30.01,29.56,28.50,28.16,23.67
11040.00,26.70,29.36,28.38,30.15,29.45,28.53,28.27,30.26,29.40,30.04,29.60,24.07,29.46,30.73,30.56,28.44,28.66,29.61,29.06,30.08,29.66,28.60,28.22,23.86
11280.00,26.70,29.30,28.42,30.22,29.21,28.58,28.22,30.19,29.31,30.11,29.67,24.25,29.22,30.49,30.64,28.58,28.59,29.53,28.96,30.15,29.75,28.28,28.15,24.03
11520.00,26.73,29.36,28.47,30.28,29.29,28.64,28.27,30.25,29.39,30.18,29.73,24.43,29.30,30.57,30.72,28.71,28.66,29.61,29.05,30.22,29.84,28.39,28.21,24.21
11760.00,26.73,29.41,28.37,30.15,29.37,28.43,28.31,30.32,29.47,30.04,29.60,24.06,29.38,30.64,30.40,28.83,28.72,29.68,29.15,30.08,29.65,28.49,28.27,23.85
12000.00,26.73,29.35,28.42,30.21,29.44,28.48,28.26,30.25,29.39,30.11,29.66,24.23,29.45,30.72,30.48,28.96,28.65,29.60,29.05,30.14,29.74,28.59,28.21,24.02


==> plotdata/model_rankk_1level_naive_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,25.94,22.41,19.44,19.34,15.50,15.16,21.83,22.61,21.06,19.06,19.16,9.86,15.48,16.58,14.34,9.41,21.14,21.49,19.96,19.25,17.39,13.42,21.17,9.79
480.00,26.29,26.39,23.79,24.55,21.22,20.40,25.47,27.00,25.87,24.31,24.19,15.57,21.18,22.43,20.32,14.99,25.42,26.15,25.18,24.41,23.12,19.27,25.12,15.41
720.00,26.41,27.13,25.71,26.98,24.19,23.06,26.07,27.94,27.12,26.77,26.51,19.30,24.15,25.42,23.60,18.68,26.38,27.29,26.75,26.81,25.98,22.54,25.92,19.06
960.00,26.47,28.22,25.80,27.37,26.02,24.67,27.06,29.15,28.48,27.20,26.85,21.39,25.96,27.23,25.67,21.30,27.57,28.59,28.28,27.20,26.75,24.63,27.01,21.08
1200.00,26.51,28.32,26.64,28.43,26.26,25.74,27.12,29.32,28.78,28.27,27.86,23.36,26.20,27.40,27.10,23.26,27.76,28.85,28.71,28.24,28.01,25.19,27.14,23.00
1440.00,26.53,28.89,27.24,29.18,27.25,25.46,27.64,29.94,29.47,29.03,28.57,24.89,27.19,28.39,27.08,24.78,28.37,29.51,29.48,28.98,28.91,26.34,27.70,24.48
1680.00,26.55,28.86,27.06,29.10,28.01,26.15,27.60,29.95,29.55,28.96,28.48,25.67,27.94,29.14,27.97,25.12,28.39,29.57,29.64,28.90,28.98,27.23,27.70,25.24
1920.00,26.56,29.23,27.47,29.60,28.60,26.68,27.94,30.36,29.99,29.46,28.95,26.70,28.54,29.73,28.68,26.16,28.78,30.00,30.13,29.39,29.57,27.94,28.06,26.23
2160.00,26.57,29.18,27.79,30.00,28.45,27.12,27.87,30.32,30.00,29.87,29.34,27.55,28.38,29.54,29.25,27.03,28.76,29.99,30.18,29.79,30.04,27.91,28.02,27.05
2400.00,26.58,29.44,27.61,29.85,28.89,27.48,28.12,30.61,30.32,29.73,29.19,27.91,28.82,29.98,29.73,27.77,29.04,30.29,30.53,29.64,29.97,28.43,28.28,27.40
2640.00,26.59,29.38,27.86,30.16,29.27,27.14,28.05,30.56,30.29,30.04,29.48,28.55,29.20,30.35,29.46,28.40,28.99,30.26,30.53,29.95,30.33,28.87,28.23,28.02
2880.00,26.59,29.59,28.07,30.42,29.59,27.43,28.24,30.78,30.53,30.31,29.73,29.11,29.51,30.67,29.85,28.95,29.21,30.50,30.80,30.20,30.64,29.25,28.43,28.55
3120.00,26.60,29.52,27.91,30.27,29.39,27.69,28.17,30.72,30.49,30.17,29.58,29.29,29.32,30.46,30.18,28.83,29.16,30.45,30.78,30.06,30.54,29.12,28.37,28.72
3360.00,26.60,29.69,28.09,30.49,29.66,27.91,28.33,30.91,30.69,30.39,29.79,29.73,29.59,30.72,30.47,29.28,29.34,30.64,31.00,30.27,30.79,29.43,28.54,29.15
3600.00,26.61,29.62,28.24,30.68,29.89,28.11,28.27,30.84,30.65,30.58,29.97,30.13,29.82,30.95,30.73,29.68,29.28,30.59,30.97,30.46,31.01,29.71,28.48,29.53
3840.00,26.70,29.77,28.38,30.85,30.10,28.28,28.40,31.00,30.81,30.75,30.14,30.49,30.03,31.16,30.96,30.05,29.43,30.75,31.15,30.63,31.21,29.95,28.62,29.87
4080.00,26.70,29.89,28.24,30.71,30.29,28.00,28.52,31.14,30.96,30.61,30.00,30.55,30.21,31.35,30.69,30.37,29.57,30.89,31.31,30.49,31.09,30.17,28.74,29.94
4320.00,26.70,29.83,28.36,30.86,30.10,28.16,28.45,31.07,30.91,30.76,30.14,30.85,30.03,31.15,30.90,30.67,29.51,30.84,31.27,30.64,31.27,30.02,28.68,30.22
4560.00,26.69,29.94,28.47,30.99,30.27,28.31,28.55,31.19,31.03,30.90,30.27,31.12,30.19,31.31,31.08,30.94,29.62,30.96,31.40,30.77,31.42,30.21,28.79,30.49
4800.00,26.69,29.87,28.34,30.86,30.42,28.44,28.49,31.13,30.98,30.77,30.14,31.15,30.34,31.46,31.25,30.75,29.57,30.91,31.36,30.64,31.31,30.39,28.73,30.51
5040.00,26.69,29.97,28.44,30.99,30.56,28.56,28.58,31.24,31.09,30.89,30.26,31.39,30.48,31.60,31.41,30.99,29.67,31.02,31.48,30.76,31.45,30.55,28.83,30.74
5280.00,26.69,29.91,28.54,31.10,30.39,28.32,28.53,31.18,31.04,31.00,30.36,31.61,30.32,31.42,31.17,31.21,29.62,30.96,31.44,30.87,31.57,30.41,28.78,30.95
5520.00,26.69,30.00,28.42,30.98,30.52,28.43,28.61,31.27,31.14,30.89,30.25,31.61,30.44,31.55,31.32,31.42,29.71,31.06,31.55,30.75,31.47,30.55,28.86,30.95
5760.00,26.69,29.95,28.51,31.08,30.64,28.54,28.56,31.22,31.10,30.99,30.35,31.80,30.56,31.67,31.45,31.61,29.66,31.01,31.50,30.86,31.59,30.69,28.81,31.14
6000.00,26.69,30.03,28.59,31.18,30.74,28.64,28.63,31.30,31.19,31.09,30.44,31.98,30.67,31.78,31.57,31.79,29.74,31.10,31.60,30.95,31.69,30.81,28.89,31.31
6240.00,26.68,29.98,28.48,31.07,30.59,28.73,28.58,31.25,31.14,30.98,30.33,31.97,30.52,31.62,31.69,31.60,29.69,31.05,31.56,30.84,31.60,30.68,28.84,31.30
6480.00,26.68,30.05,28.56,31.16,30.70,28.53,28.65,31.33,31.22,31.07,30.42,32.13,30.62,31.72,31.49,31.76,29.77,31.13,31.65,30.93,31.70,30.79,28.91,31.45
6720.00,26.68,30.00,28.63,31.24,30.79,28.61,28.60,31.28,31.18,31.15,30.50,32.29,30.71,31.82,31.60,31.92,29.72,31.09,31.61,31.01,31.79,30.90,28.87,31.60
6960.00,26.68,30.07,28.53,31.14,30.88,28.69,28.66,31.35,31.25,31.05,30.40,32.26,30.80,31.91,31.70,32.06,29.79,31.16,31.69,30.91,31.70,31.00,28.93,31.58
7200.00,26.68,30.02,28.60,31.22,30.74,28.77,28.62,31.31,31.21,31.13,30.47,32.40,30.67,31.76,31.79,32.20,29.75,31.12,31.65,30.99,31.78,30.88,28.89,31.71
7440.00,26.68,30.08,28.66,31.29,30.83,28.84,28.68,31.37,31.28,31.20,30.54,32.53,30.75,31.85,31.88,32.33,29.81,31.19,31.72,31.06,31.86,30.98,28.95,31.84
7680.00,26.73,30.14,28.72,31.36,30.91,28.91,28.73,31.44,31.34,31.27,30.61,32.66,30.83,31.93,31.97,32.46,29.87,31.25,31.79,31.13,31.94,31.07,29.01,31.96
7920.00,26.72,30.10,28.63,31.27,30.99,28.74,28.69,31.39,31.30,31.18,30.52,32.62,30.91,32.01,31.79,32.28,29.83,31.21,31.75,31.04,31.86,31.15,28.96,31.93
8160.00,26.72,30.15,28.68,31.33,31.06,28.81,28.74,31.45,31.36,31.25,30.58,32.74,30.98,32.08,31.87,32.39,29.88,31.27,31.82,31.10,31.93,31.23,29.02,32.04
8400.00,26.72,30.11,28.74,31.39,30.93,28.87,28.70,31.41,31.32,31.31,30.64,32.85,30.86,31.95,31.95,32.50,29.84,31.23,31.78,31.16,31.99,31.12,28.98,32.14
8640.00,26.72,30.16,28.66,31.31,31.00,28.93,28.75,31.46,31.38,31.23,30.56,32.81,30.92,32.02,32.03,32.61,29.90,31.28,31.84,31.08,31.92,31.20,29.03,32.11
8880.00,26.72,30.12,28.71,31.37,31.07,28.98,28.71,31.42,31.34,31.28,30.61,32.92,30.99,32.08,32.10,32.71,29.86,31.24,31.80,31.14,31.98,31.27,28.99,32.20
9120.00,26.71,30.17,28.75,31.42,31.13,28.83,28.75,31.47,31.40,31.34,30.67,33.01,31.05,32.15,31.94,32.81,29.91,31.30,31.86,31.19,32.04,31.34,29.04,32.30
9360.00,26.71,30.13,28.68,31.34,31.02,28.89,28.72,31.43,31.36,31.26,30.59,32.98,30.94,32.03,32.01,32.64,29.87,31.26,31.83,31.11,31.97,31.23,29.00,32.26
9600.00,26.71,30.18,28.72,31.40,31.08,28.94,28.76,31.48,31.41,31.32,30.64,33.07,31.00,32.09,32.07,32.73,29.92,31.31,31.88,31.17,32.02,31.30,29.04,32.35
9840.00,26.71,30.14,28.77,31.45,31.13,28.99,28.72,31.45,31.38,31.37,30.69,33.15,31.06,32.15,32.13,32.82,29.88,31.27,31.85,31.22,32.08,31.36,29.01,32.43
10080.00,26.71,30.19,28.70,31.37,31.19,29.04,28.77,31.49,31.42,31.29,30.62,33.11,31.11,32.20,32.19,32.91,29.93,31.32,31.90,31.14,32.01,31.42,29.05,32.39
10320.00,26.71,30.15,28.74,31.42,31.08,28.90,28.73,31.46,31.39,31.34,30.67,33.20,31.01,32.09,32.05,32.99,29.89,31.28,31.86,31.19,32.06,31.33,29.02,32.47
10560.00,26.71,30.19,28.78,31.47,31.14,28.95,28.77,31.50,31.43,31.39,30.71,33.28,31.06,32.15,32.11,33.07,29.94,31.33,31.91,31.24,32.11,31.39,29.06,32.55
10800.00,26.71,30.16,28.72,31.40,31.19,29.00,28.74,31.46,31.40,31.32,30.64,33.24,31.11,32.20,32.16,32.92,29.90,31.30,31.88,31.17,32.05,31.44,29.03,32.51
11040.00,26.70,30.20,28.75,31.45,31.24,29.04,28.78,31.51,31.45,31.37,30.69,33.31,31.16,32.25,32.22,32.99,29.94,31.34,31.93,31.21,32.10,31.50,29.07,32.58
11280.00,26.70,30.16,28.79,31.49,31.14,29.09,28.74,31.47,31.41,31.41,30.73,33.38,31.06,32.15,32.27,33.06,29.91,31.31,31.90,31.26,32.14,31.41,29.03,32.65
11520.00,26.73,30.20,28.83,31.53,31.19,29.13,28.78,31.51,31.45,31.45,30.77,33.45,31.11,32.20,32.32,33.13,29.95,31.35,31.94,31.30,32.19,31.46,29.07,32.72
11760.00,26.73,30.24,28.77,31.46,31.24,29.00,28.81,31.55,31.49,31.39,30.70,33.41,31.16,32.24,32.19,33.20,29.99,31.39,31.98,31.23,32.13,31.51,29.11,32.68
12000.00,26.73,30.21,28.80,31.51,31.28,29.04,28.78,31.52,31.46,31.43,30.74,33.48,31.20,32.29,32.24,33.27,29.96,31.36,31.95,31.27,32.17,31.56,29.08,32.74


==> plotdata/model_rankk_2level_ab_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,25.94,15.82,10.28,8.03,3.51,3.94,15.77,14.76,10.68,7.65,8.24,0.65,3.51,4.30,2.61,0.64,12.44,11.86,7.95,8.03,4.89,2.00,13.43,0.65
480.00,26.29,22.08,15.67,13.23,6.44,7.05,21.38,21.42,16.65,12.79,13.47,1.27,6.44,7.79,4.90,1.25,18.45,18.09,13.02,13.23,8.70,3.81,19.16,1.27
720.00,26.41,25.43,19.00,16.87,8.94,9.65,24.25,25.21,20.47,16.49,17.10,1.86,8.94,10.68,6.96,1.83,22.00,21.94,16.53,16.87,11.76,5.45,22.34,1.86
960.00,26.47,27.52,21.38,19.66,11.08,11.72,26.00,27.66,23.13,19.36,19.86,2.43,11.08,13.11,8.77,2.39,24.34,24.55,19.11,19.66,14.32,6.94,24.36,2.43
1200.00,26.51,27.92,23.00,21.73,12.94,13.46,26.18,28.41,24.37,21.53,21.89,2.97,12.94,15.19,10.38,2.91,25.16,25.65,20.60,21.73,16.41,8.30,24.90,2.97
1440.00,26.53,29.06,24.22,23.37,14.57,15.05,27.13,29.76,25.91,23.27,23.49,3.48,14.57,16.98,11.90,3.42,26.47,27.13,22.17,23.37,18.19,9.55,26.00,3.48
1680.00,26.55,29.93,25.28,24.79,16.01,16.32,27.86,30.80,27.13,24.78,24.87,3.98,16.01,18.54,13.22,3.91,27.48,28.30,23.45,24.79,19.76,10.71,26.86,3.98
1920.00,26.56,30.63,26.04,25.89,17.29,17.53,28.43,31.64,28.12,25.97,25.93,4.45,17.29,19.92,14.49,4.38,28.30,29.25,24.51,25.89,21.09,11.77,27.54,4.45
2160.00,26.57,30.51,26.66,26.82,18.44,18.50,28.25,31.66,28.42,26.98,26.83,4.90,18.44,21.13,15.59,4.82,28.39,29.46,25.02,26.82,22.24,12.76,27.51,4.90
2400.00,26.58,31.02,26.15,26.72,19.48,19.35,28.68,32.27,29.15,26.93,26.66,5.31,19.48,22.22,16.59,5.26,28.98,30.15,25.80,26.72,22.67,13.68,28.00,5.31
2640.00,26.59,31.45,26.65,27.44,20.41,20.22,29.04,32.79,29.77,27.71,27.36,5.73,20.41,23.20,17.59,5.67,29.49,30.73,26.47,27.44,23.59,14.54,28.42,5.73
2880.00,26.59,31.82,27.08,28.07,21.27,20.89,29.34,33.23,30.31,28.40,27.97,6.13,21.27,24.08,18.45,6.06,29.92,31.24,27.06,28.07,24.41,15.34,28.78,6.13
3120.00,26.60,31.64,27.53,28.69,22.05,21.61,29.14,33.12,30.36,29.07,28.56,6.52,22.05,24.88,19.31,6.46,29.86,31.24,27.27,28.69,25.20,16.09,28.66,6.52
3360.00,26.60,31.95,27.86,29.18,22.76,22.16,29.39,33.48,30.79,29.61,29.04,6.89,22.76,25.61,20.05,6.82,30.21,31.65,27.74,29.18,25.87,16.79,28.96,6.89
3600.00,26.61,32.22,28.15,29.62,23.42,22.65,29.62,33.80,31.18,30.10,29.46,7.25,23.42,26.28,20.73,7.17,30.53,32.02,28.17,29.62,26.48,17.45,29.22,7.25
3840.00,26.70,32.45,28.46,30.08,24.03,23.21,29.82,34.09,31.53,30.59,29.90,7.60,24.03,26.89,21.44,7.53,30.81,32.34,28.55,30.08,27.08,18.07,29.45,7.60
4080.00,26.70,32.67,28.70,30.43,24.59,23.62,30.00,34.34,31.84,30.99,30.24,7.93,24.59,27.46,22.03,7.86,31.06,32.64,28.90,30.43,27.60,18.66,29.66,7.93
4320.00,26.70,32.48,28.91,30.76,24.33,24.10,29.81,34.19,31.79,31.35,30.55,8.25,24.33,27.07,22.66,8.17,30.94,32.56,28.95,30.76,28.07,18.77,29.52,8.25
4560.00,26.69,32.67,29.15,31.10,24.83,24.45,29.97,34.42,32.06,31.73,30.89,8.56,24.83,27.57,23.19,8.49,31.16,32.81,29.25,31.10,28.55,19.30,29.70,8.56
4800.00,26.69,32.85,28.65,30.75,25.30,24.77,30.11,34.62,32.31,31.37,30.50,8.82,25.30,28.04,23.68,8.79,31.36,33.04,29.52,30.75,28.45,19.80,29.87,8.82
5040.00,26.69,33.01,28.84,31.01,25.74,25.16,30.25,34.81,32.54,31.67,30.76,9.11,25.74,28.48,24.21,9.07,31.55,33.26,29.78,31.01,28.84,20.27,30.02,9.11
5280.00,26.69,32.84,29.04,31.31,26.15,25.44,30.08,34.66,32.47,31.99,31.04,9.40,26.15,28.89,24.65,9.37,31.43,33.16,29.78,31.31,29.23,20.72,29.89,9.40
5520.00,26.69,32.98,29.20,31.53,26.54,25.78,30.20,34.83,32.67,32.24,31.26,9.67,26.54,29.27,25.13,9.63,31.59,33.35,30.00,31.53,29.57,21.15,30.02,9.67
5760.00,26.69,33.11,29.34,31.75,26.90,26.02,30.31,34.99,32.85,32.48,31.46,9.93,26.90,29.64,25.52,9.89,31.74,33.53,30.21,31.75,29.89,21.56,30.15,9.93
6000.00,26.69,33.24,29.51,31.98,27.25,26.24,30.42,35.14,33.03,32.74,31.69,10.19,27.25,29.98,25.89,10.16,31.89,33.69,30.40,31.98,30.22,21.95,30.27,10.19
6240.00,26.68,33.08,29.63,32.17,27.57,26.53,30.27,35.00,32.95,32.95,31.87,10.44,27.57,30.30,26.31,10.40,31.77,33.59,30.39,32.17,30.49,22.33,30.14,10.44
6480.00,26.68,33.20,29.74,32.34,27.88,25.66,30.37,35.13,33.11,33.14,32.04,10.68,27.88,30.60,25.79,10.63,31.90,33.74,30.56,32.34,30.76,22.68,30.26,10.68
6720.00,26.68,33.31,29.88,32.54,28.18,25.93,30.46,35.26,33.25,33.36,32.23,10.92,28.18,30.89,26.18,10.88,32.02,33.88,30.72,32.54,31.04,23.03,30.36,10.92
6960.00,26.68,33.41,29.50,32.22,28.46,26.13,30.54,35.38,33.39,33.03,31.89,11.10,28.46,31.16,26.49,11.10,32.14,34.01,30.87,32.22,30.86,23.36,30.46,11.10
7200.00,26.68,33.27,29.60,32.37,28.72,26.31,30.41,35.24,33.31,33.20,32.04,11.32,28.72,31.42,26.78,11.31,32.03,33.91,30.84,32.37,31.09,23.67,30.34,11.32
7440.00,26.68,33.36,29.73,32.55,28.98,26.55,30.49,35.36,33.44,33.39,32.21,11.54,28.98,31.67,27.13,11.54,32.13,34.03,30.98,32.55,31.34,23.97,30.43,11.54
7680.00,26.73,33.45,29.82,32.69,29.22,26.72,30.57,35.46,33.56,33.55,32.34,11.74,29.22,31.90,27.40,11.74,32.24,34.15,31.11,32.69,31.55,24.26,30.51,11.74
7920.00,26.72,33.54,29.91,32.82,29.45,26.94,30.64,35.56,33.68,33.69,32.47,11.94,29.45,32.12,27.72,11.94,32.33,34.26,31.24,32.82,31.74,24.54,30.60,11.94
8160.00,26.72,33.62,30.02,32.97,29.67,27.09,30.71,35.65,33.78,33.86,32.61,12.15,29.67,32.34,27.96,12.15,32.42,34.36,31.36,32.97,31.96,24.81,30.67,12.15
8400.00,26.72,33.49,30.10,33.09,29.30,27.23,30.59,35.53,33.70,33.99,32.73,12.34,29.30,31.90,28.20,12.34,32.32,34.27,31.32,33.09,32.13,24.68,30.56,12.34
8640.00,26.72,33.57,30.17,33.20,29.51,27.42,30.65,35.62,33.80,34.11,32.83,12.52,29.51,32.10,28.49,12.52,32.40,34.36,31.43,33.20,32.30,24.94,30.64,12.52
8880.00,26.72,33.64,30.27,33.33,29.71,27.55,30.72,35.70,33.90,34.26,32.96,12.71,29.71,32.30,28.71,12.72,32.48,34.46,31.53,33.33,32.49,25.18,30.71,12.71
9120.00,26.71,33.71,30.34,33.43,29.90,27.73,30.78,35.78,33.99,34.37,33.06,12.89,29.90,32.49,28.97,12.89,32.56,34.55,31.63,33.43,32.65,25.42,30.77,12.89
9360.00,26.71,33.59,30.03,33.15,30.09,27.85,30.66,35.67,33.91,34.08,32.77,13.01,30.09,32.67,29.17,12.87,32.46,34.45,31.59,33.15,32.46,25.64,30.67,13.01
9600.00,26.71,33.66,30.12,33.28,30.27,27.96,30.72,35.75,34.00,34.22,32.89,13.19,30.27,32.84,29.37,13.06,32.54,34.54,31.68,33.28,32.63,25.86,30.74,13.19
9840.00,26.71,33.73,30.19,33.37,30.44,28.12,30.78,35.82,34.08,34.33,32.98,13.35,30.44,33.01,29.61,13.22,32.61,34.62,31.77,33.37,32.77,26.08,30.80,13.35
10080.00,26.71,33.79,30.25,33.46,30.61,28.22,30.83,35.89,34.16,34.42,33.07,13.51,30.61,33.17,29.79,13.37,32.68,34.69,31.86,33.46,32.91,26.28,30.86,13.51
10320.00,26.71,33.68,30.33,33.57,30.76,28.37,30.73,35.79,34.08,34.55,33.18,13.67,30.76,33.32,30.01,13.54,32.58,34.61,31.81,33.57,33.06,26.48,30.76,13.67
10560.00,26.71,33.74,30.39,33.65,30.92,28.47,30.78,35.85,34.16,34.64,33.25,13.82,30.92,33.47,30.18,13.69,32.65,34.68,31.90,33.65,33.19,26.67,30.82,13.82
10800.00,26.71,33.79,30.44,33.73,31.07,28.55,30.83,35.92,34.23,34.72,33.33,13.97,31.07,33.61,30.34,13.83,32.71,34.75,31.97,33.73,33.31,26.86,30.87,13.97
11040.00,26.70,33.85,30.52,33.83,31.21,28.69,30.88,35.98,34.31,34.83,33.43,14.12,31.21,33.75,30.55,13.99,32.77,34.82,32.05,33.83,33.45,27.04,30.92,14.12
11280.00,26.70,33.75,30.56,33.90,31.35,28.77,30.78,35.88,34.23,34.91,33.50,14.26,31.35,33.88,30.70,14.13,32.68,34.73,32.00,33.90,33.56,27.22,30.84,14.26
11520.00,26.73,33.80,30.61,33.97,31.48,28.90,30.83,35.94,34.30,34.99,33.56,14.40,31.48,34.01,30.89,14.26,32.74,34.80,32.07,33.97,33.66,27.39,30.89,14.40
11760.00,26.73,33.85,30.38,33.75,31.61,28.98,30.87,36.00,34.36,34.77,33.34,14.50,31.61,34.14,31.03,14.41,32.80,34.86,32.14,33.75,33.51,27.56,30.93,14.50
12000.00,26.73,33.90,30.43,33.82,31.74,29.05,30.91,36.06,34.43,34.84,33.40,14.63,31.74,34.26,31.17,14.54,32.85,34.92,32.21,33.82,33.61,27.72,30.98,14.63


==> plotdata/model_rankk_2level_abc_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,25.94,22.79,15.41,11.87,5.36,6.55,20.81,19.84,14.64,11.35,12.23,0.95,5.36,6.60,4.07,0.95,16.85,16.16,11.01,11.87,7.20,3.00,17.96,0.95
480.00,26.29,28.06,21.01,18.04,9.44,10.93,25.58,26.31,21.11,17.59,18.39,1.84,9.44,11.39,7.38,1.84,22.90,22.71,16.85,18.04,12.19,5.57,23.37,1.84
720.00,26.41,30.41,23.91,21.83,12.64,14.27,27.69,29.52,24.76,21.54,22.09,2.66,12.64,15.01,10.22,2.66,26.01,26.25,20.47,21.83,15.84,7.79,25.98,2.66
960.00,26.47,31.74,25.86,24.53,15.23,16.63,28.89,31.43,27.10,24.40,24.72,3.44,15.23,17.86,12.54,3.45,27.91,28.47,22.93,24.53,18.72,9.74,27.51,3.44
1200.00,26.51,29.66,27.03,26.36,17.35,18.47,26.98,28.41,23.46,26.38,26.48,4.16,17.35,20.15,14.53,4.17,24.92,25.00,19.15,26.36,20.93,11.45,25.08,4.16
1440.00,26.53,30.62,27.87,27.74,19.14,20.13,27.84,29.76,25.04,27.89,27.80,4.84,19.14,22.04,16.36,4.84,26.25,26.52,20.76,27.74,22.71,12.98,26.17,4.84
1680.00,26.55,31.34,28.63,28.93,20.66,21.32,28.50,30.80,26.31,29.19,28.95,5.49,20.66,23.61,17.86,5.50,27.28,27.73,22.09,28.93,24.26,14.34,27.01,5.49
1920.00,26.56,31.91,29.11,29.79,21.96,22.50,29.01,31.64,27.36,30.14,29.76,6.09,21.96,24.95,19.29,6.10,28.11,28.71,23.20,29.79,25.50,15.57,27.67,6.09
2160.00,26.57,30.69,29.50,30.49,23.10,23.33,27.89,29.84,25.14,30.93,30.42,6.66,23.10,26.11,20.46,6.66,26.33,26.62,20.86,30.49,26.55,16.68,26.23,6.66
2400.00,26.58,31.19,27.20,26.63,24.09,24.04,28.35,30.56,26.01,26.67,26.74,4.28,24.09,27.11,21.50,7.22,27.04,27.45,21.77,26.63,21.26,17.69,26.81,4.28
2640.00,26.59,31.61,27.64,27.35,24.97,24.81,28.73,31.17,26.77,27.47,27.44,4.63,24.97,27.99,22.55,7.72,27.65,28.17,22.58,27.35,22.20,18.62,27.30,4.63
2880.00,26.59,31.97,28.02,27.99,25.76,25.34,29.05,31.70,27.44,28.16,28.04,4.98,25.76,28.76,23.39,8.20,28.18,28.79,23.30,27.99,23.04,19.46,27.73,4.98
3120.00,26.60,31.10,28.42,28.61,26.46,25.96,28.26,30.43,25.85,28.84,28.64,5.31,26.46,29.45,24.27,8.68,26.91,27.29,21.60,28.61,23.85,20.24,26.71,5.31
3360.00,26.60,31.44,28.70,29.10,27.10,26.36,28.57,30.91,26.45,29.39,29.11,5.63,27.10,30.07,24.96,9.11,27.39,27.86,22.24,29.10,24.55,20.96,27.10,5.63
3600.00,26.61,31.73,28.95,29.55,27.67,26.72,28.83,31.35,26.99,29.88,29.53,5.94,27.67,30.63,25.59,9.52,27.82,28.37,22.81,29.55,25.18,21.62,27.44,5.94
3840.00,26.70,31.99,29.24,30.00,28.20,27.18,29.07,31.74,27.49,30.38,29.96,6.25,28.20,31.14,26.28,9.94,28.21,28.84,23.34,30.00,25.81,22.24,27.76,6.25
4080.00,26.70,32.23,29.43,30.36,28.68,27.47,29.28,32.09,27.93,30.79,30.30,6.54,28.68,31.60,26.81,10.31,28.57,29.26,23.83,30.36,26.35,22.81,28.04,6.54
4320.00,26.70,31.58,29.61,30.69,23.42,27.86,28.69,31.12,26.70,31.15,30.61,6.83,23.42,26.43,27.41,10.66,27.59,28.10,22.50,30.69,26.85,17.00,27.26,6.83
4560.00,26.69,31.80,29.82,31.04,23.93,28.09,28.90,31.45,27.12,31.54,30.95,7.11,23.93,26.94,27.86,11.04,27.93,28.49,22.95,31.04,27.35,17.52,27.53,7.11
4800.00,26.69,32.01,28.54,28.84,24.40,28.30,29.08,31.76,27.51,29.10,28.86,5.47,24.40,27.42,28.28,11.36,28.24,28.86,23.37,28.84,24.18,18.02,27.77,5.47
5040.00,26.69,32.20,28.73,29.16,24.86,28.62,29.26,32.04,27.87,29.46,29.16,5.68,24.86,27.87,28.77,11.67,28.52,29.20,23.77,29.16,24.64,18.49,28.00,5.68
5280.00,26.69,31.67,28.94,29.50,25.28,28.79,28.77,31.24,26.86,29.83,29.49,5.89,25.28,28.29,29.14,12.00,27.72,28.25,22.67,29.50,25.10,18.94,27.36,5.89
5520.00,26.69,31.85,29.10,29.78,25.68,29.06,28.94,31.52,27.21,30.14,29.75,6.10,25.68,28.68,29.57,12.28,27.99,28.57,23.04,29.78,25.50,19.37,27.58,6.10
5760.00,26.69,32.02,29.24,30.04,26.06,29.21,29.09,31.77,27.53,30.43,30.00,6.30,26.06,29.05,29.89,12.55,28.25,28.88,23.39,30.04,25.89,19.79,27.78,6.30
6000.00,26.69,32.18,29.41,30.32,26.41,29.35,29.24,32.01,27.83,30.74,30.26,6.50,26.41,29.40,30.19,12.85,28.49,29.16,23.72,30.32,26.28,20.18,27.97,6.50
6240.00,26.68,31.73,29.53,30.54,26.75,29.57,28.83,31.34,26.98,30.99,30.48,6.70,26.75,29.74,30.56,13.10,27.81,28.36,22.80,30.54,26.62,20.56,27.43,6.70
6480.00,26.68,31.88,29.65,30.76,27.07,26.30,28.97,31.57,27.27,31.23,30.68,6.89,27.07,30.05,24.90,13.34,28.04,28.63,23.11,30.76,26.95,20.93,27.62,6.89
6720.00,26.68,32.03,29.79,30.99,27.38,26.57,29.10,31.78,27.54,31.49,30.90,7.08,27.38,30.35,25.29,13.60,28.26,28.89,23.41,30.99,27.29,21.28,27.79,7.08
6960.00,26.68,32.17,28.90,29.45,27.67,26.75,29.22,31.99,27.80,29.77,29.44,5.87,27.67,30.63,25.61,13.83,28.46,29.13,23.69,29.45,25.03,21.62,27.95,5.87
7200.00,26.68,31.78,29.02,29.66,27.95,26.92,28.87,31.40,27.06,30.01,29.64,6.02,27.95,30.90,25.92,14.04,27.88,28.44,22.89,29.66,25.34,21.94,27.49,6.02
7440.00,26.68,31.91,29.16,29.89,28.21,27.15,28.99,31.60,27.31,30.26,29.86,6.18,28.21,31.15,26.27,14.28,28.08,28.67,23.16,29.89,25.66,22.26,27.65,6.18
7680.00,26.73,32.04,29.27,30.08,28.46,27.31,29.10,31.79,27.55,30.48,30.04,6.33,28.46,31.39,26.55,14.48,28.27,28.90,23.42,30.08,25.95,22.56,27.80,6.33
7920.00,26.72,32.16,29.37,30.27,28.71,27.52,29.21,31.97,27.78,30.68,30.21,6.48,28.71,31.63,26.87,14.67,28.45,29.11,23.66,30.27,26.22,22.85,27.94,6.48
8160.00,26.72,32.27,29.49,30.47,28.94,27.66,29.31,32.14,28.00,30.90,30.40,6.63,28.94,31.85,27.13,14.90,28.62,29.32,23.90,30.47,26.50,23.13,28.08,6.63
8400.00,26.72,31.93,29.58,30.63,25.91,27.79,29.00,31.63,27.35,31.09,30.56,6.77,25.91,28.91,27.37,15.08,28.10,28.70,23.19,30.63,26.76,19.63,27.67,6.77
8640.00,26.72,32.04,29.67,30.79,26.16,27.97,29.11,31.80,27.56,31.27,30.71,6.92,26.16,29.15,27.67,15.25,28.27,28.90,23.42,30.79,27.00,19.90,27.80,6.92
8880.00,26.72,32.15,29.78,30.97,26.40,28.09,29.20,31.96,27.76,31.46,30.88,7.06,26.40,29.39,27.89,15.45,28.43,29.09,23.65,30.97,27.25,20.16,27.93,7.06
9120.00,26.71,32.25,29.85,31.11,26.63,28.27,29.30,32.11,27.96,31.62,31.01,7.20,26.63,29.61,28.17,15.61,28.59,29.28,23.86,31.11,27.48,20.42,28.05,7.20
9360.00,26.71,31.94,29.18,29.94,26.85,28.37,29.02,31.65,27.37,30.31,29.90,6.23,26.85,29.83,28.38,11.40,28.13,28.73,23.22,29.94,25.74,20.68,27.69,6.23
9600.00,26.71,32.04,29.29,30.11,27.07,28.47,29.11,31.80,27.56,30.51,30.07,6.35,27.07,30.04,28.58,11.58,28.28,28.91,23.43,30.11,25.98,20.92,27.81,6.35
9840.00,26.71,32.14,29.37,30.26,27.27,28.63,29.20,31.95,27.75,30.67,30.20,6.47,27.27,30.24,28.83,11.73,28.42,29.08,23.63,30.26,26.20,21.16,27.92,6.47
10080.00,26.71,32.23,29.45,30.40,27.48,28.72,29.28,32.08,27.92,30.83,30.34,6.59,27.48,30.44,29.02,11.89,28.56,29.25,23.82,30.40,26.42,21.39,28.03,6.59
10320.00,26.71,31.96,29.54,30.55,27.67,28.86,29.03,31.67,27.40,31.00,30.49,6.71,27.67,30.63,29.25,12.05,28.14,28.75,23.25,30.55,26.64,21.62,27.70,6.71
10560.00,26.71,32.05,29.61,30.68,27.86,28.95,29.11,31.80,27.57,31.15,30.61,6.82,27.86,30.81,29.42,12.20,28.28,28.91,23.43,30.68,26.84,21.84,27.81,6.82
10800.00,26.71,32.14,29.68,30.81,28.04,29.03,29.19,31.94,27.74,31.29,30.73,6.94,28.04,30.99,29.59,12.34,28.41,29.07,23.62,30.81,27.03,22.05,27.91,6.94
11040.00,26.70,32.22,29.77,30.95,28.22,29.16,29.27,32.06,27.90,31.45,30.86,7.05,28.22,31.16,29.81,12.50,28.54,29.22,23.79,30.95,27.23,22.26,28.01,7.05
11280.00,26.70,31.97,29.83,31.07,28.39,29.23,29.04,31.68,27.41,31.58,30.97,7.16,28.39,31.32,29.96,12.64,28.16,28.77,23.27,31.07,27.42,22.47,27.71,7.16
11520.00,26.73,32.05,29.89,31.18,28.55,29.36,29.11,31.81,27.57,31.70,31.08,7.27,28.55,31.48,30.17,12.77,28.28,28.92,23.44,31.18,27.59,22.66,27.81,7.27
11760.00,26.73,32.13,29.37,30.25,28.72,29.42,29.19,31.93,27.73,30.66,30.20,6.46,28.72,31.63,30.31,12.92,28.40,29.06,23.61,30.25,26.19,22.86,27.91,6.46
12000.00,26.73,32.21,29.43,30.37,28.87,29.49,29.26,32.05,27.87,30.80,30.31,6.56,28.87,31.78,30.46,13.05,28.52,29.20,23.77,30.37,26.37,23.05,28.00,6.56


==> plotdata/model_rankk_2level_naive_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,25.94,15.77,10.25,8.06,3.51,3.94,15.62,14.66,10.68,7.61,8.21,0.65,3.50,4.29,2.61,0.64,12.22,11.70,7.91,7.93,4.86,1.99,13.04,0.64
480.00,26.29,21.98,15.62,13.33,6.44,7.04,21.10,21.22,16.66,12.69,13.39,1.28,6.41,7.77,4.89,1.25,17.98,17.73,12.90,12.95,8.62,3.78,18.38,1.23
720.00,26.41,25.30,18.91,17.04,8.94,9.63,23.90,24.94,20.49,16.32,16.97,1.88,8.87,10.63,6.94,1.83,21.33,21.41,16.33,16.42,11.60,5.38,21.28,1.78
960.00,26.47,27.36,21.27,19.89,11.08,11.69,25.60,27.33,23.14,19.14,19.68,2.46,10.98,13.04,8.73,2.38,23.52,23.88,18.84,19.06,14.08,6.84,23.11,2.29
1200.00,26.51,27.75,22.87,22.02,12.94,13.42,25.77,28.06,24.39,21.25,21.67,3.01,12.81,15.09,10.34,2.91,24.29,24.93,20.29,21.00,16.10,8.16,23.59,2.76
1440.00,26.53,28.88,24.08,23.71,14.57,15.00,26.69,29.38,25.93,22.95,23.24,3.55,14.40,16.86,11.84,3.42,25.50,26.32,21.82,22.53,17.81,9.37,24.58,3.20
1680.00,26.55,29.75,25.13,25.17,16.01,16.26,27.40,30.40,27.15,24.41,24.59,4.06,15.81,18.40,13.15,3.91,26.45,27.42,23.05,23.85,19.31,10.47,25.34,3.62
1920.00,26.56,30.43,25.88,26.30,17.29,17.46,27.95,31.21,28.15,25.56,25.63,4.56,17.06,19.76,14.41,4.37,27.20,28.31,24.08,24.86,20.57,11.49,25.94,4.01
2160.00,26.57,30.31,26.50,27.26,18.44,18.42,27.78,31.23,28.44,26.53,26.51,5.03,18.18,20.95,15.49,4.81,27.28,28.51,24.57,25.71,21.67,12.43,25.92,4.37
2400.00,26.58,30.82,25.99,27.16,19.48,19.27,28.19,31.82,29.17,26.49,26.34,5.47,19.18,22.02,16.49,5.25,27.83,29.15,25.32,25.62,22.08,13.30,26.36,4.70
2640.00,26.59,31.24,26.48,27.90,20.41,20.13,28.53,32.33,29.79,27.25,27.02,5.91,20.09,22.98,17.47,5.66,28.30,29.70,25.97,26.28,22.95,14.11,26.73,5.02
2880.00,26.59,31.61,26.91,28.56,21.27,20.80,28.83,32.76,30.33,27.91,27.62,6.34,20.92,23.85,18.31,6.05,28.70,30.17,26.54,26.86,23.72,14.87,27.05,5.32
3120.00,26.60,31.43,27.35,29.19,22.05,21.51,28.63,32.65,30.39,28.56,28.20,6.75,21.67,24.63,19.16,6.45,28.64,30.17,26.73,27.43,24.47,15.57,26.94,5.61
3360.00,26.60,31.73,27.68,29.71,22.76,22.05,28.88,33.00,30.82,29.08,28.66,7.15,22.36,25.35,19.89,6.81,28.97,30.56,27.19,27.88,25.10,16.23,27.20,5.88
3600.00,26.61,32.00,27.96,30.16,23.42,22.54,29.10,33.31,31.21,29.55,29.07,7.54,23.00,26.00,20.56,7.16,29.26,30.90,27.60,28.28,25.68,16.84,27.43,6.14
3840.00,26.70,32.23,28.28,30.63,24.03,23.09,29.29,33.59,31.56,30.03,29.50,7.92,23.59,26.60,21.26,7.51,29.51,31.20,27.97,28.69,26.24,17.42,27.64,6.39
4080.00,26.70,32.44,28.51,31.00,24.59,23.50,29.46,33.84,31.87,30.41,29.83,8.28,24.13,27.16,21.84,7.83,29.74,31.47,28.30,29.02,26.72,17.97,27.82,6.63
4320.00,26.70,32.26,28.71,31.34,24.33,23.97,29.28,33.69,31.83,30.75,30.14,8.63,23.88,26.78,22.46,8.15,29.64,31.40,28.35,29.31,27.17,18.07,27.70,6.85
4560.00,26.69,32.45,28.95,31.70,24.83,24.32,29.43,33.91,32.10,31.12,30.46,8.97,24.36,27.27,22.97,8.47,29.84,31.63,28.64,29.63,27.61,18.56,27.86,7.06
4800.00,26.69,32.62,28.46,31.33,25.30,24.63,29.57,34.11,32.34,30.78,30.08,9.26,24.81,27.73,23.46,8.76,30.02,31.85,28.90,29.30,27.52,19.02,28.01,7.24
5040.00,26.69,32.78,28.64,31.61,25.74,25.02,29.70,34.29,32.57,31.07,30.33,9.58,25.23,28.15,23.98,9.04,30.19,32.05,29.14,29.54,27.88,19.46,28.14,7.43
5280.00,26.69,32.61,28.85,31.91,26.15,25.29,29.54,34.15,32.50,31.37,30.61,9.89,25.63,28.55,24.41,9.34,30.08,31.96,29.15,29.81,28.26,19.87,28.02,7.62
5520.00,26.69,32.75,29.00,32.15,26.54,25.63,29.66,34.31,32.70,31.62,30.82,10.19,26.00,28.93,24.88,9.60,30.23,32.13,29.36,30.02,28.57,20.27,28.14,7.80
5760.00,26.69,32.88,29.14,32.37,26.90,25.87,29.77,34.47,32.89,31.84,31.02,10.49,26.35,29.28,25.26,9.85,30.37,32.30,29.56,30.21,28.87,20.64,28.25,7.97
6000.00,26.69,33.01,29.30,32.61,27.25,26.09,29.87,34.61,33.06,32.10,31.24,10.78,26.68,29.62,25.62,10.12,30.50,32.45,29.74,30.42,29.17,21.00,28.36,8.14
6240.00,26.68,32.85,29.42,32.80,27.57,26.38,29.72,34.47,32.98,32.29,31.42,11.05,26.99,29.93,26.03,10.36,30.39,32.36,29.72,30.59,29.43,21.34,28.25,8.29
6480.00,26.68,32.97,29.53,32.98,27.88,25.51,29.82,34.60,33.14,32.48,31.58,11.32,27.29,30.23,25.53,10.59,30.51,32.50,29.89,30.74,29.68,21.67,28.34,8.44
6720.00,26.68,33.07,29.67,33.19,28.18,25.78,29.91,34.73,33.29,32.69,31.76,11.59,27.57,30.51,25.91,10.84,30.63,32.63,30.04,30.93,29.94,21.98,28.44,8.59
6960.00,26.68,33.17,29.30,32.86,28.46,25.98,29.99,34.84,33.43,32.37,31.43,11.80,27.84,30.77,26.21,11.06,30.73,32.75,30.19,30.63,29.78,22.28,28.52,8.70
7200.00,26.68,33.03,29.40,33.02,28.72,26.16,29.86,34.71,33.34,32.53,31.58,12.04,28.09,31.03,26.50,11.27,30.63,32.66,30.16,30.77,29.99,22.57,28.42,8.84
7440.00,26.68,33.13,29.53,33.20,28.98,26.40,29.94,34.82,33.47,32.72,31.75,12.29,28.33,31.27,26.84,11.50,30.73,32.77,30.29,30.94,30.22,22.84,28.50,8.97
7680.00,26.73,33.22,29.62,33.34,29.22,26.56,30.01,34.92,33.59,32.87,31.87,12.53,28.57,31.49,27.10,11.70,30.82,32.88,30.42,31.06,30.41,23.11,28.57,9.09
7920.00,26.72,33.30,29.70,33.48,29.45,26.78,30.08,35.02,33.71,33.01,31.99,12.76,28.79,31.71,27.41,11.89,30.91,32.98,30.54,31.17,30.59,23.36,28.64,9.21
8160.00,26.72,33.38,29.81,33.64,29.67,26.92,30.15,35.11,33.82,33.17,32.14,12.99,29.00,31.92,27.66,12.10,30.99,33.07,30.65,31.31,30.79,23.60,28.71,9.33
8400.00,26.72,33.25,29.89,33.76,29.30,27.06,30.03,34.99,33.73,33.29,32.25,13.20,28.64,31.49,27.89,12.29,30.89,32.98,30.61,31.42,30.96,23.49,28.62,9.45
8640.00,26.72,33.33,29.96,33.87,29.51,27.26,30.09,35.08,33.84,33.41,32.35,13.42,28.84,31.69,28.17,12.46,30.97,33.08,30.72,31.52,31.11,23.71,28.68,9.55
8880.00,26.72,33.40,30.06,34.01,29.71,27.38,30.15,35.16,33.93,33.55,32.48,13.63,29.04,31.88,28.38,12.66,31.05,33.16,30.82,31.64,31.29,23.93,28.74,9.66
9120.00,26.71,33.47,30.12,34.12,29.90,27.56,30.21,35.24,34.03,33.66,32.57,13.83,29.22,32.06,28.64,12.83,31.12,33.24,30.92,31.73,31.43,24.15,28.80,9.76
9360.00,26.71,33.36,29.82,33.83,30.09,27.67,30.10,35.13,33.94,33.38,32.29,13.98,29.40,32.24,28.84,12.82,31.03,33.16,30.87,31.48,31.26,24.35,28.71,9.84
9600.00,26.71,33.42,29.91,33.96,30.27,27.78,30.16,35.20,34.03,33.52,32.41,14.18,29.57,32.41,29.03,13.00,31.10,33.24,30.96,31.59,31.42,24.55,28.77,9.94
9840.00,26.71,33.49,29.98,34.06,30.44,27.94,30.21,35.27,34.12,33.62,32.50,14.37,29.73,32.57,29.26,13.16,31.16,33.31,31.05,31.67,31.55,24.74,28.82,10.03
10080.00,26.71,33.55,30.04,34.15,30.61,28.04,30.26,35.34,34.20,33.71,32.58,14.56,29.89,32.73,29.44,13.31,31.22,33.38,31.13,31.75,31.68,24.93,28.87,10.12
10320.00,26.71,33.44,30.12,34.26,30.77,28.19,30.16,35.24,34.12,33.83,32.68,14.74,30.04,32.88,29.66,13.48,31.14,33.30,31.09,31.85,31.82,25.11,28.79,10.21
10560.00,26.71,33.50,30.17,34.35,30.92,28.28,30.21,35.30,34.20,33.92,32.76,14.92,30.19,33.02,29.82,13.62,31.20,33.37,31.17,31.93,31.93,25.28,28.84,10.29
10800.00,26.71,33.55,30.23,34.43,31.07,28.37,30.26,35.37,34.27,34.00,32.83,15.09,30.33,33.16,29.98,13.76,31.25,33.43,31.24,32.00,32.04,25.45,28.89,10.37
11040.00,26.70,33.61,30.30,34.53,31.21,28.51,30.31,35.43,34.34,34.10,32.93,15.27,30.47,33.29,30.18,13.93,31.31,33.50,31.31,32.09,32.17,25.61,28.93,10.46
11280.00,26.70,33.51,30.35,34.61,31.35,28.59,30.22,35.33,34.26,34.18,32.99,15.43,30.60,33.42,30.33,14.06,31.23,33.42,31.27,32.15,32.27,25.77,28.85,10.53
11520.00,26.73,33.56,30.39,34.68,31.48,28.72,30.26,35.39,34.33,34.25,33.06,15.60,30.73,33.55,30.52,14.19,31.28,33.48,31.34,32.21,32.37,25.92,28.90,10.61
11760.00,26.73,33.61,30.16,34.46,31.61,28.79,30.30,35.45,34.40,34.04,32.84,15.71,30.85,33.67,30.65,14.34,31.33,33.54,31.40,32.02,32.23,26.07,28.94,10.66
12000.00,26.73,33.66,30.21,34.53,31.74,28.86,30.34,35.50,34.46,34.11,32.91,15.86,30.97,33.79,30.79,14.47,31.38,33.59,31.47,32.08,32.33,26.22,28.98,10.73


==> plotdata/model_rankk_gemm.csv <==
dim,gemm
6.000000000000000000e+01,1.550930996714129328e+01
1.200000000000000000e+02,2.004246284501061837e+01
1.800000000000000000e+02,2.220595922634604946e+01
2.400000000000000000e+02,2.347285536676336903e+01
3.000000000000000000e+02,2.335862751567139384e+01
3.600000000000000000e+02,2.406117247238742607e+01
4.200000000000000000e+02,2.458943190275365964e+01
4.800000000000000000e+02,2.500110350915912960e+01
5.400000000000000000e+02,2.475043697805399034e+01
6.000000000000000000e+02,2.506638343069569430e+01
6.600000000000000000e+02,2.533094812164579679e+01
7.200000000000000000e+02,2.555572266506241519e+01
7.800000000000000000e+02,2.533094812164579679e+01
8.400000000000000000e+02,2.552336809578988053e+01
9.000000000000000000e+02,2.569251239869360148e+01
9.600000000000000000e+02,2.584236340823543188e+01
1.020000000000000000e+03,2.597604402719326444e+01
1.080000000000000000e+03,2.578452200303490116e+01
1.140000000000000000e+03,2.590659605199807558e+01
1.200000000000000000e+03,2.601745521359669056e+01
1.260000000000000000e+03,2.611857707509881266e+01
1.320000000000000000e+03,2.595351162209447793e+01
1.380000000000000000e+03,2.604814844437334997e+01
1.440000000000000000e+03,2.613550719064831185e+01
1.500000000000000000e+03,2.621639635636525156e+01
1.560000000000000000e+03,2.607180794561291748e+01
1.620000000000000000e+03,2.614869024006565823e+01
1.680000000000000000e+03,2.622048806295880041e+01
1.740000000000000000e+03,2.628768964855002821e+01
1.800000000000000000e+03,2.615924625900609612e+01
1.860000000000000000e+03,2.622378875679550703e+01
1.920000000000000000e+03,2.628458727304368381e+01
1.980000000000000000e+03,2.634195839675291850e+01
2.040000000000000000e+03,2.639618400131585929e+01
2.100000000000000000e+03,2.628201728800975800e+01
2.160000000000000000e+03,2.633465929637857172e+01
2.220000000000000000e+03,2.638465024928236957e+01
2.280000000000000000e+03,2.643218548902097709e+01
2.340000000000000000e+03,2.632848629320619693e+01
2.400000000000000000e+03,2.637485448195576154e+01
2.460000000000000000e+03,2.641911262798634397e+01
2.520000000000000000e+03,2.646140155728587118e+01
2.580000000000000000e+03,2.636643138613432313e+01
2.640000000000000000e+03,2.640783283177213647e+01
2.700000000000000000e+03,2.644751587598057441e+01
2.760000000000000000e+03,2.648558532915870245e+01
2.820000000000000000e+03,2.639800087263496309e+01
2.880000000000000000e+03,2.643537785383687932e+01
2.940000000000000000e+03,2.647132883140665882e+01
3.000000000000000000e+03,2.650593388491632751e+01
3.060000000000000000e+03,2.653926720811436724e+01
3.120000000000000000e+03,2.645873010169248118e+01
3.180000000000000000e+03,2.649158106533940327e+01
3.240000000000000000e+03,2.652329251795067577e+01
3.300000000000000000e+03,2.655392273858637964e+01
3.360000000000000000e+03,2.647877917654523117e+01
3.420000000000000000e+03,2.650901566656813202e+01
3.480000000000000000e+03,2.653827511552008289e+01
3.540000000000000000e+03,2.656660412757973688e+01
3.600000000000000000e+03,2.649617963511617091e+01
3.660000000000000000e+03,2.652418240442192499e+01
3.720000000000000000e+03,2.655133827309844108e+01
3.780000000000000000e+03,2.657768508863399148e+01
3.840000000000000000e+03,2.660325847644209674e+01
3.900000000000000000e+03,2.653749675633595828e+01
3.960000000000000000e+03,2.656282863883125245e+01
4.020000000000000000e+03,2.658745060673149396e+01
4.080000000000000000e+03,2.661139209020810625e+01
4.140000000000000000e+03,2.650678241996744333e+01
4.200000000000000000e+03,2.653104925053533236e+01
4.260000000000000000e+03,2.655467511885895249e+01
4.320000000000000000e+03,2.657768508863399504e+01
4.380000000000000000e+03,2.651957514495356349e+01
4.440000000000000000e+03,2.654237803333501944e+01
4.500000000000000000e+03,2.656461053579468867e+01
4.560000000000000000e+03,2.658629378921883557e+01
4.620000000000000000e+03,2.653104925053533236e+01
4.680000000000000000e+03,2.655255313010866303e+01
4.740000000000000000e+03,2.657354618015963510e+01
4.800000000000000000e+03,2.659404638933233045e+01
4.860000000000000000e+03,2.661407091145349924e+01
4.920000000000000000e+03,2.656174223360936537e+01
4.980000000000000000e+03,2.658162572940697288e+01
5.040000000000000000e+03,2.660106454354340855e+01
5.100000000000000000e+03,2.662007342858406744e+01
5.160000000000000000e+03,2.657008203875021479e+01
5.220000000000000000e+03,2.658896658896659204e+01
5.280000000000000000e+03,2.660744789887256445e+01
5.340000000000000000e+03,2.662553874757035288e+01
5.400000000000000000e+03,2.657768508863399148e+01
5.460000000000000000e+03,2.659566563467491918e+01
5.520000000000000000e+03,2.661327885597548359e+01
5.580000000000000000e+03,2.663053589484327688e+01
5.640000000000000000e+03,2.658464488295917505e+01
5.700000000000000000e+03,2.660180351210251359e+01
5.760000000000000000e+03,2.661862614553144724e+01
5.820000000000000000e+03,2.663512255662426043e+01
5.880000000000000000e+03,2.665130214335100334e+01
5.940000000000000000e+03,2.660744789887256800e+01
6.000000000000000000e+03,2.662354755010716900e+01
6.060000000000000000e+03,2.663934731587378479e+01
6.120000000000000000e+03,2.665485549773004337e+01
6.180000000000000000e+03,2.661265601051018237e+01
6.240000000000000000e+03,2.662809200057862213e+01
6.300000000000000000e+03,2.664325137982940106e+01
6.360000000000000000e+03,2.665814151747655458e+01
6.420000000000000000e+03,2.661747654685359166e+01
6.480000000000000000e+03,2.663230120859600802e+01
6.540000000000000000e+03,2.664686992852456981e+01
6.600000000000000000e+03,2.666118927801170457e+01
6.660000000000000000e+03,2.662195121951219789e+01
6.720000000000000000e+03,2.663621095062143240e+01
6.780000000000000000e+03,2.665023317788141455e+01
6.840000000000000000e+03,2.666402378592665912e+01
6.900000000000000000e+03,2.667758846657929439e+01
6.960000000000000000e+03,2.663985208732037790e+01
7.020000000000000000e+03,2.665336722545770698e+01
7.080000000000000000e+03,2.666666666666666785e+01
7.140000000000000000e+03,2.667975553374077435e+01
7.200000000000000000e+03,2.664325137982940461e+01
7.260000000000000000e+03,2.665629472898126906e+01
7.320000000000000000e+03,2.666913671730270607e+01
7.380000000000000000e+03,2.668178197193455503e+01
7.440000000000000000e+03,2.664643214860230103e+01
7.500000000000000000e+03,2.665903545501099359e+01
7.560000000000000000e+03,2.667145035429186350e+01
7.620000000000000000e+03,2.668368103985518047e+01
7.680000000000000000e+03,2.669573158158305759e+01
7.740000000000000000e+03,2.666160672582905278e+01
7.800000000000000000e+03,2.667362197878629715e+01
7.860000000000000000e+03,2.668546438025088818e+01
7.920000000000000000e+03,2.669713763354853242e+01
7.980000000000000000e+03,2.666402378592665912e+01
8.040000000000000000e+03,2.667566427667650686e+01
8.100000000000000000e+03,2.668714225883010016e+01
8.160000000000000000e+03,2.669846111188132198e+01
8.220000000000000000e+03,2.664469075775680551e+01
8.280000000000000000e+03,2.665611742398406747e+01
8.340000000000000000e+03,2.666738927202026943e+01
8.400000000000000000e+03,2.667850942710646578e+01
8.460000000000000000e+03,2.664744744744744764e+01
8.520000000000000000e+03,2.665853496851176629e+01
8.580000000000000000e+03,2.666947645702996184e+01
8.640000000000000000e+03,2.668027477919529034e+01
8.700000000000000000e+03,2.669093272668183303e+01
8.760000000000000000e+03,2.666082044800949191e+01
8.820000000000000000e+03,2.667145035429186706e+01
8.880000000000000000e+03,2.668194492188991873e+01
8.940000000000000000e+03,2.669230671912756137e+01
9.000000000000000000e+03,2.666298439637965956e+01
9.060000000000000000e+03,2.667331994361347824e+01
9.120000000000000000e+03,2.668352735522743302e+01
9.180000000000000000e+03,2.669360899939626108e+01
9.240000000000000000e+03,2.666503625625160723e+01
9.300000000000000000e+03,2.667509328018084602e+01
9.360000000000000000e+03,2.668502881165512974e+01
9.420000000000000000e+03,2.669484503896540417e+01
9.480000000000000000e+03,2.666698451672884573e+01
9.540000000000000000e+03,2.667677761057857211e+01
9.600000000000000000e+03,2.668645535177921246e+01
9.660000000000000000e+03,2.669601976650233510e+01
9.720000000000000000e+03,2.670547283374273917e+01
9.780000000000000000e+03,2.667837947176790436e+01
9.840000000000000000e+03,2.668781244612997128e+01
9.900000000000000000e+03,2.669713763354853597e+01
9.960000000000000000e+03,2.670635687098790001e+01
1.002000000000000000e+04,2.667990477587354547e+01
1.008000000000000000e+04,2.668910504526942873e+01
1.014000000000000000e+04,2.669820267089130184e+01
1.020000000000000000e+04,2.670719936094438296e+01
1.026000000000000000e+04,2.668135888309770820e+01
1.032000000000000000e+04,2.669033764013544996e+01
1.038000000000000000e+04,2.669921853712765625e+01
1.044000000000000000e+04,2.670800316527734353e+01
1.050000000000000000e+04,2.668274666465666556e+01
1.056000000000000000e+04,2.669151431417279952e+01
1.062000000000000000e+04,2.670018856065367530e+01
1.068000000000000000e+04,2.670877088874524574e+01
1.074000000000000000e+04,2.671726275179458199e+01
1.080000000000000000e+04,2.669263878852618532e+01
1.086000000000000000e+04,2.670111577609467801e+01
1.092000000000000000e+04,2.670950490739684824e+01
1.098000000000000000e+04,2.671780754121686385e+01
1.104000000000000000e+04,2.669371446134931603e+01
1.110000000000000000e+04,2.670200295601651064e+01
1.116000000000000000e+04,2.671020739313422254e+01
1.122000000000000000e+04,2.671832904495232341e+01
1.128000000000000000e+04,2.669474444210463204e+01
1.134000000000000000e+04,2.670285263861588376e+01
1.140000000000000000e+04,2.671088033517667171e+01
1.146000000000000000e+04,2.671882872469695513e+01
1.152000000000000000e+04,2.672669897663261906e+01
1.158000000000000000e+04,2.670366715197232566e+01
1.164000000000000000e+04,2.671152555887243452e+01
1.170000000000000000e+04,2.671930792231544061e+01
1.176000000000000000e+04,2.672701534076135488e+01
1.182000000000000000e+04,2.670444863534975610e+01
1.188000000000000000e+04,2.671214474223268098e+01
1.194000000000000000e+04,2.671976787187437807e+01
1.200000000000000000e+04,2.672731905737124691e+01


==> plotdata/model_rankk_gemm_1core.csv <==
dim,gemm
6.000000000000000000e+01,1.550930996714129328e+01
1.200000000000000000e+02,2.004246284501061837e+01
1.800000000000000000e+02,2.220595922634604946e+01
2.400000000000000000e+02,2.347285536676336903e+01
3.000000000000000000e+02,2.335862751567139384e+01
3.600000000000000000e+02,2.406117247238742607e+01
4.200000000000000000e+02,2.458943190275365964e+01
4.800000000000000000e+02,2.500110350915912960e+01
5.400000000000000000e+02,2.475043697805399034e+01
6.000000000000000000e+02,2.506638343069569430e+01
6.600000000000000000e+02,2.533094812164579679e+01
7.200000000000000000e+02,2.555572266506241519e+01
7.800000000000000000e+02,2.533094812164579679e+01
8.400000000000000000e+02,2.552336809578988053e+01
9.000000000000000000e+02,2.569251239869360148e+01
9.600000000000000000e+02,2.584236340823543188e+01
1.020000000000000000e+03,2.597604402719326444e+01
1.080000000000000000e+03,2.578452200303490116e+01
1.140000000000000000e+03,2.590659605199807558e+01
1.200000000000000000e+03,2.601745521359669056e+01
1.260000000000000000e+03,2.611857707509881266e+01
1.320000000000000000e+03,2.595351162209447793e+01
1.380000000000000000e+03,2.604814844437334997e+01
1.440000000000000000e+03,2.613550719064831185e+01
1.500000000000000000e+03,2.621639635636525156e+01
1.560000000000000000e+03,2.607180794561291748e+01
1.620000000000000000e+03,2.614869024006565823e+01
1.680000000000000000e+03,2.622048806295880041e+01
1.740000000000000000e+03,2.628768964855002821e+01
1.800000000000000000e+03,2.615924625900609612e+01
1.860000000000000000e+03,2.622378875679550703e+01
1.920000000000000000e+03,2.628458727304368381e+01
1.980000000000000000e+03,2.634195839675291850e+01
2.040000000000000000e+03,2.639618400131585929e+01
2.100000000000000000e+03,2.628201728800975800e+01
2.160000000000000000e+03,2.633465929637857172e+01
2.220000000000000000e+03,2.638465024928236957e+01
2.280000000000000000e+03,2.643218548902097709e+01
2.340000000000000000e+03,2.632848629320619693e+01
2.400000000000000000e+03,2.637485448195576154e+01
2.460000000000000000e+03,2.641911262798634397e+01
2.520000000000000000e+03,2.646140155728587118e+01
2.580000000000000000e+03,2.636643138613432313e+01
2.640000000000000000e+03,2.640783283177213647e+01
2.700000000000000000e+03,2.644751587598057441e+01
2.760000000000000000e+03,2.648558532915870245e+01
2.820000000000000000e+03,2.639800087263496309e+01
2.880000000000000000e+03,2.643537785383687932e+01
2.940000000000000000e+03,2.647132883140665882e+01
3.000000000000000000e+03,2.650593388491632751e+01
3.060000000000000000e+03,2.653926720811436724e+01
3.120000000000000000e+03,2.645873010169248118e+01
3.180000000000000000e+03,2.649158106533940327e+01
3.240000000000000000e+03,2.652329251795067577e+01
3.300000000000000000e+03,2.655392273858637964e+01
3.360000000000000000e+03,2.647877917654523117e+01
3.420000000000000000e+03,2.650901566656813202e+01
3.480000000000000000e+03,2.653827511552008289e+01
3.540000000000000000e+03,2.656660412757973688e+01
3.600000000000000000e+03,2.649617963511617091e+01
3.660000000000000000e+03,2.652418240442192499e+01
3.720000000000000000e+03,2.655133827309844108e+01
3.780000000000000000e+03,2.657768508863399148e+01
3.840000000000000000e+03,2.660325847644209674e+01
3.900000000000000000e+03,2.653749675633595828e+01
3.960000000000000000e+03,2.656282863883125245e+01
4.020000000000000000e+03,2.658745060673149396e+01
4.080000000000000000e+03,2.661139209020810625e+01
4.140000000000000000e+03,2.650678241996744333e+01
4.200000000000000000e+03,2.653104925053533236e+01
4.260000000000000000e+03,2.655467511885895249e+01
4.320000000000000000e+03,2.657768508863399504e+01
4.380000000000000000e+03,2.651957514495356349e+01
4.440000000000000000e+03,2.654237803333501944e+01
4.500000000000000000e+03,2.656461053579468867e+01
4.560000000000000000e+03,2.658629378921883557e+01
4.620000000000000000e+03,2.653104925053533236e+01
4.680000000000000000e+03,2.655255313010866303e+01
4.740000000000000000e+03,2.657354618015963510e+01
4.800000000000000000e+03,2.659404638933233045e+01
4.860000000000000000e+03,2.661407091145349924e+01
4.920000000000000000e+03,2.656174223360936537e+01
4.980000000000000000e+03,2.658162572940697288e+01
5.040000000000000000e+03,2.660106454354340855e+01
5.100000000000000000e+03,2.662007342858406744e+01
5.160000000000000000e+03,2.657008203875021479e+01
5.220000000000000000e+03,2.658896658896659204e+01
5.280000000000000000e+03,2.660744789887256445e+01
5.340000000000000000e+03,2.662553874757035288e+01
5.400000000000000000e+03,2.657768508863399148e+01
5.460000000000000000e+03,2.659566563467491918e+01
5.520000000000000000e+03,2.661327885597548359e+01
5.580000000000000000e+03,2.663053589484327688e+01
5.640000000000000000e+03,2.658464488295917505e+01
5.700000000000000000e+03,2.660180351210251359e+01
5.760000000000000000e+03,2.661862614553144724e+01
5.820000000000000000e+03,2.663512255662426043e+01
5.880000000000000000e+03,2.665130214335100334e+01
5.940000000000000000e+03,2.660744789887256800e+01
6.000000000000000000e+03,2.662354755010716900e+01
6.060000000000000000e+03,2.663934731587378479e+01
6.120000000000000000e+03,2.665485549773004337e+01
6.180000000000000000e+03,2.661265601051018237e+01
6.240000000000000000e+03,2.662809200057862213e+01
6.300000000000000000e+03,2.664325137982940106e+01
6.360000000000000000e+03,2.665814151747655458e+01
6.420000000000000000e+03,2.661747654685359166e+01
6.480000000000000000e+03,2.663230120859600802e+01
6.540000000000000000e+03,2.664686992852456981e+01
6.600000000000000000e+03,2.666118927801170457e+01
6.660000000000000000e+03,2.662195121951219789e+01
6.720000000000000000e+03,2.663621095062143240e+01
6.780000000000000000e+03,2.665023317788141455e+01
6.840000000000000000e+03,2.666402378592665912e+01
6.900000000000000000e+03,2.667758846657929439e+01
6.960000000000000000e+03,2.663985208732037790e+01
7.020000000000000000e+03,2.665336722545770698e+01
7.080000000000000000e+03,2.666666666666666785e+01
7.140000000000000000e+03,2.667975553374077435e+01
7.200000000000000000e+03,2.664325137982940461e+01
7.260000000000000000e+03,2.665629472898126906e+01
7.320000000000000000e+03,2.666913671730270607e+01
7.380000000000000000e+03,2.668178197193455503e+01
7.440000000000000000e+03,2.664643214860230103e+01
7.500000000000000000e+03,2.665903545501099359e+01
7.560000000000000000e+03,2.667145035429186350e+01
7.620000000000000000e+03,2.668368103985518047e+01
7.680000000000000000e+03,2.669573158158305759e+01
7.740000000000000000e+03,2.666160672582905278e+01
7.800000000000000000e+03,2.667362197878629715e+01
7.860000000000000000e+03,2.668546438025088818e+01
7.920000000000000000e+03,2.669713763354853242e+01
7.980000000000000000e+03,2.666402378592665912e+01
8.040000000000000000e+03,2.667566427667650686e+01
8.100000000000000000e+03,2.668714225883010016e+01
8.160000000000000000e+03,2.669846111188132198e+01
8.220000000000000000e+03,2.664469075775680551e+01
8.280000000000000000e+03,2.665611742398406747e+01
8.340000000000000000e+03,2.666738927202026943e+01
8.400000000000000000e+03,2.667850942710646578e+01
8.460000000000000000e+03,2.664744744744744764e+01
8.520000000000000000e+03,2.665853496851176629e+01
8.580000000000000000e+03,2.666947645702996184e+01
8.640000000000000000e+03,2.668027477919529034e+01
8.700000000000000000e+03,2.669093272668183303e+01
8.760000000000000000e+03,2.666082044800949191e+01
8.820000000000000000e+03,2.667145035429186706e+01
8.880000000000000000e+03,2.668194492188991873e+01
8.940000000000000000e+03,2.669230671912756137e+01
9.000000000000000000e+03,2.666298439637965956e+01
9.060000000000000000e+03,2.667331994361347824e+01
9.120000000000000000e+03,2.668352735522743302e+01
9.180000000000000000e+03,2.669360899939626108e+01
9.240000000000000000e+03,2.666503625625160723e+01
9.300000000000000000e+03,2.667509328018084602e+01
9.360000000000000000e+03,2.668502881165512974e+01
9.420000000000000000e+03,2.669484503896540417e+01
9.480000000000000000e+03,2.666698451672884573e+01
9.540000000000000000e+03,2.667677761057857211e+01
9.600000000000000000e+03,2.668645535177921246e+01
9.660000000000000000e+03,2.669601976650233510e+01
9.720000000000000000e+03,2.670547283374273917e+01
9.780000000000000000e+03,2.667837947176790436e+01
9.840000000000000000e+03,2.668781244612997128e+01
9.900000000000000000e+03,2.669713763354853597e+01
9.960000000000000000e+03,2.670635687098790001e+01
1.002000000000000000e+04,2.667990477587354547e+01
1.008000000000000000e+04,2.668910504526942873e+01
1.014000000000000000e+04,2.669820267089130184e+01
1.020000000000000000e+04,2.670719936094438296e+01
1.026000000000000000e+04,2.668135888309770820e+01
1.032000000000000000e+04,2.669033764013544996e+01
1.038000000000000000e+04,2.669921853712765625e+01
1.044000000000000000e+04,2.670800316527734353e+01
1.050000000000000000e+04,2.668274666465666556e+01
1.056000000000000000e+04,2.669151431417279952e+01
1.062000000000000000e+04,2.670018856065367530e+01
1.068000000000000000e+04,2.670877088874524574e+01
1.074000000000000000e+04,2.671726275179458199e+01
1.080000000000000000e+04,2.669263878852618532e+01
1.086000000000000000e+04,2.670111577609467801e+01
1.092000000000000000e+04,2.670950490739684824e+01
1.098000000000000000e+04,2.671780754121686385e+01
1.104000000000000000e+04,2.669371446134931603e+01
1.110000000000000000e+04,2.670200295601651064e+01
1.116000000000000000e+04,2.671020739313422254e+01
1.122000000000000000e+04,2.671832904495232341e+01
1.128000000000000000e+04,2.669474444210463204e+01
1.134000000000000000e+04,2.670285263861588376e+01
1.140000000000000000e+04,2.671088033517667171e+01
1.146000000000000000e+04,2.671882872469695513e+01
1.152000000000000000e+04,2.672669897663261906e+01
1.158000000000000000e+04,2.670366715197232566e+01
1.164000000000000000e+04,2.671152555887243452e+01
1.170000000000000000e+04,2.671930792231544061e+01
1.176000000000000000e+04,2.672701534076135488e+01
1.182000000000000000e+04,2.670444863534975610e+01
1.188000000000000000e+04,2.671214474223268098e+01
1.194000000000000000e+04,2.671976787187437807e+01
1.200000000000000000e+04,2.672731905737124691e+01


==> plotdata/model_square_1level_ab_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,23.47,19.62,17.55,15.17,13.37,13.63,18.87,17.94,16.02,16.19,15.77,6.65,13.37,13.77,11.95,6.44,17.35,16.48,13.50,15.17,13.67,10.98,17.01,6.65
480.00,25.00,24.43,22.38,20.98,19.19,19.02,23.43,23.48,21.78,21.93,21.39,11.33,19.19,19.78,17.87,11.02,22.59,22.20,19.46,20.98,19.69,16.70,22.08,11.33
720.00,25.56,25.77,24.65,24.04,22.44,21.91,24.68,25.41,24.05,24.87,24.27,14.80,22.44,23.16,21.41,14.45,24.38,24.39,22.25,24.04,23.07,20.21,23.79,14.80
960.00,25.84,27.15,25.03,25.09,24.53,23.71,25.99,27.12,25.95,25.76,25.16,17.14,24.53,25.32,23.75,17.11,25.98,26.24,24.46,25.09,24.46,22.58,25.33,17.14
1200.00,26.02,27.49,26.02,26.48,25.07,24.94,26.30,27.72,26.73,27.07,26.45,19.26,25.07,25.89,25.43,19.24,26.52,26.98,25.56,26.48,26.05,23.52,25.85,19.26
1440.00,26.14,28.20,26.72,27.49,26.21,24.83,26.97,28.60,27.72,28.02,27.38,21.00,26.21,27.08,25.73,20.97,27.35,27.94,26.75,27.49,27.22,24.86,26.64,21.00
1680.00,26.22,28.31,26.65,27.68,27.10,25.60,27.06,28.84,28.07,28.14,27.50,22.11,27.10,28.00,26.77,21.77,27.56,28.27,27.31,27.68,27.57,25.93,26.85,22.11
1920.00,26.28,28.76,27.12,28.34,27.80,26.21,27.49,29.40,28.69,28.76,28.11,23.35,27.80,28.73,27.61,23.01,28.09,28.87,28.07,28.34,28.34,26.78,27.35,23.35
2160.00,26.33,28.78,27.49,28.87,27.77,26.71,27.50,29.50,28.87,29.26,28.60,24.40,27.77,28.70,28.30,24.08,28.18,29.03,28.38,28.87,28.96,26.93,27.44,24.40
2400.00,26.37,29.10,27.36,28.87,28.29,27.12,27.81,29.90,29.31,29.22,28.56,25.02,28.29,29.23,28.88,25.00,28.55,29.46,28.92,28.87,29.05,27.56,27.79,25.02
2640.00,26.41,29.09,27.65,29.27,28.72,26.83,27.79,29.94,29.41,29.60,28.93,25.83,28.72,29.69,28.74,25.81,28.58,29.55,29.11,29.27,29.52,28.09,27.82,25.83
2880.00,26.44,29.33,27.89,29.61,29.10,27.17,28.03,30.24,29.74,29.92,29.25,26.55,29.10,30.08,29.19,26.53,28.87,29.87,29.51,29.61,29.92,28.56,28.09,26.55
3120.00,26.46,29.30,27.76,29.55,28.97,27.46,28.00,30.25,29.79,29.84,29.17,26.93,28.97,29.95,29.59,26.66,28.87,29.91,29.64,29.55,29.91,28.53,28.10,26.93
3360.00,26.48,29.50,27.96,29.83,29.28,27.71,28.19,30.49,30.06,30.10,29.43,27.51,29.28,30.27,29.94,27.25,29.10,30.17,29.96,29.83,30.23,28.90,28.31,27.51
3600.00,26.50,29.47,28.14,30.08,29.55,27.93,28.15,30.49,30.08,30.33,29.65,28.04,29.55,30.55,30.25,27.78,29.09,30.18,30.03,30.08,30.52,29.24,28.30,28.04
3840.00,26.60,29.63,28.30,30.29,29.79,28.13,28.31,30.68,30.30,30.53,29.86,28.51,29.79,30.80,30.53,28.26,29.27,30.40,30.30,30.29,30.77,29.53,28.48,28.51
4080.00,26.61,29.78,28.17,30.21,30.01,27.87,28.45,30.86,30.49,30.43,29.76,28.72,30.01,31.03,30.32,28.70,29.44,30.59,30.53,30.21,30.72,29.80,28.64,28.72
4320.00,26.58,29.73,28.31,30.40,29.86,28.05,28.40,30.83,30.49,30.61,29.93,29.12,29.86,30.87,30.57,29.10,29.41,30.58,30.57,30.40,30.93,29.71,28.61,29.12
4560.00,26.59,29.86,28.43,30.56,30.05,28.21,28.52,30.99,30.65,30.77,30.09,29.49,30.05,31.07,30.79,29.47,29.55,30.74,30.77,30.56,31.13,29.94,28.75,29.49
4800.00,26.59,29.81,28.31,30.48,30.23,28.36,28.47,30.96,30.64,30.67,29.99,29.63,30.23,31.25,30.99,29.41,29.52,30.72,30.79,30.48,31.07,30.15,28.72,29.63
5040.00,26.60,29.93,28.43,30.63,30.39,28.49,28.58,31.09,30.78,30.81,30.13,29.95,30.39,31.42,31.17,29.74,29.65,30.86,30.96,30.63,31.24,30.35,28.84,29.95
5280.00,26.61,29.88,28.53,30.76,30.24,28.27,28.54,31.06,30.77,30.94,30.26,30.25,30.24,31.27,30.98,30.04,29.61,30.84,30.97,30.76,31.40,30.24,28.81,30.25
5520.00,26.61,29.98,28.42,30.68,30.39,28.39,28.63,31.17,30.89,30.85,30.17,30.34,30.39,31.42,31.15,30.32,29.72,30.97,31.12,30.68,31.33,30.42,28.91,30.34
5760.00,26.62,29.94,28.52,30.80,30.52,28.51,28.59,31.14,30.87,30.97,30.28,30.60,30.52,31.56,31.30,30.59,29.69,30.94,31.12,30.80,31.47,30.58,28.88,30.60
6000.00,26.62,30.03,28.61,30.92,30.65,28.62,28.67,31.24,30.99,31.08,30.39,30.85,30.65,31.69,31.45,30.83,29.79,31.05,31.26,30.92,31.60,30.73,28.98,30.85
6240.00,26.63,29.98,28.51,30.83,30.51,28.72,28.63,31.21,30.96,30.99,30.30,30.91,30.51,31.55,31.58,30.72,29.75,31.03,31.25,30.83,31.53,30.63,28.94,30.91
6480.00,26.63,30.07,28.59,30.94,30.63,28.53,28.71,31.30,31.06,31.09,30.40,31.13,30.63,31.67,31.40,30.95,29.84,31.13,31.37,30.94,31.65,30.76,29.03,31.13
6720.00,26.64,30.02,28.67,31.04,30.74,28.62,28.67,31.27,31.04,31.18,30.50,31.33,30.74,31.78,31.53,31.16,29.81,31.10,31.37,31.04,31.77,30.89,29.00,31.33
6960.00,26.64,30.10,28.58,30.96,30.84,28.71,28.74,31.36,31.13,31.10,30.41,31.37,30.84,31.89,31.65,31.36,29.89,31.19,31.47,30.96,31.70,31.01,29.08,31.37
7200.00,26.64,30.06,28.65,31.05,30.71,28.79,28.70,31.32,31.11,31.19,30.50,31.56,30.71,31.76,31.76,31.55,29.86,31.16,31.46,31.05,31.80,30.91,29.04,31.56
7440.00,26.65,30.13,28.71,31.14,30.81,28.87,28.77,31.40,31.19,31.27,30.58,31.74,30.81,31.86,31.87,31.73,29.93,31.25,31.56,31.14,31.90,31.03,29.12,31.74
7680.00,26.70,30.19,28.78,31.22,30.90,28.95,28.83,31.48,31.27,31.35,30.66,31.91,30.90,31.95,31.97,31.90,30.01,31.33,31.66,31.22,31.99,31.13,29.18,31.91
7920.00,26.70,30.15,28.69,31.14,30.98,28.78,28.79,31.44,31.25,31.27,30.58,31.93,30.98,32.04,31.80,31.77,29.97,31.30,31.64,31.14,31.92,31.23,29.15,31.93
8160.00,26.70,30.22,28.75,31.22,31.07,28.85,28.85,31.51,31.32,31.34,30.65,32.08,31.07,32.13,31.90,31.93,30.04,31.37,31.73,31.22,32.01,31.33,29.22,32.08
8400.00,26.68,30.10,28.75,31.29,30.95,28.84,28.75,31.48,31.29,31.31,30.72,32.23,30.83,32.01,31.99,32.08,29.91,31.34,31.71,31.17,32.09,31.08,29.09,32.23
8640.00,26.68,30.16,28.67,31.22,31.03,28.90,28.81,31.55,31.36,31.24,30.64,32.24,30.91,32.09,32.08,32.23,29.97,31.41,31.79,31.10,32.03,31.17,29.16,32.24
8880.00,26.68,30.12,28.73,31.29,31.10,28.97,28.77,31.51,31.34,31.31,30.71,32.37,30.98,32.16,32.16,32.37,29.94,31.38,31.77,31.17,32.10,31.26,29.13,32.37
9120.00,26.68,30.18,28.78,31.35,31.17,28.82,28.82,31.57,31.40,31.37,30.77,32.51,31.06,32.24,32.01,32.50,30.00,31.45,31.85,31.24,32.18,31.34,29.18,32.51
9360.00,26.69,30.14,28.71,31.29,31.06,28.88,28.79,31.54,31.37,31.30,30.70,32.50,30.95,32.13,32.09,32.37,29.97,31.42,31.83,31.17,32.11,31.26,29.16,32.50
9600.00,26.69,30.20,28.76,31.35,31.13,28.94,28.84,31.60,31.43,31.36,30.76,32.63,31.02,32.20,32.16,32.50,30.03,31.48,31.90,31.24,32.18,31.34,29.21,32.63
9840.00,26.69,30.16,28.81,31.41,31.19,29.00,28.81,31.57,31.41,31.42,30.82,32.74,31.09,32.26,32.23,32.62,30.00,31.45,31.88,31.30,32.25,31.41,29.18,32.74
10080.00,26.69,30.21,28.74,31.34,31.26,29.05,28.86,31.62,31.46,31.36,30.75,32.74,31.15,32.33,32.30,32.73,30.05,31.51,31.95,31.24,32.19,31.49,29.23,32.74
10320.00,26.69,30.18,28.79,31.40,31.16,28.92,28.83,31.59,31.44,31.41,30.80,32.85,31.05,32.22,32.17,32.84,30.03,31.48,31.93,31.29,32.25,31.40,29.21,32.85
10560.00,26.69,30.23,28.83,31.45,31.22,28.98,28.87,31.64,31.49,31.47,30.85,32.95,31.12,32.28,32.23,32.95,30.07,31.53,31.99,31.35,32.31,31.47,29.26,32.95
10800.00,26.69,30.20,28.77,31.39,31.27,29.03,28.84,31.61,31.47,31.41,30.79,32.94,31.17,32.34,32.30,32.82,30.05,31.51,31.97,31.29,32.25,31.54,29.23,32.94
11040.00,26.69,30.24,28.81,31.44,31.33,29.08,28.88,31.66,31.52,31.46,30.84,33.04,31.23,32.40,32.36,32.92,30.10,31.56,32.03,31.35,32.31,31.61,29.28,33.04
11280.00,26.69,30.21,28.85,31.49,31.23,29.12,28.86,31.63,31.49,31.51,30.89,33.14,31.14,32.30,32.42,33.02,30.07,31.53,32.01,31.40,32.37,31.53,29.25,33.14
11520.00,26.73,30.26,28.89,31.54,31.29,29.17,28.90,31.68,31.54,31.55,30.93,33.23,31.19,32.36,32.48,33.12,30.11,31.58,32.06,31.45,32.42,31.59,29.29,33.23
11760.00,26.73,30.30,28.83,31.48,31.34,29.05,28.93,31.72,31.59,31.50,30.87,33.21,31.25,32.41,32.35,33.21,30.16,31.62,32.12,31.39,32.36,31.65,29.33,33.21
12000.00,26.73,30.27,28.87,31.53,31.39,29.09,28.91,31.70,31.56,31.54,30.92,33.30,31.30,32.46,32.41,33.29,30.13,31.60,32.10,31.44,32.42,31.71,29.31,33.30


==> plotdata/model_square_1level_abc_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,23.47,22.62,21.24,18.06,16.94,17.80,21.63,20.49,18.37,19.60,18.90,8.10,16.94,17.22,15.41,8.08,19.97,18.85,15.35,18.06,16.49,13.87,19.41,8.10
480.00,25.00,26.63,25.17,23.58,22.61,22.74,25.44,25.57,23.85,24.86,24.10,13.37,22.61,23.12,21.47,13.34,24.70,24.25,21.31,23.58,22.45,19.85,24.01,13.37
720.00,25.56,26.73,26.83,26.26,25.45,25.05,25.67,26.18,24.53,27.31,26.54,17.07,25.45,26.10,24.71,17.03,25.07,24.95,22.46,26.26,25.53,23.17,24.56,17.07
960.00,25.84,27.94,26.22,25.92,27.16,26.40,26.80,27.77,26.36,26.60,26.05,16.23,27.16,27.90,26.73,19.78,26.56,26.73,24.65,25.92,24.86,25.29,25.98,16.23
1200.00,26.02,27.73,27.04,27.21,25.72,27.28,26.66,27.72,26.29,27.80,27.23,18.35,25.72,26.66,28.11,21.89,26.41,26.68,24.75,27.21,26.41,23.66,25.93,18.35
1440.00,26.14,28.41,27.62,28.14,26.80,26.01,27.29,28.60,27.32,28.67,28.08,20.09,26.80,27.77,26.43,23.57,27.25,27.67,26.00,28.14,27.55,25.00,26.72,20.09
1680.00,26.22,28.19,27.14,27.64,27.64,26.67,27.12,28.43,27.12,28.02,27.54,18.95,27.64,28.63,27.43,21.53,27.04,27.49,25.88,27.64,26.80,26.05,26.57,18.95
1920.00,26.28,28.65,27.55,28.30,28.30,27.19,27.54,29.03,27.83,28.65,28.14,20.23,28.30,29.31,28.22,22.77,27.61,28.17,26.74,28.30,27.62,26.90,27.10,20.23
2160.00,26.33,28.45,27.89,28.83,27.29,27.60,27.37,28.85,27.61,29.16,28.63,21.35,27.29,28.38,28.87,23.84,27.40,27.97,26.55,28.83,28.30,25.67,26.94,21.35
2400.00,26.37,28.80,27.52,28.39,27.83,27.95,27.69,29.29,28.14,28.64,28.18,20.32,27.83,28.94,29.41,24.77,27.82,28.47,27.20,28.39,27.67,26.37,27.33,20.32
2640.00,26.41,28.61,27.79,28.82,28.30,27.15,27.54,29.12,27.93,29.05,28.58,21.22,28.30,29.41,28.27,25.59,27.63,28.28,27.00,28.82,28.21,26.96,27.18,21.22
2880.00,26.44,28.89,28.03,29.19,28.70,27.46,27.79,29.47,28.35,29.41,28.91,22.04,28.70,29.82,28.76,26.32,27.97,28.68,27.52,29.19,28.69,27.48,27.49,22.04
3120.00,26.46,28.73,27.73,28.81,27.94,27.73,27.66,29.31,28.16,28.98,28.54,21.13,27.94,29.11,29.18,24.69,27.79,28.50,27.32,28.81,28.16,26.54,27.35,21.13
3360.00,26.48,28.96,27.93,29.13,28.30,27.97,27.86,29.60,28.51,29.29,28.83,21.83,28.30,29.47,29.55,25.33,28.08,28.83,27.75,29.13,28.56,27.00,27.61,21.83
3600.00,26.50,28.82,28.11,29.41,28.62,28.18,27.74,29.45,28.32,29.56,29.09,22.47,28.62,29.79,29.88,25.91,27.92,28.66,27.56,29.41,28.92,27.41,27.47,22.47
3840.00,26.60,29.02,28.27,29.66,28.91,28.36,27.92,29.70,28.62,29.80,29.32,23.07,28.91,30.08,30.17,26.44,28.16,28.95,27.92,29.66,29.25,27.78,27.69,23.07
4080.00,26.61,29.19,28.02,29.33,29.16,27.80,28.08,29.92,28.89,29.44,29.00,22.25,29.16,30.34,29.34,26.93,28.38,29.20,28.26,29.33,28.79,28.12,27.89,22.25
4320.00,26.58,29.06,28.17,29.56,28.57,27.98,27.96,29.77,28.71,29.66,29.21,22.77,28.57,29.77,29.62,27.38,28.22,29.03,28.06,29.56,29.09,27.37,27.76,22.77
4560.00,26.59,29.22,28.30,29.76,28.81,28.14,28.10,29.97,28.95,29.86,29.39,23.27,28.81,30.01,29.88,27.80,28.41,29.26,28.35,29.76,29.35,27.68,27.93,23.27
4800.00,26.59,29.09,28.09,29.48,29.03,28.29,28.00,29.83,28.79,29.55,29.12,22.55,29.03,30.24,30.11,26.52,28.27,29.11,28.17,29.48,28.96,27.97,27.81,22.55
5040.00,26.60,29.23,28.21,29.66,29.23,28.43,28.12,30.01,29.00,29.74,29.29,22.99,29.23,30.44,30.33,26.91,28.44,29.31,28.43,29.66,29.20,28.23,27.97,22.99
5280.00,26.61,29.12,28.32,29.84,28.74,27.99,28.03,29.88,28.85,29.91,29.45,23.42,28.74,29.97,29.67,27.28,28.31,29.17,28.27,29.84,29.43,27.60,27.86,23.42
5520.00,26.61,29.25,28.13,29.58,28.93,28.12,28.14,30.04,29.04,29.63,29.20,22.77,28.93,30.16,29.88,27.63,28.47,29.35,28.50,29.58,29.08,27.86,28.00,22.77
5760.00,26.62,29.14,28.24,29.74,29.11,28.25,28.05,29.93,28.90,29.79,29.35,23.16,29.11,30.34,30.08,27.95,28.35,29.21,28.34,29.74,29.29,28.09,27.90,23.16
6000.00,26.62,29.26,28.34,29.89,29.28,28.36,28.15,30.07,29.07,29.94,29.49,23.53,29.28,30.51,30.26,28.25,28.49,29.38,28.56,29.89,29.49,28.31,28.02,23.53
6240.00,26.63,29.16,28.17,29.67,28.86,28.47,28.07,29.96,28.94,29.70,29.27,22.95,28.86,30.11,30.43,27.21,28.38,29.26,28.41,29.67,29.17,27.77,27.93,22.95
6480.00,26.63,29.27,28.26,29.81,29.02,28.11,28.16,30.09,29.10,29.84,29.40,23.29,29.02,30.27,29.88,27.50,28.51,29.41,28.60,29.81,29.36,27.98,28.04,23.29
6720.00,26.64,29.18,28.35,29.94,29.17,28.22,28.09,29.99,28.98,29.97,29.52,23.62,29.17,30.42,30.05,27.78,28.40,29.29,28.47,29.94,29.53,28.18,27.95,23.62
6960.00,26.64,29.28,28.20,29.73,29.32,28.32,28.18,30.11,29.12,29.75,29.33,23.09,29.32,30.56,30.21,28.05,28.52,29.43,28.65,29.73,29.25,28.37,28.06,23.09
7200.00,26.64,29.19,28.28,29.86,28.95,28.41,28.10,30.02,29.01,29.87,29.44,23.40,28.95,30.21,30.36,28.30,28.42,29.32,28.51,29.86,29.41,27.90,27.98,23.40
7440.00,26.65,29.28,28.36,29.97,29.09,28.50,28.18,30.13,29.15,29.99,29.55,23.70,29.09,30.34,30.50,28.54,28.54,29.45,28.68,29.97,29.57,28.08,28.08,23.70
7680.00,26.70,29.37,28.43,30.08,29.22,28.58,28.26,30.24,29.28,30.10,29.65,23.98,29.22,30.48,30.63,28.77,28.64,29.58,28.84,30.08,29.72,28.25,28.17,23.98
7920.00,26.70,29.29,28.30,29.90,29.34,28.28,28.19,30.15,29.17,29.90,29.47,23.49,29.34,30.60,30.17,27.89,28.55,29.47,28.71,29.90,29.46,28.41,28.09,23.49
8160.00,26.70,29.37,28.37,30.00,29.46,28.37,28.26,30.25,29.29,30.00,29.57,23.76,29.46,30.72,30.30,28.12,28.65,29.59,28.86,30.00,29.60,28.57,28.18,23.76
8400.00,26.68,29.22,28.37,30.10,29.14,28.36,28.14,30.16,29.18,30.02,29.67,24.02,29.03,30.41,30.43,28.33,28.47,29.49,28.74,29.99,29.73,28.02,28.02,24.02
8640.00,26.68,29.30,28.25,29.93,29.25,28.44,28.21,30.26,29.30,29.84,29.50,23.56,29.15,30.52,30.54,28.54,28.56,29.60,28.88,29.82,29.50,28.18,28.11,23.56
8880.00,26.68,29.23,28.31,30.03,29.36,28.51,28.15,30.17,29.20,29.93,29.59,23.81,29.26,30.63,30.66,28.73,28.48,29.50,28.77,29.92,29.63,28.32,28.04,23.81
9120.00,26.68,29.30,28.38,30.12,29.47,28.25,28.21,30.26,29.31,30.03,29.68,24.05,29.37,30.73,30.26,28.92,28.57,29.61,28.90,30.01,29.75,28.46,28.12,24.05
9360.00,26.69,29.24,28.26,29.96,29.18,28.33,28.15,30.19,29.21,29.86,29.52,23.63,29.08,30.45,30.37,28.17,28.49,29.52,28.79,29.86,29.53,28.09,28.05,23.63
9600.00,26.69,29.31,28.32,30.05,29.28,28.40,28.22,30.27,29.31,29.95,29.61,23.85,29.19,30.56,30.48,28.36,28.58,29.62,28.92,29.95,29.65,28.23,28.13,23.85
9840.00,26.69,29.24,28.38,30.14,29.38,28.46,28.16,30.20,29.22,30.04,29.69,24.07,29.29,30.65,30.58,28.54,28.51,29.53,28.81,30.04,29.76,28.36,28.06,24.07
10080.00,26.69,29.31,28.28,29.99,29.48,28.53,28.22,30.28,29.32,29.89,29.54,23.68,29.38,30.75,30.68,28.71,28.59,29.62,28.93,29.89,29.56,28.49,28.14,23.68
10320.00,26.69,29.25,28.33,30.07,29.21,28.30,28.17,30.21,29.23,29.97,29.62,23.89,29.12,30.49,30.32,28.88,28.52,29.54,28.83,29.97,29.67,28.15,28.08,23.89
10560.00,26.69,29.32,28.39,30.15,29.31,28.36,28.23,30.28,29.33,30.05,29.69,24.10,29.22,30.59,30.42,29.04,28.59,29.63,28.94,30.05,29.77,28.28,28.14,24.10
10800.00,26.69,29.26,28.29,30.01,29.40,28.42,28.17,30.21,29.24,29.90,29.56,23.73,29.31,30.67,30.52,28.38,28.53,29.55,28.85,29.92,29.58,28.40,28.09,23.73
11040.00,26.69,29.32,28.34,30.08,29.48,28.48,28.23,30.29,29.33,29.98,29.63,23.92,29.40,30.76,30.61,28.54,28.60,29.64,28.96,30.00,29.68,28.51,28.15,23.92
11280.00,26.69,29.26,28.39,30.16,29.24,28.54,28.18,30.22,29.25,30.06,29.70,24.12,29.16,30.53,30.70,28.69,28.53,29.56,28.86,30.07,29.78,28.20,28.10,24.12
11520.00,26.73,29.32,28.44,30.23,29.33,28.60,28.23,30.29,29.34,30.13,29.77,24.30,29.24,30.61,30.78,28.84,28.61,29.64,28.97,30.14,29.88,28.31,28.16,24.30
11760.00,26.73,29.38,28.35,30.10,29.41,28.39,28.28,30.36,29.42,30.00,29.64,23.95,29.33,30.69,30.47,28.99,28.67,29.72,29.07,30.02,29.70,28.42,28.22,23.95
12000.00,26.73,29.33,28.39,30.17,29.49,28.45,28.24,30.30,29.34,30.07,29.71,24.13,29.41,30.77,30.55,29.13,28.61,29.65,28.98,30.09,29.79,28.53,28.16,24.13


==> plotdata/model_square_1level_naive_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,23.47,17.16,15.47,14.25,12.37,12.37,15.41,15.11,13.99,13.69,13.50,6.63,11.54,12.09,10.68,6.08,13.46,13.21,11.42,12.11,11.37,9.22,12.47,5.30
480.00,25.00,22.43,20.62,20.08,18.14,17.75,20.56,20.92,19.82,19.51,19.20,11.30,17.23,17.99,16.41,10.49,19.01,19.03,17.20,17.85,17.19,14.58,17.86,9.31
720.00,25.56,24.25,23.19,23.25,21.47,20.77,22.48,23.35,22.42,22.74,22.35,14.77,20.62,21.49,19.98,13.83,21.47,21.74,20.22,21.21,20.72,18.09,20.34,12.44
960.00,25.84,25.87,23.89,24.44,23.65,22.70,24.12,25.33,24.50,24.02,23.58,17.10,22.87,23.80,22.42,16.46,23.44,23.89,22.59,22.72,22.43,20.56,22.31,14.71
1200.00,26.02,26.43,25.02,25.89,24.33,24.04,24.75,26.20,25.49,25.51,25.04,19.23,23.67,24.61,24.20,18.58,24.37,24.96,23.91,24.33,24.19,21.74,23.27,16.78
1440.00,26.14,27.27,25.84,26.96,25.54,24.08,25.60,27.24,26.60,26.62,26.11,20.96,24.93,25.90,24.67,20.32,25.42,26.11,25.23,25.54,25.51,23.19,24.33,18.51
1680.00,26.22,27.50,25.90,27.22,26.48,24.92,25.87,27.65,27.08,26.92,26.39,22.08,25.91,26.91,25.78,21.16,25.87,26.65,25.94,25.97,26.05,24.36,24.81,19.72
1920.00,26.28,28.02,26.43,27.92,27.23,25.58,26.41,28.31,27.79,27.64,27.09,23.31,26.71,27.73,26.69,22.42,26.53,27.39,26.79,26.76,26.93,25.31,25.48,20.99
2160.00,26.33,28.12,26.86,28.48,27.26,26.13,26.54,28.53,28.06,28.22,27.66,24.37,26.79,27.80,27.44,23.50,26.78,27.69,27.22,27.40,27.65,25.60,25.75,22.10
2400.00,26.37,28.50,26.80,28.52,27.81,26.58,26.92,29.00,28.55,28.29,27.72,24.99,27.37,28.40,28.07,24.44,27.25,28.22,27.83,27.54,27.85,26.30,26.23,22.83
2640.00,26.41,28.54,27.13,28.94,28.28,26.35,26.98,29.12,28.71,28.73,28.14,25.81,27.86,28.90,28.00,25.27,27.40,28.40,28.10,28.03,28.39,26.90,26.39,23.70
2880.00,26.44,28.82,27.41,29.31,28.68,26.71,27.27,29.47,29.09,29.10,28.51,26.53,28.29,29.34,28.50,26.00,27.75,28.79,28.56,28.44,28.85,27.42,26.75,24.47
3120.00,26.46,28.83,27.31,29.27,28.58,27.03,27.30,29.54,29.19,29.08,28.49,26.90,28.23,29.27,28.93,26.16,27.84,28.91,28.75,28.48,28.93,27.48,26.86,24.94
3360.00,26.48,29.06,27.54,29.56,28.91,27.30,27.53,29.82,29.48,29.39,28.78,27.49,28.57,29.62,29.32,26.76,28.12,29.22,29.11,28.81,29.30,27.90,27.14,25.58
3600.00,26.50,29.05,27.74,29.82,29.20,27.55,27.53,29.85,29.54,29.65,29.04,28.01,28.88,29.94,29.66,27.31,28.18,29.30,29.24,29.10,29.63,28.28,27.20,26.16
3840.00,26.60,29.24,27.92,30.05,29.46,27.76,27.72,30.08,29.79,29.89,29.27,28.49,29.15,30.22,29.96,27.81,28.41,29.55,29.54,29.37,29.92,28.62,27.44,26.68
4080.00,26.61,29.40,27.82,29.98,29.69,27.53,27.89,30.29,30.00,29.83,29.21,28.69,29.40,30.47,29.79,28.26,28.61,29.78,29.81,29.34,29.92,28.92,27.65,26.97
4320.00,26.58,29.38,27.97,30.18,29.56,27.72,27.88,30.29,30.02,30.03,29.41,29.10,29.29,30.35,30.06,28.68,28.63,29.82,29.88,29.56,30.17,28.88,27.67,27.42
4560.00,26.59,29.52,28.11,30.36,29.77,27.90,28.02,30.47,30.21,30.22,29.59,29.47,29.50,30.57,30.30,29.06,28.80,30.01,30.11,29.77,30.39,29.14,27.85,27.83
4800.00,26.59,29.49,28.01,30.28,29.95,28.06,28.00,30.46,30.22,30.15,29.52,29.61,29.70,30.77,30.52,29.02,28.81,30.03,30.16,29.72,30.37,29.38,27.86,28.03
5040.00,26.60,29.62,28.14,30.44,30.12,28.20,28.13,30.62,30.38,30.31,29.68,29.93,29.88,30.95,30.72,29.35,28.96,30.20,30.35,29.90,30.57,29.60,28.02,28.39
5280.00,26.61,29.59,28.25,30.58,29.99,28.00,28.10,30.61,30.38,30.46,29.82,30.23,29.76,30.83,30.55,29.67,28.96,30.20,30.39,30.06,30.75,29.54,28.02,28.73
5520.00,26.61,29.70,28.16,30.50,30.15,28.13,28.21,30.74,30.52,30.39,29.75,30.32,29.92,30.99,30.73,29.96,29.10,30.35,30.56,30.01,30.71,29.73,28.16,28.87
5760.00,26.62,29.67,28.26,30.63,30.29,28.26,28.19,30.72,30.52,30.52,29.88,30.58,30.07,31.15,30.90,30.23,29.09,30.35,30.58,30.16,30.87,29.92,28.16,29.17
6000.00,26.62,29.77,28.36,30.76,30.42,28.37,28.29,30.84,30.64,30.65,30.00,30.83,30.21,31.29,31.06,30.49,29.21,30.48,30.74,30.29,31.02,30.09,28.28,29.45
6240.00,26.63,29.73,28.27,30.68,30.30,28.48,28.26,30.82,30.63,30.58,29.93,30.89,30.10,31.17,31.20,30.39,29.20,30.48,30.75,30.24,30.98,30.01,28.27,29.56
6480.00,26.63,29.82,28.36,30.79,30.42,28.30,28.35,30.93,30.74,30.69,30.04,31.11,30.22,31.30,31.04,30.62,29.30,30.60,30.89,30.36,31.11,30.17,28.38,29.81
6720.00,26.64,29.79,28.44,30.89,30.53,28.40,28.33,30.91,30.73,30.80,30.15,31.32,30.34,31.43,31.18,30.84,29.29,30.59,30.90,30.48,31.24,30.31,28.37,30.04
6960.00,26.64,29.87,28.36,30.82,30.64,28.50,28.41,31.01,30.83,30.73,30.08,31.36,30.46,31.54,31.31,31.05,29.39,30.70,31.02,30.42,31.19,30.45,28.47,30.12
7200.00,26.64,29.84,28.44,30.92,30.53,28.59,28.38,30.99,30.82,30.82,30.17,31.55,30.35,31.43,31.43,31.25,29.37,30.69,31.02,30.52,31.31,30.37,28.45,30.34
7440.00,26.65,29.92,28.51,31.01,30.63,28.67,28.46,31.08,30.91,30.92,30.26,31.73,30.45,31.53,31.54,31.43,29.46,30.78,31.13,30.63,31.42,30.49,28.54,30.54
7680.00,26.70,29.99,28.58,31.09,30.72,28.75,28.53,31.16,31.00,31.00,30.35,31.89,30.55,31.64,31.65,31.61,29.54,30.87,31.24,30.72,31.53,30.61,28.63,30.73
7920.00,26.70,29.95,28.50,31.02,30.81,28.59,28.50,31.14,30.98,30.93,30.28,31.91,30.64,31.73,31.50,31.49,29.53,30.86,31.24,30.66,31.47,30.73,28.61,30.78
8160.00,26.70,30.02,28.57,31.10,30.89,28.67,28.56,31.21,31.06,31.02,30.36,32.07,30.73,31.82,31.60,31.66,29.60,30.94,31.33,30.75,31.57,30.83,28.69,30.96
8400.00,26.68,29.94,28.59,31.17,30.79,28.70,28.49,31.19,31.04,31.05,30.43,32.22,30.58,31.72,31.70,31.81,29.54,30.93,31.33,30.79,31.66,30.71,28.63,31.13
8640.00,26.68,30.00,28.52,31.11,30.87,28.77,28.55,31.26,31.12,30.98,30.37,32.22,30.67,31.80,31.79,31.96,29.61,31.00,31.42,30.73,31.61,30.81,28.70,31.16
8880.00,26.68,29.98,28.58,31.18,30.94,28.84,28.53,31.24,31.10,31.06,30.44,32.36,30.75,31.88,31.88,32.11,29.59,30.99,31.41,30.81,31.70,30.91,28.68,31.32
9120.00,26.68,30.03,28.63,31.24,31.02,28.70,28.59,31.30,31.17,31.13,30.51,32.49,30.83,31.96,31.74,32.24,29.66,31.06,31.49,30.89,31.78,31.00,28.75,31.47
9360.00,26.69,30.00,28.57,31.18,30.92,28.76,28.56,31.28,31.15,31.06,30.45,32.49,30.73,31.86,31.83,32.12,29.64,31.04,31.48,30.83,31.73,30.92,28.74,31.50
9600.00,26.69,30.06,28.62,31.24,30.99,28.82,28.61,31.34,31.21,31.13,30.51,32.61,30.81,31.94,31.91,32.25,29.70,31.11,31.56,30.90,31.80,31.01,28.80,31.64
9840.00,26.69,30.03,28.67,31.30,31.05,28.88,28.59,31.32,31.19,31.19,30.57,32.73,30.88,32.01,31.98,32.38,29.68,31.09,31.55,30.97,31.88,31.09,28.78,31.77
10080.00,26.69,30.08,28.61,31.24,31.12,28.94,28.64,31.38,31.25,31.14,30.51,32.73,30.94,32.08,32.06,32.50,29.74,31.15,31.62,30.92,31.83,31.17,28.84,31.79
10320.00,26.69,30.06,28.66,31.30,31.02,28.81,28.62,31.35,31.23,31.20,30.57,32.84,30.85,31.98,31.93,32.61,29.72,31.14,31.61,30.98,31.90,31.09,28.82,31.91
10560.00,26.69,30.10,28.70,31.36,31.08,28.87,28.66,31.41,31.29,31.25,30.63,32.94,30.92,32.05,32.00,32.72,29.78,31.20,31.68,31.04,31.97,31.17,28.88,32.03
10800.00,26.69,30.08,28.65,31.30,31.14,28.92,28.64,31.38,31.27,31.20,30.57,32.93,30.98,32.11,32.07,32.60,29.76,31.18,31.67,30.99,31.92,31.24,28.86,32.04
11040.00,26.69,30.12,28.69,31.35,31.20,28.97,28.69,31.44,31.32,31.25,30.62,33.03,31.04,32.17,32.13,32.71,29.81,31.23,31.73,31.05,31.98,31.32,28.91,32.15
11280.00,26.69,30.10,28.73,31.40,31.11,29.02,28.66,31.41,31.30,31.31,30.67,33.13,30.96,32.08,32.20,32.81,29.79,31.22,31.72,31.11,32.04,31.24,28.90,32.26
11520.00,26.73,30.14,28.78,31.45,31.16,29.07,28.71,31.46,31.35,31.36,30.72,33.22,31.01,32.14,32.26,32.91,29.84,31.27,31.78,31.16,32.10,31.31,28.95,32.37
11760.00,26.73,30.18,28.72,31.40,31.22,28.95,28.75,31.51,31.40,31.30,30.67,33.20,31.07,32.20,32.14,33.00,29.89,31.32,31.83,31.11,32.05,31.37,28.99,32.37
12000.00,26.73,30.16,28.76,31.44,31.27,29.00,28.72,31.49,31.38,31.35,30.72,33.29,31.12,32.25,32.20,33.09,29.87,31.30,31.82,31.17,32.11,31.44,28.98,32.47


==> plotdata/model_square_2level_ab_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,23.47,12.00,8.88,4.42,3.04,3.59,11.17,7.84,4.95,5.85,5.73,0.43,3.04,3.42,2.22,0.41,7.32,5.56,2.53,4.42,3.18,1.56,6.86,0.43
480.00,25.00,18.12,14.00,7.90,5.57,6.45,16.62,12.87,8.71,10.04,9.67,0.79,5.57,6.15,4.04,0.77,12.22,9.67,4.78,7.90,5.81,3.01,11.20,0.79
720.00,25.56,21.83,17.34,10.76,7.79,8.92,19.92,16.53,11.75,13.31,12.75,1.14,7.79,8.53,5.77,1.12,15.73,12.91,6.79,10.76,8.10,4.36,14.68,1.14
960.00,25.84,24.32,19.81,13.25,9.82,10.91,22.31,19.62,14.37,16.15,15.56,1.55,9.82,10.80,7.42,1.52,18.37,15.65,8.60,13.25,10.26,5.62,17.01,1.55
1200.00,26.02,25.27,21.55,15.28,11.54,12.61,23.10,21.25,16.16,18.29,17.56,1.89,11.54,12.63,8.81,1.86,19.90,17.45,10.12,15.28,12.06,6.80,18.36,1.89
1440.00,26.14,26.68,22.90,17.03,13.07,14.18,24.33,23.00,17.93,20.07,19.22,2.23,13.07,14.27,10.17,2.20,21.56,19.25,11.60,17.03,13.66,7.91,20.10,2.23
1680.00,26.22,27.78,24.06,18.63,14.53,15.45,25.42,24.69,19.55,21.76,20.91,2.62,14.53,15.89,11.47,2.58,22.93,20.88,12.95,18.63,15.23,8.96,21.29,2.62
1920.00,26.28,28.68,24.92,19.96,15.77,16.68,26.19,25.89,20.88,23.05,22.10,2.95,15.77,17.20,12.64,2.91,24.07,22.21,14.19,19.96,16.54,9.94,22.53,2.95
2160.00,26.33,28.81,25.64,21.14,16.90,17.66,26.27,26.46,21.74,24.16,23.13,3.27,16.90,18.39,13.66,3.23,24.61,23.01,15.19,21.14,17.72,10.87,22.96,3.27
2400.00,26.37,29.46,25.27,21.62,18.00,18.53,26.92,27.54,22.85,24.49,23.50,3.64,18.00,19.61,14.71,3.60,25.46,24.12,16.23,21.62,18.49,11.74,23.69,3.64
2640.00,26.41,30.02,25.84,22.57,18.94,19.43,27.39,28.32,23.78,25.36,24.31,3.95,18.94,20.60,15.67,3.91,26.20,25.02,17.21,22.57,19.48,12.57,24.53,3.95
2880.00,26.44,30.50,26.33,23.42,19.80,20.13,27.80,29.00,24.61,26.14,25.02,4.25,19.80,21.50,16.50,4.22,26.86,25.83,18.11,23.42,20.38,13.36,25.08,4.25
3120.00,26.46,30.45,26.82,24.25,20.65,20.87,27.81,29.38,25.15,26.97,25.87,4.62,20.65,22.46,17.44,4.57,27.07,26.31,18.80,24.25,21.32,14.11,25.40,4.62
3360.00,26.48,30.84,27.20,24.95,21.39,21.45,28.14,29.93,25.83,27.60,26.44,4.92,21.39,23.22,18.16,4.87,27.60,26.97,19.59,24.95,22.09,14.82,25.84,4.92
3600.00,26.50,31.19,27.53,25.60,22.07,21.97,28.43,30.42,26.46,28.16,26.96,5.21,22.07,23.93,18.85,5.17,28.07,27.57,20.32,25.60,22.81,15.50,26.23,5.21
3840.00,26.60,31.49,27.89,26.24,22.76,22.56,28.75,31.00,27.09,28.80,27.61,5.56,22.76,24.70,19.65,5.51,28.50,28.18,21.02,26.24,23.58,16.14,26.74,5.56
4080.00,26.61,31.77,28.15,26.79,23.35,23.00,28.98,31.40,27.62,29.26,28.03,5.85,23.35,25.31,20.25,5.80,28.89,28.69,21.67,26.79,24.20,16.75,27.06,5.85
4320.00,26.58,31.66,28.40,27.29,23.19,23.50,28.86,31.44,27.85,29.69,28.42,6.13,23.19,25.10,20.90,6.08,28.95,28.88,22.13,27.29,24.79,16.98,27.21,6.13
4560.00,26.59,31.91,28.67,27.81,23.76,23.88,29.12,31.91,28.36,30.19,28.94,6.47,23.76,25.74,21.52,6.41,29.28,29.36,22.71,27.81,25.42,17.54,27.47,6.47
4800.00,26.59,32.13,28.23,27.73,24.25,24.22,29.30,32.22,28.78,29.96,28.70,6.72,24.25,26.24,22.03,6.69,29.59,29.76,23.25,27.73,25.53,18.07,27.72,6.72
5040.00,26.60,32.33,28.43,28.15,24.71,24.64,29.47,32.51,29.17,30.31,29.02,6.99,24.71,26.72,22.59,6.96,29.88,30.13,23.77,28.15,26.02,18.59,28.07,6.99
5280.00,26.61,32.21,28.66,28.57,25.19,24.94,29.39,32.60,29.36,30.73,29.45,7.31,25.19,27.26,23.12,7.27,29.88,30.28,24.12,28.57,26.56,19.08,28.03,7.31
5520.00,26.61,32.39,28.84,28.94,25.60,25.30,29.54,32.85,29.70,31.03,29.72,7.57,25.60,27.68,23.63,7.54,30.13,30.61,24.59,28.94,26.99,19.55,28.35,7.57
5760.00,26.62,32.56,29.00,29.28,25.99,25.56,29.68,33.09,30.03,31.32,29.98,7.83,25.99,28.08,24.04,7.80,30.36,30.92,25.03,29.28,27.40,20.00,28.52,7.83
6000.00,26.62,32.72,29.19,29.64,26.40,25.81,29.85,33.40,30.38,31.67,30.34,8.15,26.40,28.54,24.51,8.11,30.58,31.25,25.45,29.64,27.86,20.44,28.69,8.15
6240.00,26.63,32.60,29.33,29.94,26.75,26.12,29.73,33.36,30.46,31.91,30.56,8.40,26.75,28.90,24.95,8.36,30.56,31.30,25.72,29.94,28.23,20.86,28.74,8.40
6480.00,26.63,32.75,29.46,30.23,27.08,25.29,29.84,33.55,30.73,32.15,30.77,8.65,27.08,29.24,24.55,8.61,30.76,31.56,26.11,30.23,28.58,21.26,28.89,8.65
6720.00,26.64,32.88,29.61,30.53,27.43,25.59,29.99,33.82,31.03,32.44,31.08,8.95,27.43,29.64,25.02,8.91,30.94,31.84,26.48,30.53,28.98,21.65,29.13,8.95
6960.00,26.64,33.01,29.25,30.37,27.74,25.80,30.09,33.99,31.28,32.18,30.81,9.16,27.74,29.95,25.36,9.15,31.12,32.07,26.83,30.37,28.95,22.03,29.26,9.16
7200.00,26.64,32.89,29.37,30.62,28.02,26.00,29.98,33.93,31.32,32.38,30.99,9.40,28.02,30.24,25.68,9.40,31.08,32.09,27.03,30.62,29.25,22.39,29.19,9.40
7440.00,26.65,33.01,29.51,30.89,28.33,26.26,30.11,34.17,31.58,32.64,31.27,9.70,28.33,30.59,26.11,9.68,31.24,32.33,27.36,30.89,29.61,22.74,29.40,9.70
7680.00,26.70,33.12,29.62,31.11,28.59,26.44,30.20,34.32,31.79,32.83,31.43,9.93,28.59,30.85,26.40,9.92,31.39,32.53,27.67,31.11,29.89,23.08,29.51,9.93
7920.00,26.70,33.23,29.72,31.33,28.84,26.67,30.28,34.46,31.99,33.00,31.58,10.16,28.84,31.11,26.74,10.15,31.53,32.72,27.97,31.33,30.16,23.41,29.70,10.16
8160.00,26.70,33.33,29.84,31.56,29.11,26.83,30.39,34.67,32.22,33.23,31.83,10.44,29.11,31.42,27.07,10.43,31.67,32.94,28.26,31.56,30.47,23.73,29.80,10.44
8400.00,26.68,33.22,29.93,31.76,28.79,26.99,30.29,34.59,32.23,33.38,31.96,10.67,28.79,31.04,27.34,10.66,31.62,32.93,28.41,31.76,30.72,23.68,29.72,10.67
8640.00,26.68,33.31,30.01,31.94,29.01,27.20,30.36,34.72,32.41,33.53,32.09,10.89,29.01,31.27,27.64,10.88,31.75,33.09,28.68,31.94,30.95,23.97,29.89,10.89
8880.00,26.68,33.40,30.12,32.15,29.26,27.34,30.46,34.90,32.61,33.74,32.31,11.16,29.26,31.55,27.94,11.15,31.87,33.28,28.94,32.15,31.24,24.26,29.98,11.16
9120.00,26.68,33.49,30.20,32.32,29.47,27.53,30.53,35.01,32.77,33.87,32.43,11.38,29.47,31.76,28.23,11.37,31.99,33.43,29.19,32.32,31.45,24.54,30.14,11.38
9360.00,26.69,33.39,29.90,32.14,29.67,27.66,30.43,34.94,32.77,33.61,32.17,11.56,29.67,31.97,28.46,11.44,31.93,33.41,29.31,32.14,31.35,24.82,30.06,11.56
9600.00,26.69,33.47,30.00,32.33,29.89,27.78,30.52,35.10,32.95,33.80,32.37,11.82,29.89,32.22,28.72,11.70,32.04,33.58,29.55,32.33,31.61,25.08,30.13,11.82
9840.00,26.69,33.55,30.08,32.48,30.08,27.96,30.58,35.20,33.09,33.92,32.48,12.03,30.08,32.41,28.99,11.91,32.14,33.72,29.77,32.48,31.81,25.34,30.28,12.03
10080.00,26.69,33.62,30.15,32.63,30.26,28.07,30.64,35.30,33.23,34.04,32.58,12.23,30.26,32.59,29.19,12.12,32.24,33.85,29.99,32.63,32.00,25.59,30.35,12.23
10320.00,26.69,33.53,30.24,32.80,30.46,28.23,30.57,35.28,33.25,34.21,32.76,12.49,30.46,32.82,29.49,12.37,32.19,33.85,30.09,32.80,32.23,25.83,30.34,12.49
10560.00,26.69,33.60,30.30,32.94,30.63,28.33,30.63,35.37,33.38,34.32,32.86,12.69,30.63,32.99,29.67,12.57,32.28,33.97,30.29,32.94,32.41,26.07,30.40,12.69
10800.00,26.69,33.67,30.36,33.07,30.79,28.43,30.68,35.45,33.50,34.42,32.94,12.89,30.79,33.15,29.86,12.77,32.37,34.09,30.49,33.07,32.58,26.29,30.46,12.89
11040.00,26.69,33.73,30.44,33.22,30.97,28.58,30.76,35.59,33.65,34.57,33.11,13.14,30.97,33.36,30.13,13.01,32.46,34.23,30.68,33.22,32.79,26.52,30.59,13.14
11280.00,26.69,33.64,30.50,33.35,31.12,28.67,30.66,35.51,33.63,34.67,33.19,13.33,31.12,33.51,30.30,13.21,32.40,34.19,30.76,33.35,32.95,26.74,30.51,13.33
11520.00,26.73,33.70,30.55,33.47,31.27,28.81,30.71,35.59,33.74,34.76,33.27,13.52,31.27,33.66,30.52,13.40,32.49,34.30,30.94,33.47,33.10,26.95,30.63,13.52
11760.00,26.73,33.76,30.32,33.31,31.43,28.89,30.79,35.72,33.88,34.58,33.11,13.73,31.43,33.85,30.72,13.63,32.57,34.43,31.12,33.31,33.02,27.15,30.68,13.73
12000.00,26.73,33.82,30.38,33.42,31.57,28.97,30.83,35.79,33.99,34.67,33.19,13.91,31.57,33.98,30.88,13.82,32.65,34.53,31.29,33.42,33.17,27.35,30.73,13.91


==> plotdata/model_square_2level_abc_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,23.47,15.61,12.48,5.38,4.30,5.62,13.42,9.01,5.64,7.73,7.32,0.53,4.30,4.64,3.12,0.52,8.65,6.34,2.78,5.38,4.00,2.10,7.81,0.53
480.00,25.00,21.96,18.10,9.40,7.66,9.56,19.04,14.46,9.79,12.75,11.93,0.96,7.66,8.16,5.57,0.96,14.02,10.84,5.21,9.40,7.16,4.01,12.50,0.96
720.00,25.56,25.40,21.33,12.59,10.46,12.74,22.18,18.28,13.04,16.42,15.33,1.39,10.46,11.08,7.84,1.39,17.67,14.29,7.37,12.59,9.85,5.74,16.12,1.39
960.00,25.84,27.56,23.61,15.29,12.92,15.05,24.39,21.42,15.80,19.49,18.36,1.89,12.92,13.77,9.92,1.88,20.33,17.15,9.30,15.29,12.33,7.33,18.47,1.89
1200.00,26.02,26.69,25.06,17.43,14.92,16.90,23.72,21.25,15.75,21.66,20.38,2.31,14.92,15.87,11.61,2.30,19.76,17.14,9.76,17.43,14.32,8.79,18.46,2.31
1440.00,26.14,27.98,26.13,19.24,16.64,18.61,24.90,23.00,17.51,23.41,22.02,2.72,16.64,17.68,13.26,2.71,21.42,18.94,11.20,19.24,16.07,10.13,20.20,2.72
1680.00,26.22,28.99,27.08,20.87,18.24,19.87,25.95,24.69,19.13,25.08,23.70,3.19,18.24,19.44,14.77,3.18,22.79,20.57,12.52,20.87,17.76,11.37,21.39,3.19
1920.00,26.28,29.80,27.72,22.19,19.56,21.11,26.68,25.89,20.45,26.27,24.81,3.58,19.56,20.82,16.13,3.58,23.94,21.90,13.74,22.19,19.13,12.52,22.62,3.58
2160.00,26.33,28.97,28.24,23.35,20.73,22.01,25.96,25.17,19.76,27.29,25.76,3.97,20.73,22.05,17.26,3.96,23.05,21.24,13.55,23.35,20.35,13.59,22.07,3.97
2400.00,26.37,29.61,26.26,21.56,21.86,22.79,26.63,26.29,20.89,24.28,23.57,3.13,21.86,23.30,18.42,4.41,23.95,22.36,14.54,21.56,17.55,14.58,22.83,3.13
2640.00,26.41,30.16,26.77,22.50,22.79,23.63,27.12,27.11,21.83,25.15,24.37,3.40,22.79,24.28,19.47,4.78,24.74,23.29,15.47,22.50,18.52,15.52,23.69,3.40
2880.00,26.44,30.63,27.21,23.36,23.64,24.22,27.54,27.83,22.69,25.94,25.09,3.67,23.64,25.16,20.34,5.15,25.44,24.13,16.34,23.36,19.42,16.39,24.27,3.67
3120.00,26.46,29.95,27.67,24.19,24.47,24.90,27.01,27.25,21.98,26.77,25.93,3.98,24.47,26.10,21.36,5.58,24.62,23.46,15.92,24.19,20.35,17.20,23.87,3.98
3360.00,26.48,30.36,28.00,24.89,25.17,25.36,27.38,27.86,22.71,27.40,26.50,4.24,25.17,26.82,22.10,5.94,25.23,24.17,16.67,24.89,21.12,17.97,24.35,4.24
3600.00,26.50,30.73,28.30,25.54,25.81,25.78,27.70,28.42,23.38,27.97,27.02,4.50,25.81,27.49,22.78,6.29,25.77,24.83,17.38,25.54,21.85,18.70,24.79,4.50
3840.00,26.60,31.06,28.63,26.18,26.45,26.29,28.06,29.05,24.05,28.61,27.66,4.81,26.45,28.22,23.63,6.69,26.27,25.49,18.05,26.18,22.61,19.38,25.34,4.81
4080.00,26.61,31.36,28.86,26.73,26.99,26.63,28.32,29.51,24.63,29.08,28.09,5.06,26.99,28.78,24.21,7.03,26.72,26.04,18.69,26.73,23.24,20.03,25.70,5.06
4320.00,26.58,30.80,29.08,27.24,22.35,27.06,27.81,28.82,23.86,29.52,28.48,5.31,22.35,24.54,24.87,7.36,26.00,25.31,18.15,27.24,23.83,15.52,25.28,5.31
4560.00,26.59,31.08,29.32,27.75,22.93,27.34,28.11,29.35,24.43,30.02,28.99,5.61,22.93,25.19,25.48,7.75,26.41,25.86,18.72,27.75,24.47,16.06,25.61,5.61
4800.00,26.59,31.33,28.12,26.17,23.42,27.59,28.32,29.73,24.91,27.88,27.24,4.58,23.42,25.70,25.96,8.07,26.79,26.33,19.26,26.17,22.04,16.58,25.90,4.58
5040.00,26.60,31.56,28.33,26.61,23.90,27.94,28.52,30.08,25.37,28.28,27.59,4.78,23.90,26.18,26.51,8.39,27.15,26.76,19.78,26.61,22.55,17.08,26.30,4.78
5280.00,26.61,31.09,28.56,27.06,24.38,28.15,28.14,29.56,24.70,28.73,28.05,5.01,24.38,26.72,27.02,8.76,26.51,26.14,19.23,27.06,23.10,17.56,25.80,5.01
5520.00,26.61,31.30,28.74,27.45,24.80,28.46,28.33,29.89,25.12,29.08,28.36,5.20,24.80,27.15,27.51,9.07,26.84,26.54,19.71,27.45,23.56,18.02,26.16,5.20
5760.00,26.62,31.51,28.90,27.82,25.20,28.64,28.51,30.20,25.52,29.41,28.64,5.39,25.20,27.56,27.88,9.37,27.15,26.92,20.16,27.82,24.00,18.47,26.40,5.39
6000.00,26.62,31.69,29.09,28.20,25.62,28.81,28.71,30.57,25.93,29.79,29.03,5.61,25.62,28.03,28.32,9.73,27.44,27.32,20.60,28.20,24.48,18.90,26.62,5.61
6240.00,26.63,31.29,29.24,28.53,25.97,29.06,28.34,30.02,25.29,30.08,29.28,5.80,25.97,28.39,28.74,10.02,26.88,26.71,20.06,28.53,24.88,19.31,26.27,5.80
6480.00,26.63,31.47,29.37,28.84,26.32,25.92,28.49,30.28,25.64,30.35,29.51,5.98,26.32,28.74,23.74,10.31,27.15,27.04,20.47,28.84,25.27,19.71,26.48,5.98
6720.00,26.64,31.63,29.53,29.16,26.68,26.21,28.67,30.62,26.00,30.67,29.85,6.20,26.68,29.14,24.21,10.65,27.41,27.39,20.86,29.16,25.69,20.10,26.76,6.20
6960.00,26.64,31.79,28.67,27.89,26.99,26.41,28.81,30.86,26.32,29.08,28.52,5.28,26.99,29.45,24.55,10.93,27.66,27.70,21.23,27.89,23.76,20.48,26.95,5.28
7200.00,26.64,31.43,28.80,28.18,27.28,26.59,28.48,30.36,25.73,29.34,28.74,5.44,27.28,29.75,24.88,11.21,27.16,27.14,20.72,28.18,24.11,20.84,26.54,5.44
7440.00,26.65,31.59,28.95,28.48,27.60,26.84,28.64,30.66,26.06,29.65,29.05,5.62,27.60,30.11,25.31,11.54,27.39,27.46,21.07,28.48,24.49,21.19,26.80,5.62
7680.00,26.70,31.73,29.07,28.74,27.87,27.01,28.77,30.87,26.35,29.88,29.26,5.77,27.87,30.38,25.61,11.80,27.61,27.73,21.41,28.74,24.82,21.53,26.96,5.77
7920.00,26.70,31.87,29.18,29.00,28.13,27.24,28.89,31.08,26.62,30.11,29.45,5.92,28.13,30.64,25.96,12.07,27.83,27.99,21.74,29.00,25.13,21.86,27.20,5.92
8160.00,26.70,32.00,29.32,29.26,28.41,27.39,29.03,31.34,26.92,30.38,29.72,6.10,28.41,30.95,26.29,12.38,28.03,28.27,22.06,29.26,25.48,22.18,27.35,6.10
8400.00,26.68,31.68,29.42,29.49,25.51,27.54,28.73,30.89,26.37,30.58,29.90,6.24,25.51,28.20,26.56,12.64,27.58,27.76,21.56,29.49,25.77,18.98,26.98,6.24
8640.00,26.68,31.81,29.51,29.71,25.77,27.74,28.84,31.07,26.62,30.78,30.06,6.39,25.77,28.46,26.87,12.89,27.77,28.00,21.86,29.71,26.05,19.28,27.19,6.39
8880.00,26.68,31.93,29.63,29.95,26.04,27.87,28.97,31.32,26.89,31.02,30.31,6.56,26.04,28.77,27.17,13.19,27.96,28.26,22.16,29.95,26.37,19.57,27.33,6.56
9120.00,26.68,32.05,29.72,30.15,26.28,28.06,29.07,31.49,27.13,31.20,30.46,6.71,26.28,29.01,27.47,13.44,28.14,28.48,22.44,30.15,26.63,19.86,27.53,6.71
9360.00,26.69,31.76,29.06,29.11,26.52,28.17,28.81,31.07,26.62,29.94,29.40,5.87,26.52,29.25,27.70,10.26,27.73,28.00,21.97,29.11,25.04,20.13,27.19,5.87
9600.00,26.69,31.87,29.18,29.33,26.77,28.29,28.93,31.29,26.87,30.18,29.64,6.02,26.77,29.53,27.97,10.50,27.90,28.24,22.24,29.33,25.33,20.41,27.31,6.02
9840.00,26.69,31.98,29.26,29.52,26.99,28.46,29.02,31.45,27.09,30.35,29.79,6.15,26.99,29.74,28.24,10.69,28.07,28.45,22.50,29.52,25.58,20.67,27.50,6.15
10080.00,26.69,32.08,29.35,29.71,27.20,28.56,29.11,31.61,27.30,30.52,29.93,6.27,27.20,29.95,28.45,10.89,28.23,28.64,22.76,29.71,25.83,20.93,27.61,6.27
10320.00,26.69,31.82,29.45,29.92,27.42,28.72,28.89,31.27,26.86,30.73,30.14,6.42,27.42,30.21,28.75,11.11,27.85,28.23,22.31,29.92,26.10,21.18,27.36,6.42
10560.00,26.69,31.92,29.53,30.09,27.62,28.81,28.97,31.42,27.06,30.89,30.27,6.54,27.62,30.40,28.94,11.30,28.01,28.42,22.56,30.09,26.33,21.43,27.47,6.54
10800.00,26.69,32.02,29.60,30.26,27.81,28.90,29.06,31.57,27.25,31.04,30.40,6.66,27.81,30.59,29.13,11.49,28.16,28.60,22.80,30.26,26.55,21.67,27.58,6.66
11040.00,26.69,32.11,29.70,30.44,28.02,29.04,29.16,31.76,27.47,31.23,30.59,6.81,28.02,30.83,29.41,11.71,28.30,28.81,23.03,30.44,26.80,21.90,27.74,6.81
11280.00,26.69,31.87,29.76,30.60,28.20,29.13,28.94,31.40,27.03,31.38,30.71,6.92,28.20,31.00,29.59,11.90,27.95,28.40,22.60,30.60,27.01,22.13,27.45,6.92
11520.00,26.73,31.96,29.83,30.76,28.38,29.26,29.01,31.53,27.21,31.51,30.83,7.04,28.38,31.17,29.81,12.08,28.09,28.57,22.83,30.76,27.21,22.36,27.61,7.04
11760.00,26.73,32.05,29.32,29.89,28.57,29.34,29.11,31.71,27.41,30.52,30.02,6.31,28.57,31.39,30.02,12.29,28.23,28.76,23.05,29.89,25.90,22.58,27.70,6.31
12000.00,26.73,32.14,29.39,30.05,28.73,29.41,29.18,31.84,27.59,30.66,30.13,6.42,28.73,31.55,30.18,12.47,28.37,28.92,23.26,30.05,26.10,22.80,27.80,6.42


==> plotdata/model_square_2level_naive_1core.csv <==
dim,gemm,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240.00,23.47,10.40,7.92,5.23,3.05,3.43,7.94,6.54,4.96,4.83,4.99,0.50,2.66,3.16,2.11,0.41,4.50,4.08,2.28,3.12,2.63,1.31,3.57,0.27
480.00,25.00,16.24,12.75,9.21,5.58,6.19,12.76,11.03,8.77,8.48,8.56,0.90,4.93,5.72,3.86,0.76,8.03,7.29,4.32,5.73,4.83,2.53,6.40,0.50
720.00,25.56,19.97,16.04,12.37,7.79,8.59,16.04,14.46,11.83,11.44,11.43,1.30,6.94,7.98,5.52,1.12,10.86,9.99,6.18,8.00,6.80,3.69,8.87,0.73
960.00,25.84,22.57,18.54,15.04,9.82,10.53,18.55,17.41,14.45,14.07,14.09,1.77,8.80,10.13,7.11,1.51,13.19,12.39,7.86,10.06,8.70,4.79,10.84,0.98
1200.00,26.02,23.74,20.33,17.18,11.54,12.19,19.77,19.14,16.24,16.12,16.03,2.15,10.41,11.90,8.46,1.85,14.85,14.11,9.29,11.81,10.30,5.82,12.32,1.21
1440.00,26.14,25.24,21.73,18.98,13.07,13.75,21.20,20.91,18.02,17.87,17.68,2.53,11.86,13.49,9.77,2.18,16.50,15.80,10.69,13.38,11.76,6.80,13.88,1.43
1680.00,26.22,26.44,22.96,20.60,14.53,15.00,22.45,22.62,19.64,19.53,19.35,2.98,13.24,15.06,11.04,2.56,17.92,17.38,11.97,14.84,13.21,7.73,15.14,1.69
1920.00,26.28,27.42,23.88,21.94,15.77,16.22,23.40,23.88,20.97,20.84,20.56,3.34,14.44,16.35,12.18,2.89,19.15,18.69,13.16,16.10,14.43,8.61,16.37,1.90
2160.00,26.33,27.68,24.65,23.10,16.90,17.20,23.75,24.57,21.83,21.98,21.62,3.70,15.53,17.52,13.18,3.21,19.95,19.60,14.14,17.24,15.55,9.45,17.12,2.12
2400.00,26.37,28.39,24.41,23.45,18.00,18.08,24.52,25.70,22.94,22.46,22.10,4.11,16.59,18.72,14.21,3.57,20.91,20.73,15.15,17.90,16.36,10.25,17.99,2.36
2640.00,26.41,29.01,25.01,24.37,18.94,18.98,25.12,26.54,23.87,23.37,22.93,4.46,17.52,19.70,15.15,3.88,21.77,21.67,16.10,18.85,17.31,11.01,18.89,2.57
2880.00,26.44,29.54,25.54,25.20,19.80,19.68,25.64,27.28,24.70,24.20,23.68,4.80,18.38,20.61,15.97,4.19,22.55,22.53,16.98,19.71,18.19,11.74,19.60,2.78
3120.00,26.46,29.57,26.07,26.00,20.66,20.43,25.80,27.75,25.23,25.05,24.54,5.21,19.22,21.55,16.90,4.54,22.98,23.14,17.68,20.56,19.11,12.44,20.14,3.02
3360.00,26.48,30.00,26.48,26.67,21.39,21.01,26.22,28.35,25.91,25.73,25.15,5.54,19.96,22.32,17.62,4.84,23.62,23.85,18.45,21.30,19.87,13.10,20.73,3.23
3600.00,26.50,30.38,26.84,27.28,22.07,21.55,26.59,28.89,26.54,26.34,25.70,5.86,20.65,23.04,18.29,5.13,24.20,24.51,19.18,21.99,20.59,13.74,21.26,3.43
3840.00,26.60,30.72,27.22,27.89,22.76,22.14,26.99,29.51,27.17,27.00,26.37,6.25,21.33,23.81,19.09,5.47,24.74,25.17,19.87,22.67,21.35,14.35,21.86,3.67
4080.00,26.61,31.03,27.52,28.41,23.35,22.59,27.29,29.96,27.70,27.52,26.83,6.57,21.94,24.43,19.69,5.76,25.23,25.73,20.51,23.26,21.98,14.93,22.31,3.87
4320.00,26.58,30.97,27.78,28.88,23.19,23.10,27.27,30.07,27.93,27.99,27.25,6.88,21.87,24.28,20.33,6.04,25.45,26.04,20.99,23.81,22.58,15.20,22.63,4.07
4560.00,26.59,31.24,28.08,29.36,23.76,23.48,27.58,30.57,28.43,28.52,27.79,7.25,22.44,24.92,20.95,6.36,25.88,26.57,21.57,24.38,23.22,15.74,23.02,4.29
4800.00,26.59,31.48,27.68,29.19,24.25,23.83,27.82,30.92,28.85,28.39,27.62,7.52,22.94,25.43,21.46,6.64,26.27,27.03,22.12,24.47,23.41,16.25,23.39,4.48
5040.00,26.60,31.71,27.90,29.58,24.71,24.25,28.03,31.25,29.25,28.78,27.96,7.82,23.42,25.92,22.02,6.91,26.64,27.45,22.64,24.93,23.91,16.75,23.81,4.67
5280.00,26.61,31.62,28.15,29.98,25.19,24.56,28.03,31.39,29.43,29.23,28.42,8.18,23.90,26.46,22.55,7.22,26.77,27.70,23.01,25.40,24.46,17.23,23.95,4.89
5520.00,26.61,31.82,28.34,30.32,25.60,24.93,28.22,31.67,29.77,29.56,28.71,8.47,24.33,26.90,23.06,7.49,27.10,28.07,23.48,25.81,24.92,17.69,24.34,5.08
5760.00,26.62,32.01,28.52,30.63,25.99,25.20,28.40,31.94,30.10,29.88,28.99,8.75,24.73,27.30,23.48,7.75,27.40,28.43,23.93,26.20,25.35,18.13,24.61,5.27
6000.00,26.62,32.18,28.72,30.97,26.40,25.45,28.61,32.28,30.44,30.25,29.37,9.09,25.15,27.77,23.95,8.05,27.69,28.80,24.36,26.60,25.82,18.56,24.88,5.49
6240.00,26.63,32.09,28.87,31.24,26.75,25.77,28.54,32.28,30.52,30.53,29.62,9.37,25.52,28.14,24.39,8.31,27.77,28.93,24.65,26.95,26.21,18.97,25.04,5.67
6480.00,26.63,32.25,29.01,31.50,27.08,24.98,28.69,32.50,30.79,30.79,29.84,9.64,25.87,28.49,24.02,8.56,28.03,29.23,25.04,27.29,26.58,19.37,25.27,5.86
6720.00,26.64,32.39,29.18,31.79,27.43,25.28,28.87,32.79,31.09,31.11,30.17,9.97,26.23,28.90,24.50,8.85,28.27,29.56,25.42,27.63,27.00,19.76,25.57,6.07
6960.00,26.64,32.53,28.85,31.56,27.74,25.49,29.00,32.99,31.34,30.91,29.95,10.19,26.54,29.21,24.84,9.10,28.51,29.83,25.78,27.59,27.03,20.13,25.78,6.23
7200.00,26.64,32.44,28.97,31.79,28.02,25.70,28.93,32.96,31.38,31.14,30.15,10.45,26.85,29.51,25.16,9.34,28.55,29.91,26.00,27.88,27.36,20.50,25.83,6.41
7440.00,26.65,32.57,29.13,32.04,28.33,25.96,29.08,33.22,31.64,31.42,30.44,10.77,27.17,29.87,25.59,9.62,28.76,30.19,26.34,28.18,27.73,20.85,26.09,6.62
7680.00,26.70,32.69,29.24,32.25,28.59,26.15,29.20,33.39,31.85,31.63,30.61,11.02,27.44,30.15,25.89,9.86,28.96,30.43,26.66,28.45,28.03,21.19,26.27,6.79
7920.00,26.70,32.81,29.35,32.44,28.84,26.39,29.30,33.55,32.05,31.82,30.78,11.27,27.71,30.41,26.24,10.09,29.15,30.65,26.97,28.70,28.32,21.52,26.51,6.97
8160.00,26.70,32.92,29.48,32.66,29.11,26.55,29.44,33.77,32.27,32.07,31.04,11.58,27.99,30.73,26.57,10.36,29.34,30.90,27.27,28.97,28.65,21.84,26.68,7.17
8400.00,26.68,32.82,29.58,32.84,28.79,26.71,29.36,33.72,32.28,32.25,31.19,11.82,27.72,30.39,26.83,10.59,29.35,30.95,27.43,29.21,28.92,21.84,26.69,7.34
8640.00,26.68,32.93,29.67,33.00,29.01,26.92,29.46,33.87,32.46,32.42,31.33,12.05,27.96,30.62,27.15,10.81,29.52,31.14,27.71,29.43,29.17,22.15,26.91,7.51
8880.00,26.68,33.02,29.78,33.19,29.26,27.07,29.58,34.07,32.66,32.64,31.56,12.35,28.21,30.91,27.45,11.08,29.69,31.37,27.98,29.67,29.47,22.44,27.05,7.70
9120.00,26.68,33.12,29.86,33.35,29.47,27.27,29.66,34.19,32.82,32.79,31.69,12.58,28.44,31.13,27.74,11.30,29.84,31.55,28.24,29.88,29.71,22.73,27.25,7.87
9360.00,26.69,33.03,29.59,33.12,29.67,27.40,29.59,34.14,32.82,32.58,31.47,12.77,28.65,31.34,27.97,11.38,29.84,31.57,28.37,29.77,29.66,23.00,27.25,8.02
9600.00,26.69,33.12,29.69,33.30,29.89,27.52,29.69,34.32,33.00,32.78,31.68,13.05,28.88,31.60,28.24,11.63,29.99,31.77,28.62,29.99,29.93,23.27,27.38,8.21
9840.00,26.69,33.20,29.77,33.44,30.08,27.70,29.77,34.43,33.14,32.92,31.79,13.27,29.08,31.80,28.50,11.84,30.13,31.93,28.85,30.18,30.15,23.54,27.56,8.37
10080.00,26.69,33.28,29.85,33.58,30.26,27.82,29.85,34.54,33.28,33.05,31.91,13.49,29.27,31.99,28.71,12.05,30.26,32.09,29.08,30.36,30.35,23.79,27.68,8.53
10320.00,26.69,33.19,29.94,33.73,30.46,27.98,29.80,34.54,33.29,33.24,32.10,13.77,29.48,32.22,29.01,12.29,30.25,32.13,29.19,30.56,30.60,24.04,27.72,8.72
10560.00,26.69,33.27,30.01,33.86,30.63,28.09,29.87,34.64,33.42,33.36,32.20,13.98,29.66,32.40,29.20,12.50,30.38,32.28,29.40,30.72,30.80,24.28,27.83,8.88
10800.00,26.69,33.35,30.08,33.98,30.79,28.19,29.94,34.74,33.55,33.48,32.30,14.19,29.83,32.57,29.39,12.70,30.50,32.42,29.61,30.89,30.98,24.52,27.94,9.04
11040.00,26.69,33.42,30.16,34.12,30.97,28.34,30.02,34.89,33.70,33.64,32.47,14.46,30.02,32.78,29.67,12.93,30.62,32.58,29.81,31.06,31.21,24.75,28.09,9.22
11280.00,26.69,33.34,30.22,34.23,31.12,28.43,29.95,34.83,33.67,33.75,32.56,14.66,30.19,32.94,29.84,13.13,30.60,32.58,29.90,31.22,31.39,24.97,28.08,9.37
11520.00,26.73,33.40,30.28,34.33,31.27,28.58,30.01,34.92,33.79,33.86,32.65,14.86,30.34,33.09,30.06,13.32,30.71,32.71,30.09,31.36,31.55,25.19,28.22,9.53
11760.00,26.73,33.47,30.06,34.15,31.43,28.66,30.10,35.06,33.92,33.70,32.51,15.07,30.52,33.29,30.27,13.56,30.82,32.86,30.27,31.26,31.52,25.41,28.31,9.69
12000.00,26.73,33.53,30.12,34.25,31.57,28.75,30.15,35.14,34.03,33.80,32.60,15.27,30.66,33.43,30.42,13.74,30.92,32.98,30.45,31.40,31.68,25.62,28.40,9.84


==> plotdata/model_square_gemm.csv <==
dim,gemm
6.000000000000000000e+01,1.550930996714129328e+01
1.200000000000000000e+02,2.004246284501061837e+01
1.800000000000000000e+02,2.220595922634604946e+01
2.400000000000000000e+02,2.347285536676336903e+01
3.000000000000000000e+02,2.335862751567139384e+01
3.600000000000000000e+02,2.406117247238742607e+01
4.200000000000000000e+02,2.458943190275365964e+01
4.800000000000000000e+02,2.500110350915912960e+01
5.400000000000000000e+02,2.475043697805399034e+01
6.000000000000000000e+02,2.506638343069569430e+01
6.600000000000000000e+02,2.533094812164579679e+01
7.200000000000000000e+02,2.555572266506241519e+01
7.800000000000000000e+02,2.533094812164579679e+01
8.400000000000000000e+02,2.552336809578988053e+01
9.000000000000000000e+02,2.569251239869360148e+01
9.600000000000000000e+02,2.584236340823543188e+01
1.020000000000000000e+03,2.597604402719326444e+01
1.080000000000000000e+03,2.578452200303490116e+01
1.140000000000000000e+03,2.590659605199807558e+01
1.200000000000000000e+03,2.601745521359669056e+01
1.260000000000000000e+03,2.611857707509881266e+01
1.320000000000000000e+03,2.595351162209447793e+01
1.380000000000000000e+03,2.604814844437334997e+01
1.440000000000000000e+03,2.613550719064831185e+01
1.500000000000000000e+03,2.621639635636525156e+01
1.560000000000000000e+03,2.607180794561291748e+01
1.620000000000000000e+03,2.614869024006565823e+01
1.680000000000000000e+03,2.622048806295880041e+01
1.740000000000000000e+03,2.628768964855002821e+01
1.800000000000000000e+03,2.615924625900609612e+01
1.860000000000000000e+03,2.622378875679550703e+01
1.920000000000000000e+03,2.628458727304368381e+01
1.980000000000000000e+03,2.634195839675291850e+01
2.040000000000000000e+03,2.639618400131585929e+01
2.100000000000000000e+03,2.628201728800975800e+01
2.160000000000000000e+03,2.633465929637857172e+01
2.220000000000000000e+03,2.638465024928236957e+01
2.280000000000000000e+03,2.643218548902097709e+01
2.340000000000000000e+03,2.632848629320619693e+01
2.400000000000000000e+03,2.637485448195576154e+01
2.460000000000000000e+03,2.641911262798634397e+01
2.520000000000000000e+03,2.646140155728587118e+01
2.580000000000000000e+03,2.636643138613432313e+01
2.640000000000000000e+03,2.640783283177213647e+01
2.700000000000000000e+03,2.644751587598057441e+01
2.760000000000000000e+03,2.648558532915870245e+01
2.820000000000000000e+03,2.639800087263496309e+01
2.880000000000000000e+03,2.643537785383687932e+01
2.940000000000000000e+03,2.647132883140665882e+01
3.000000000000000000e+03,2.650593388491632751e+01
3.060000000000000000e+03,2.653926720811436724e+01
3.120000000000000000e+03,2.645873010169248118e+01
3.180000000000000000e+03,2.649158106533940327e+01
3.240000000000000000e+03,2.652329251795067577e+01
3.300000000000000000e+03,2.655392273858637964e+01
3.360000000000000000e+03,2.647877917654523117e+01
3.420000000000000000e+03,2.650901566656813202e+01
3.480000000000000000e+03,2.653827511552008289e+01
3.540000000000000000e+03,2.656660412757973688e+01
3.600000000000000000e+03,2.649617963511617091e+01
3.660000000000000000e+03,2.652418240442192499e+01
3.720000000000000000e+03,2.655133827309844108e+01
3.780000000000000000e+03,2.657768508863399148e+01
3.840000000000000000e+03,2.660325847644209674e+01
3.900000000000000000e+03,2.653749675633595828e+01
3.960000000000000000e+03,2.656282863883125245e+01
4.020000000000000000e+03,2.658745060673149396e+01
4.080000000000000000e+03,2.661139209020810625e+01
4.140000000000000000e+03,2.650678241996744333e+01
4.200000000000000000e+03,2.653104925053533236e+01
4.260000000000000000e+03,2.655467511885895249e+01
4.320000000000000000e+03,2.657768508863399504e+01
4.380000000000000000e+03,2.651957514495356349e+01
4.440000000000000000e+03,2.654237803333501944e+01
4.500000000000000000e+03,2.656461053579468867e+01
4.560000000000000000e+03,2.658629378921883557e+01
4.620000000000000000e+03,2.653104925053533236e+01
4.680000000000000000e+03,2.655255313010866303e+01
4.740000000000000000e+03,2.657354618015963510e+01
4.800000000000000000e+03,2.659404638933233045e+01
4.860000000000000000e+03,2.661407091145349924e+01
4.920000000000000000e+03,2.656174223360936537e+01
4.980000000000000000e+03,2.658162572940697288e+01
5.040000000000000000e+03,2.660106454354340855e+01
5.100000000000000000e+03,2.662007342858406744e+01
5.160000000000000000e+03,2.657008203875021479e+01
5.220000000000000000e+03,2.658896658896659204e+01
5.280000000000000000e+03,2.660744789887256445e+01
5.340000000000000000e+03,2.662553874757035288e+01
5.400000000000000000e+03,2.657768508863399148e+01
5.460000000000000000e+03,2.659566563467491918e+01
5.520000000000000000e+03,2.661327885597548359e+01
5.580000000000000000e+03,2.663053589484327688e+01
5.640000000000000000e+03,2.658464488295917505e+01
5.700000000000000000e+03,2.660180351210251359e+01
5.760000000000000000e+03,2.661862614553144724e+01
5.820000000000000000e+03,2.663512255662426043e+01
5.880000000000000000e+03,2.665130214335100334e+01
5.940000000000000000e+03,2.660744789887256800e+01
6.000000000000000000e+03,2.662354755010716900e+01
6.060000000000000000e+03,2.663934731587378479e+01
6.120000000000000000e+03,2.665485549773004337e+01
6.180000000000000000e+03,2.661265601051018237e+01
6.240000000000000000e+03,2.662809200057862213e+01
6.300000000000000000e+03,2.664325137982940106e+01
6.360000000000000000e+03,2.665814151747655458e+01
6.420000000000000000e+03,2.661747654685359166e+01
6.480000000000000000e+03,2.663230120859600802e+01
6.540000000000000000e+03,2.664686992852456981e+01
6.600000000000000000e+03,2.666118927801170457e+01
6.660000000000000000e+03,2.662195121951219789e+01
6.720000000000000000e+03,2.663621095062143240e+01
6.780000000000000000e+03,2.665023317788141455e+01
6.840000000000000000e+03,2.666402378592665912e+01
6.900000000000000000e+03,2.667758846657929439e+01
6.960000000000000000e+03,2.663985208732037790e+01
7.020000000000000000e+03,2.665336722545770698e+01
7.080000000000000000e+03,2.666666666666666785e+01
7.140000000000000000e+03,2.667975553374077435e+01
7.200000000000000000e+03,2.664325137982940461e+01
7.260000000000000000e+03,2.665629472898126906e+01
7.320000000000000000e+03,2.666913671730270607e+01
7.380000000000000000e+03,2.668178197193455503e+01
7.440000000000000000e+03,2.664643214860230103e+01
7.500000000000000000e+03,2.665903545501099359e+01
7.560000000000000000e+03,2.667145035429186350e+01
7.620000000000000000e+03,2.668368103985518047e+01
7.680000000000000000e+03,2.669573158158305759e+01
7.740000000000000000e+03,2.666160672582905278e+01
7.800000000000000000e+03,2.667362197878629715e+01
7.860000000000000000e+03,2.668546438025088818e+01
7.920000000000000000e+03,2.669713763354853242e+01
7.980000000000000000e+03,2.666402378592665912e+01
8.040000000000000000e+03,2.667566427667650686e+01
8.100000000000000000e+03,2.668714225883010016e+01
8.160000000000000000e+03,2.669846111188132198e+01
8.220000000000000000e+03,2.664469075775680551e+01
8.280000000000000000e+03,2.665611742398406747e+01
8.340000000000000000e+03,2.666738927202026943e+01
8.400000000000000000e+03,2.667850942710646578e+01
8.460000000000000000e+03,2.664744744744744764e+01
8.520000000000000000e+03,2.665853496851176629e+01
8.580000000000000000e+03,2.666947645702996184e+01
8.640000000000000000e+03,2.668027477919529034e+01
8.700000000000000000e+03,2.669093272668183303e+01
8.760000000000000000e+03,2.666082044800949191e+01
8.820000000000000000e+03,2.667145035429186706e+01
8.880000000000000000e+03,2.668194492188991873e+01
8.940000000000000000e+03,2.669230671912756137e+01
9.000000000000000000e+03,2.666298439637965956e+01
9.060000000000000000e+03,2.667331994361347824e+01
9.120000000000000000e+03,2.668352735522743302e+01
9.180000000000000000e+03,2.669360899939626108e+01
9.240000000000000000e+03,2.666503625625160723e+01
9.300000000000000000e+03,2.667509328018084602e+01
9.360000000000000000e+03,2.668502881165512974e+01
9.420000000000000000e+03,2.669484503896540417e+01
9.480000000000000000e+03,2.666698451672884573e+01
9.540000000000000000e+03,2.667677761057857211e+01
9.600000000000000000e+03,2.668645535177921246e+01
9.660000000000000000e+03,2.669601976650233510e+01
9.720000000000000000e+03,2.670547283374273917e+01
9.780000000000000000e+03,2.667837947176790436e+01
9.840000000000000000e+03,2.668781244612997128e+01
9.900000000000000000e+03,2.669713763354853597e+01
9.960000000000000000e+03,2.670635687098790001e+01
1.002000000000000000e+04,2.667990477587354547e+01
1.008000000000000000e+04,2.668910504526942873e+01
1.014000000000000000e+04,2.669820267089130184e+01
1.020000000000000000e+04,2.670719936094438296e+01
1.026000000000000000e+04,2.668135888309770820e+01
1.032000000000000000e+04,2.669033764013544996e+01
1.038000000000000000e+04,2.669921853712765625e+01
1.044000000000000000e+04,2.670800316527734353e+01
1.050000000000000000e+04,2.668274666465666556e+01
1.056000000000000000e+04,2.669151431417279952e+01
1.062000000000000000e+04,2.670018856065367530e+01
1.068000000000000000e+04,2.670877088874524574e+01
1.074000000000000000e+04,2.671726275179458199e+01
1.080000000000000000e+04,2.669263878852618532e+01
1.086000000000000000e+04,2.670111577609467801e+01
1.092000000000000000e+04,2.670950490739684824e+01
1.098000000000000000e+04,2.671780754121686385e+01
1.104000000000000000e+04,2.669371446134931603e+01
1.110000000000000000e+04,2.670200295601651064e+01
1.116000000000000000e+04,2.671020739313422254e+01
1.122000000000000000e+04,2.671832904495232341e+01
1.128000000000000000e+04,2.669474444210463204e+01
1.134000000000000000e+04,2.670285263861588376e+01
1.140000000000000000e+04,2.671088033517667171e+01
1.146000000000000000e+04,2.671882872469695513e+01
1.152000000000000000e+04,2.672669897663261906e+01
1.158000000000000000e+04,2.670366715197232566e+01
1.164000000000000000e+04,2.671152555887243452e+01
1.170000000000000000e+04,2.671930792231544061e+01
1.176000000000000000e+04,2.672701534076135488e+01
1.182000000000000000e+04,2.670444863534975610e+01
1.188000000000000000e+04,2.671214474223268098e+01
1.194000000000000000e+04,2.671976787187437807e+01
1.200000000000000000e+04,2.672731905737124691e+01


==> plotdata/model_square_gemm_1core.csv <==
dim,gemm
6.000000000000000000e+01,1.550930996714129328e+01
1.200000000000000000e+02,2.004246284501061837e+01
1.800000000000000000e+02,2.220595922634604946e+01
2.400000000000000000e+02,2.347285536676336903e+01
3.000000000000000000e+02,2.335862751567139384e+01
3.600000000000000000e+02,2.406117247238742607e+01
4.200000000000000000e+02,2.458943190275365964e+01
4.800000000000000000e+02,2.500110350915912960e+01
5.400000000000000000e+02,2.475043697805399034e+01
6.000000000000000000e+02,2.506638343069569430e+01
6.600000000000000000e+02,2.533094812164579679e+01
7.200000000000000000e+02,2.555572266506241519e+01
7.800000000000000000e+02,2.533094812164579679e+01
8.400000000000000000e+02,2.552336809578988053e+01
9.000000000000000000e+02,2.569251239869360148e+01
9.600000000000000000e+02,2.584236340823543188e+01
1.020000000000000000e+03,2.597604402719326444e+01
1.080000000000000000e+03,2.578452200303490116e+01
1.140000000000000000e+03,2.590659605199807558e+01
1.200000000000000000e+03,2.601745521359669056e+01
1.260000000000000000e+03,2.611857707509881266e+01
1.320000000000000000e+03,2.595351162209447793e+01
1.380000000000000000e+03,2.604814844437334997e+01
1.440000000000000000e+03,2.613550719064831185e+01
1.500000000000000000e+03,2.621639635636525156e+01
1.560000000000000000e+03,2.607180794561291748e+01
1.620000000000000000e+03,2.614869024006565823e+01
1.680000000000000000e+03,2.622048806295880041e+01
1.740000000000000000e+03,2.628768964855002821e+01
1.800000000000000000e+03,2.615924625900609612e+01
1.860000000000000000e+03,2.622378875679550703e+01
1.920000000000000000e+03,2.628458727304368381e+01
1.980000000000000000e+03,2.634195839675291850e+01
2.040000000000000000e+03,2.639618400131585929e+01
2.100000000000000000e+03,2.628201728800975800e+01
2.160000000000000000e+03,2.633465929637857172e+01
2.220000000000000000e+03,2.638465024928236957e+01
2.280000000000000000e+03,2.643218548902097709e+01
2.340000000000000000e+03,2.632848629320619693e+01
2.400000000000000000e+03,2.637485448195576154e+01
2.460000000000000000e+03,2.641911262798634397e+01
2.520000000000000000e+03,2.646140155728587118e+01
2.580000000000000000e+03,2.636643138613432313e+01
2.640000000000000000e+03,2.640783283177213647e+01
2.700000000000000000e+03,2.644751587598057441e+01
2.760000000000000000e+03,2.648558532915870245e+01
2.820000000000000000e+03,2.639800087263496309e+01
2.880000000000000000e+03,2.643537785383687932e+01
2.940000000000000000e+03,2.647132883140665882e+01
3.000000000000000000e+03,2.650593388491632751e+01
3.060000000000000000e+03,2.653926720811436724e+01
3.120000000000000000e+03,2.645873010169248118e+01
3.180000000000000000e+03,2.649158106533940327e+01
3.240000000000000000e+03,2.652329251795067577e+01
3.300000000000000000e+03,2.655392273858637964e+01
3.360000000000000000e+03,2.647877917654523117e+01
3.420000000000000000e+03,2.650901566656813202e+01
3.480000000000000000e+03,2.653827511552008289e+01
3.540000000000000000e+03,2.656660412757973688e+01
3.600000000000000000e+03,2.649617963511617091e+01
3.660000000000000000e+03,2.652418240442192499e+01
3.720000000000000000e+03,2.655133827309844108e+01
3.780000000000000000e+03,2.657768508863399148e+01
3.840000000000000000e+03,2.660325847644209674e+01
3.900000000000000000e+03,2.653749675633595828e+01
3.960000000000000000e+03,2.656282863883125245e+01
4.020000000000000000e+03,2.658745060673149396e+01
4.080000000000000000e+03,2.661139209020810625e+01
4.140000000000000000e+03,2.650678241996744333e+01
4.200000000000000000e+03,2.653104925053533236e+01
4.260000000000000000e+03,2.655467511885895249e+01
4.320000000000000000e+03,2.657768508863399504e+01
4.380000000000000000e+03,2.651957514495356349e+01
4.440000000000000000e+03,2.654237803333501944e+01
4.500000000000000000e+03,2.656461053579468867e+01
4.560000000000000000e+03,2.658629378921883557e+01
4.620000000000000000e+03,2.653104925053533236e+01
4.680000000000000000e+03,2.655255313010866303e+01
4.740000000000000000e+03,2.657354618015963510e+01
4.800000000000000000e+03,2.659404638933233045e+01
4.860000000000000000e+03,2.661407091145349924e+01
4.920000000000000000e+03,2.656174223360936537e+01
4.980000000000000000e+03,2.658162572940697288e+01
5.040000000000000000e+03,2.660106454354340855e+01
5.100000000000000000e+03,2.662007342858406744e+01
5.160000000000000000e+03,2.657008203875021479e+01
5.220000000000000000e+03,2.658896658896659204e+01
5.280000000000000000e+03,2.660744789887256445e+01
5.340000000000000000e+03,2.662553874757035288e+01
5.400000000000000000e+03,2.657768508863399148e+01
5.460000000000000000e+03,2.659566563467491918e+01
5.520000000000000000e+03,2.661327885597548359e+01
5.580000000000000000e+03,2.663053589484327688e+01
5.640000000000000000e+03,2.658464488295917505e+01
5.700000000000000000e+03,2.660180351210251359e+01
5.760000000000000000e+03,2.661862614553144724e+01
5.820000000000000000e+03,2.663512255662426043e+01
5.880000000000000000e+03,2.665130214335100334e+01
5.940000000000000000e+03,2.660744789887256800e+01
6.000000000000000000e+03,2.662354755010716900e+01
6.060000000000000000e+03,2.663934731587378479e+01
6.120000000000000000e+03,2.665485549773004337e+01
6.180000000000000000e+03,2.661265601051018237e+01
6.240000000000000000e+03,2.662809200057862213e+01
6.300000000000000000e+03,2.664325137982940106e+01
6.360000000000000000e+03,2.665814151747655458e+01
6.420000000000000000e+03,2.661747654685359166e+01
6.480000000000000000e+03,2.663230120859600802e+01
6.540000000000000000e+03,2.664686992852456981e+01
6.600000000000000000e+03,2.666118927801170457e+01
6.660000000000000000e+03,2.662195121951219789e+01
6.720000000000000000e+03,2.663621095062143240e+01
6.780000000000000000e+03,2.665023317788141455e+01
6.840000000000000000e+03,2.666402378592665912e+01
6.900000000000000000e+03,2.667758846657929439e+01
6.960000000000000000e+03,2.663985208732037790e+01
7.020000000000000000e+03,2.665336722545770698e+01
7.080000000000000000e+03,2.666666666666666785e+01
7.140000000000000000e+03,2.667975553374077435e+01
7.200000000000000000e+03,2.664325137982940461e+01
7.260000000000000000e+03,2.665629472898126906e+01
7.320000000000000000e+03,2.666913671730270607e+01
7.380000000000000000e+03,2.668178197193455503e+01
7.440000000000000000e+03,2.664643214860230103e+01
7.500000000000000000e+03,2.665903545501099359e+01
7.560000000000000000e+03,2.667145035429186350e+01
7.620000000000000000e+03,2.668368103985518047e+01
7.680000000000000000e+03,2.669573158158305759e+01
7.740000000000000000e+03,2.666160672582905278e+01
7.800000000000000000e+03,2.667362197878629715e+01
7.860000000000000000e+03,2.668546438025088818e+01
7.920000000000000000e+03,2.669713763354853242e+01
7.980000000000000000e+03,2.666402378592665912e+01
8.040000000000000000e+03,2.667566427667650686e+01
8.100000000000000000e+03,2.668714225883010016e+01
8.160000000000000000e+03,2.669846111188132198e+01
8.220000000000000000e+03,2.664469075775680551e+01
8.280000000000000000e+03,2.665611742398406747e+01
8.340000000000000000e+03,2.666738927202026943e+01
8.400000000000000000e+03,2.667850942710646578e+01
8.460000000000000000e+03,2.664744744744744764e+01
8.520000000000000000e+03,2.665853496851176629e+01
8.580000000000000000e+03,2.666947645702996184e+01
8.640000000000000000e+03,2.668027477919529034e+01
8.700000000000000000e+03,2.669093272668183303e+01
8.760000000000000000e+03,2.666082044800949191e+01
8.820000000000000000e+03,2.667145035429186706e+01
8.880000000000000000e+03,2.668194492188991873e+01
8.940000000000000000e+03,2.669230671912756137e+01
9.000000000000000000e+03,2.666298439637965956e+01
9.060000000000000000e+03,2.667331994361347824e+01
9.120000000000000000e+03,2.668352735522743302e+01
9.180000000000000000e+03,2.669360899939626108e+01
9.240000000000000000e+03,2.666503625625160723e+01
9.300000000000000000e+03,2.667509328018084602e+01
9.360000000000000000e+03,2.668502881165512974e+01
9.420000000000000000e+03,2.669484503896540417e+01
9.480000000000000000e+03,2.666698451672884573e+01
9.540000000000000000e+03,2.667677761057857211e+01
9.600000000000000000e+03,2.668645535177921246e+01
9.660000000000000000e+03,2.669601976650233510e+01
9.720000000000000000e+03,2.670547283374273917e+01
9.780000000000000000e+03,2.667837947176790436e+01
9.840000000000000000e+03,2.668781244612997128e+01
9.900000000000000000e+03,2.669713763354853597e+01
9.960000000000000000e+03,2.670635687098790001e+01
1.002000000000000000e+04,2.667990477587354547e+01
1.008000000000000000e+04,2.668910504526942873e+01
1.014000000000000000e+04,2.669820267089130184e+01
1.020000000000000000e+04,2.670719936094438296e+01
1.026000000000000000e+04,2.668135888309770820e+01
1.032000000000000000e+04,2.669033764013544996e+01
1.038000000000000000e+04,2.669921853712765625e+01
1.044000000000000000e+04,2.670800316527734353e+01
1.050000000000000000e+04,2.668274666465666556e+01
1.056000000000000000e+04,2.669151431417279952e+01
1.062000000000000000e+04,2.670018856065367530e+01
1.068000000000000000e+04,2.670877088874524574e+01
1.074000000000000000e+04,2.671726275179458199e+01
1.080000000000000000e+04,2.669263878852618532e+01
1.086000000000000000e+04,2.670111577609467801e+01
1.092000000000000000e+04,2.670950490739684824e+01
1.098000000000000000e+04,2.671780754121686385e+01
1.104000000000000000e+04,2.669371446134931603e+01
1.110000000000000000e+04,2.670200295601651064e+01
1.116000000000000000e+04,2.671020739313422254e+01
1.122000000000000000e+04,2.671832904495232341e+01
1.128000000000000000e+04,2.669474444210463204e+01
1.134000000000000000e+04,2.670285263861588376e+01
1.140000000000000000e+04,2.671088033517667171e+01
1.146000000000000000e+04,2.671882872469695513e+01
1.152000000000000000e+04,2.672669897663261906e+01
1.158000000000000000e+04,2.670366715197232566e+01
1.164000000000000000e+04,2.671152555887243452e+01
1.170000000000000000e+04,2.671930792231544061e+01
1.176000000000000000e+04,2.672701534076135488e+01
1.182000000000000000e+04,2.670444863534975610e+01
1.188000000000000000e+04,2.671214474223268098e+01
1.194000000000000000e+04,2.671976787187437807e+01
1.200000000000000000e+04,2.672731905737124691e+01


==> plotdata/rankk_1level_ab_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,225.27,226.1,62.81,44.61,45.18,33.11,26.95,60.27,63.73,59.4,43.88,45.27,27.58,32.81,35.94,27.89,20.07,59.74,62.2,58.64,45.33,42.98,30.51,58.85,29.22
480,224.29,228.19,97.16,71.83,74.81,58.49,49.44,93.66,99.23,94.92,74.52,73.73,51.69,57.89,61.12,50.42,37.8,93.59,97.21,92.84,74.1,72.17,54.52,93.24,49.27
720,224.58,227.79,121.15,94.23,98.73,78.63,67.75,117.11,124.37,119.85,99.06,97.09,70.96,78.5,82.54,69.43,53.33,116.96,120.9,117.78,97.74,95.53,75.05,115.91,71.25
960,223.31,227.16,139.97,109.46,115.64,96.21,81.63,135.27,143.28,138.68,114.69,113.02,83.99,96.27,100.25,85.35,66.74,135.95,140.15,134.94,113.97,112.56,91.75,133.72,85.84
1200,224.57,227.63,153.71,125.23,130.27,107.35,94.7,147.2,157.07,152.16,130.19,128.52,100.23,107.09,111.66,99.01,78.34,148.54,152.93,150.27,130.07,127.74,102.68,145.96,93.25
1440,223.65,230.72,164.57,135.37,142.65,120.82,100.75,158.68,167.57,164.2,142.51,140.23,111.24,119.77,125.4,107.31,86.68,160.23,164.61,160.17,141.4,140.23,114.12,156.66,103.77
1680,224.18,230.69,172.19,142.18,150.81,131.59,113.48,165.51,175.64,172.43,150.32,147.64,116.24,131.37,136.23,120.11,93.76,167.85,173.18,170.76,148.99,147.12,124.46,163.66,118.71
1920,224.41,230.58,179.87,151.83,160.97,140.01,122.24,173.05,183.48,180.54,160.23,157.31,129.96,138.95,145.68,129.1,101.42,175.56,181.24,179.29,159.14,156.89,135.34,171.59,128.4
2160,224.52,227.73,184.71,159.99,168.29,143.7,129.7,177.22,188.45,185.68,168.27,164.88,138.59,141.84,148.22,137.13,108.98,180.47,185.1,185.16,166.48,166.32,138.84,175.88,127.4
2400,224.97,230.52,191.2,160.84,171.15,152.72,137.06,183.45,196.51,192.49,170.46,167.03,142.21,152.46,158.19,144.31,118.7,186.78,191.09,191.62,168.89,169.65,149.14,181.84,131.85
2640,224.37,230.17,193.22,168.93,179.84,158.98,136.24,185.11,198.97,195.02,179.21,175.54,146.15,158.7,164.6,144.79,121.01,189.12,193.58,190.92,177.41,177.91,152.91,183.97,147.99
2880,222.09,226.69,198.81,173.49,184.62,166.08,146.69,190.5,202.34,200.5,184.25,180.43,151.56,164.32,170.09,154.87,130.02,192.98,199.6,196.81,182.16,180.9,160.85,189.3,143.43
3120,223.3,226.98,199,173.7,184.2,165.08,151.28,190.99,205.07,201.81,183.43,180.13,158.75,163.14,170.31,160.95,126.81,195.47,202.15,197.87,182.16,181.36,158.09,189.6,155.32
3360,223.03,225.62,202.28,180.51,191.44,170.51,155.68,196.36,208.92,208.22,192.02,187.21,165.82,172.3,179.7,165.12,137.85,201.16,205.63,206.73,189.46,191.48,169.87,195.2,162.12
3600,222.43,224.87,203.39,184.1,196.18,178.66,160.13,194.65,209.66,206.49,195.82,191.81,165.73,177.07,183.83,170.53,138.94,199.93,204.83,206.7,193.15,195.38,171.27,193.45,155.64
3840,223.23,225.41,210.19,187.51,199.27,182.25,163.92,200.8,212.25,212.55,199.19,195.04,167.76,181.13,187.73,174.38,146.41,205.99,210.68,212.67,195.77,195.43,174.99,199.94,169.65
4080,223.68,224.41,212.66,189.12,200.94,184.77,164.59,203.02,213.97,215.45,201.24,196.25,172.74,184.74,190.02,175.73,151.33,207.06,215.96,211.41,198.09,200.88,178.37,202.54,161.41
4320,223.61,227.21,213.29,191.6,205.18,186.15,169,204.63,215.27,216.79,204.22,199.77,181.16,186.31,191.83,179.41,154.87,210.04,214.27,213.05,202.29,201.12,183.67,203.04,175.81
4560,223.66,224.44,211.6,194.12,207.87,188.8,172,206.54,216.5,219.89,207.38,202.41,184.49,189.49,195.48,183.8,157.43,210.18,219.67,219.07,203.88,207.07,187.39,205.56,167.5
4800,223.82,223.44,212.69,194.82,208.02,188.86,174.85,207.9,223.3,221.38,208.08,202.53,181.18,192.42,198.21,186.7,152.39,213.01,218,220.2,204.13,207.91,190.22,206.87,180.1
5040,223.82,224.02,214.39,197.41,211.77,193.99,177.72,206.43,219.02,221.91,210.35,204.83,190.12,194.92,200.7,190.01,157.13,215.21,219.66,217.99,208.8,210.64,189.4,208.23,183.25
5280,224.68,223.56,218.38,199.39,212.37,193.61,176.37,209.79,225.58,224.11,212.48,207.07,191.86,194.93,202.45,188.91,165.51,216.56,220.66,223.46,210.73,209.91,193.06,209.39,174.37
5520,224.52,222.68,219.41,199.68,212.76,193.25,181.4,211.11,221.18,224.92,213.48,207.17,188.41,198.96,206.06,193.83,168.13,215.26,225.45,225.41,211.41,210.15,197.06,210.23,187.15
5760,222.63,223.63,219.87,202.3,215.32,195.52,183.62,207.83,221.17,226.07,215.88,210.76,189.07,201.12,208.63,195.5,164.33,218.33,225.85,226.31,211.06,216.41,194.96,211.61,189.17
6000,224.59,221.25,216.61,203.83,218.43,200.19,185.5,212.94,228.19,228.02,216.79,212.84,193.74,203.36,210.77,199.17,167.06,220.14,227.87,228.14,215.63,214.86,201.32,212.68,191.83
6240,222.39,223.53,216.66,203.43,217.77,199.02,187.4,212.83,223.33,226.61,216.44,212.03,198.24,200.91,209.28,201,170.42,217.92,227.56,223.98,211.63,214.02,200,213.34,179.67
6480,224.19,223.5,222.38,206.66,221.04,202.3,184.95,211.3,225.08,228.33,220.55,215.05,197.22,205.96,211.14,197.33,169.4,219.34,225.92,230.01,214.63,220.82,204.11,214.69,182.14
6720,223.93,223.43,216.9,207.37,222.4,204.05,189.71,213.48,229.16,229.36,221.84,215.03,199.12,208.29,213.06,203.48,171.64,221.12,229.27,229.33,219.6,222.14,206.09,212.96,183.84
6960,222.33,225.6,223.96,205.33,221.06,202.58,191.48,212.03,231.35,229.72,219.83,213.22,204.04,208.87,214.48,203.99,179.74,223.66,227.84,227.6,214.33,221.08,202.41,214.57,195.67
7200,223.35,222.92,219.41,209.03,222.53,203.14,192.54,214.31,230.28,228.32,222.99,218.2,206.86,206.62,211.91,207.56,181.76,222.33,226.64,230.93,221.63,220.36,200.49,213.32,198.51
7440,222.9,223.21,224.42,210.26,225.16,203.52,194.75,215.81,227.36,233.65,225.05,219.25,209.37,211.37,218.35,209.37,176.92,225.02,233.24,233.8,222.85,225.77,204,217.9,200.27
7680,223.79,223.75,225.16,211.1,227.18,204.76,195.63,213.56,233.79,231.62,225.98,219.21,202.95,213.06,220.49,210.89,183.79,222.86,230.03,234.47,223.76,227.11,210.65,218.26,200.67
7920,224.68,223.71,222.23,210.9,224.76,209.57,195.07,217.87,233.93,235.17,225.97,221.01,211.65,214.45,221.7,208.5,178.17,223.3,234.1,230.37,219.35,223.12,206.52,216.5,201.57
8160,224.26,221.18,226.48,212.53,226.83,206.74,196.88,218.68,234.29,236.12,228.12,222.1,212.56,215.74,220.94,213,186.8,227.04,235.14,231.33,220.05,228.81,208.2,216.65,203.06
8400,224.42,223.61,226.07,212.17,229.84,207.26,199.63,218.94,228.72,236.67,229.05,221.61,214.91,214.21,222.95,214.27,188.42,224.35,235.58,231.56,225.81,230.07,213.54,217.69,203.75
8640,221.24,223.61,226.67,212.69,229.75,210.97,200.22,219.52,234.86,233.37,228.93,223.33,209.31,215.83,222.46,215.73,183.01,224.61,232.01,237.2,220.54,229.74,209.5,218.07,204.08
8880,224.25,223.86,226.63,214.55,228.65,209.02,200.5,219.67,230,237.51,230.29,224.32,217.38,218.49,223.44,217.27,191.59,228.44,236.4,237.43,226.85,225.74,210.57,221.19,205.39
9120,223.94,220.69,227.27,215.35,231.93,209.89,200.16,219.87,236.52,233.98,230.41,225.4,217.03,219.39,226.98,213.42,192.45,229.16,233.88,233.3,222.84,232.3,210.99,218.89,206.83
9360,224.44,226.69,227.44,215.03,229.02,209.86,203.01,219.03,236.35,238.04,229.15,225.37,212.02,216.87,225.88,218.35,185.47,224.88,233.59,233.8,227.56,231.8,215.85,221.64,206.45
9600,223.47,225.25,227.45,214.76,232.92,211.02,203.77,220.67,236.65,239.12,232.23,226.17,217.76,220.61,228.14,216.08,192.59,224.91,238.57,239.28,228.28,232.9,213.19,222.16,194.91
9840,221.54,223.5,227.92,217.39,231.96,211.59,204.61,220.41,230.83,234.56,232.99,227.14,221.67,222.05,227.1,218.1,188.46,230.23,238.35,234.41,224.51,233.86,219.04,222.23,195.48
10080,224.38,223.38,228.67,216.35,230.86,216.04,205.79,221.44,237.23,235.69,230.5,224.26,214.48,220.33,230.33,218.07,196.95,226.58,234.75,234.8,228.5,233.05,219.86,222.73,195.88
10320,224.12,225.09,228.26,218.56,234.58,214.65,202.44,220.5,236.72,234.79,233.99,228.23,216.37,218.56,226.14,219.2,190.02,230.48,234.71,234.82,230.37,234.71,218.03,219.27,197.15
10560,223.4,223.4,225.48,218.56,233.29,212.94,206.76,221.54,232.61,236.37,234.81,228.87,217.65,224.03,231.3,222.75,191.4,231.6,240.01,236.26,230.57,235.34,215.95,223.37,210.75
10800,223.87,223.51,228.74,216.92,233.7,214.22,207.44,220.7,236.5,235.16,232.99,227.44,222.89,221.44,231.93,220.28,195.69,230.68,235.55,234.83,229.29,227.84,221.92,218.97,196.92
11040,221.76,225.47,225.7,219.98,236.33,217.92,207.1,222.28,238.47,240.85,235.5,228.01,224.64,225.48,233.13,221.14,199.15,232.1,240.71,241.84,231.59,236.36,222.05,220.52,211.96
11280,222.86,222.73,227.58,216.85,234.25,215.9,209.48,217.49,237.83,239.43,236.57,230.41,219.19,222.9,230.48,225.99,201.03,231.15,239.7,240.65,226.96,236.93,215.03,222.53,199.5
11520,223.35,224.52,230.06,217.6,237.57,219.24,210.23,222.49,234.18,237.21,236.85,228.59,225.26,225.24,233.41,226.72,199.94,232.04,237.21,237.34,232.56,237.32,217.72,224.55,212.39
11760,222.41,225.32,230.02,217.88,235.17,219.41,208.3,222.77,239.44,238.05,237.21,228.5,227.78,226.93,231.76,226.26,202.51,228.5,242.25,237.76,232.57,237.51,224.05,225.24,213.39
12000,223.86,223.55,229.4,220.87,238.1,216.46,210.99,222.88,239.51,241.8,237.35,229.52,227.39,227.72,232.18,227.16,202.95,232.79,237.77,238.02,233.25,238.35,224.24,221.4,200.75
12240,223.73,223.64,230.39,221.69,236.48,216.74,210.27,222.71,234.5,242.43,238.06,229.95,222.33,224.55,232.73,228.22,195.84,233.32,242.28,244.36,234.1,239.11,219.77,225.29,214.33
12480,220.7,220.54,227.48,218.77,236.13,219.63,210.85,223.46,233.86,238.36,234.21,232.09,226.68,223.72,232.63,228.76,195.03,228.47,242.67,237.97,227.56,238.27,219.6,225.6,214.4
12720,223.4,223.69,230.79,221.79,238.93,216.97,213.18,223.56,240.34,242.89,238.74,232.86,230.3,225.48,233.26,229.33,205.04,229.23,243.27,238.5,233.91,239.45,226.23,225.63,202.11
12960,223.72,222.3,230.27,222.29,239.73,221.26,211.17,223.33,234.68,238.79,235.86,233.15,229.86,225.02,234.18,227.92,205.47,228.84,243.36,244.36,229.16,239.79,226.7,222.53,203.13
13200,223.36,225.89,227.95,222.18,237.07,221.11,213.72,220.17,235.64,239.07,238.85,230.58,231.06,230.1,237.4,225.25,206.18,234.54,239.56,239.1,234.37,239.7,221.28,222.31,216.27
13440,221.27,223.68,227.85,219.75,238,217.56,213.97,220.11,234.99,239.04,236.82,233.6,229.97,228.72,236.9,230.83,198.17,229.24,239.27,238.63,234.6,232.95,220.31,225.42,216.25
13680,223.37,221.89,231.77,219.76,238.56,222.22,213.62,224.28,235.34,239.81,240.07,234.48,232.71,226.97,238.11,226.74,199.3,235.03,244.14,238.99,230.55,240.74,221.88,226.44,217.61
13920,223.63,220.71,230.75,218.89,237.51,219.11,213.96,224.34,241.25,243.16,236.04,231.45,231.06,227.19,234.69,230.9,205.78,229.13,239.88,245.07,229.63,233.36,221.94,226.2,216.63
14160,222.69,223.46,231.91,223.48,239.32,219.52,213.31,224.71,241.18,238.87,236.55,234.89,226.34,227.7,238.98,230.16,207.84,229.8,240.23,245.72,235.65,241.02,228.95,222.93,204.48
14400,222.81,225.16,231.57,220.81,239.21,217.44,215.87,220.59,235.82,243.64,240.7,231.93,231.16,229.66,233.15,231.83,208,234.3,244.07,238.63,235.94,241.29,227.34,222.67,218.08


==> plotdata/rankk_1level_ab_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,26.75,27.056,20.36,16.03,16.47,13.26,12.05,19.59,19.76,20.14,17.46,17.3,11.95,13.35,13.95,12.22,10.11,19.73,20.24,18.03,16.28,15.27,11.95,18.52,9.59
480,26.98,27.199,24.72,20.84,22.85,20.19,18.23,23.81,25.46,24.88,22.8,22.47,17.82,18.97,21.04,17.86,15.55,24.23,23.55,24.73,21.58,22.4,19.34,23.74,17.65
720,26.98,27.143,26.24,23.91,25.54,23.18,21.03,25.15,27.04,26.67,25.49,25,21.43,23.19,24.09,22.33,16.64,25.7,26.68,26.61,25.41,25.31,22.46,25.21,17.75
960,26.91,27.149,27.5,24.72,25.64,23.84,22.88,25.72,27.37,27.09,25.66,25.9,23.24,25.01,25.94,24.51,21.25,26.91,27.98,28.01,25.28,25,22.73,26.39,22.8
1200,26.95,27.153,27.86,25.55,27.61,24.51,24.05,26.6,27.86,28.58,27.48,26.95,24.85,24.67,25.48,24.7,22.97,26.62,27.35,28.63,27.42,26.27,23.7,26.82,24.36
1440,26.98,27.12,28.41,26.37,28.41,25.47,24.37,26.6,28.48,28.43,27.64,27.77,26,26.63,27.59,25.2,24.27,27.33,28.04,29.41,27.34,28.48,24.83,27.37,25.57
1680,26.68,27.056,28.56,26.42,27.9,26.27,24.36,27.31,29.56,29.45,27.74,27.91,26.71,26.55,28.3,26.08,22.04,27.45,28.2,29.56,28.42,27.57,27.3,26.96,26.17
1920,26.92,27.032,29.01,26.86,28.42,28.01,25.74,27.18,29.18,29.06,28.41,27.68,27.67,27.99,28.95,26.91,25.54,27.94,28.66,28.93,28.14,29.39,27.88,27.27,26.99
2160,26.91,26.961,29.03,26.74,28.8,27.13,26.21,27.7,29.98,29.15,28.78,28.82,28.23,27.29,29,27.44,23.52,28.62,28.85,29.03,29.34,29.8,27.95,27.34,27.62
2400,26.94,27.109,29.25,26.7,29.54,28.42,26.62,27.46,30.29,29.48,29.48,27.97,28.48,27.73,29.44,28.89,23.91,28.32,30.08,29.46,28.57,29.87,27.11,28.25,24.89
2640,26.91,27.065,29.31,27.07,29.86,28.02,26.43,27.9,30.29,29.61,29.81,29.11,29.07,28.91,29.82,27.85,24.3,28.33,29.21,30.57,29.59,29.16,28.97,28.24,25.34
2880,26.88,26.864,29.44,27.29,30.14,29.11,26.22,28.12,29.68,29.83,29.52,29.35,29.37,29.18,30.09,29.24,24.68,29.11,30.27,30.74,29.94,30.43,29.24,27.83,28.71
3120,26.76,27.112,29.49,27.59,30.01,29.07,26.48,28.16,29.84,30.51,29.22,29.21,29.45,29.04,29.9,29.63,27.32,29.15,29.48,30.8,29.86,29.46,29.19,27.93,28.79
3360,26.66,27.087,29.6,27.41,30.26,29.34,27.29,28.3,30.66,30.03,30.3,28.76,29.97,29.34,29.37,28.89,25.09,29.27,29.66,29.95,30.12,29.63,28.2,28.06,29.15
3600,26.51,26.84,29.59,28.03,30.44,28.7,26.96,28.25,30.56,29.98,29.84,29.69,29.11,29.62,30.52,30.12,28.14,29.29,29.56,30.93,29.51,29.85,29.72,27.97,29.43
3840,26.66,26.995,29.76,27.74,30.6,29.01,27.66,27.88,30.8,30.13,30.53,29.03,30.55,29.83,30.71,29.32,26.07,29.44,30.68,31.13,30.41,30.07,29.87,28.2,29.67
4080,26.91,27.011,29.89,27.71,29.96,29.13,27.6,28.16,30.25,30.33,30.54,29.77,30.47,29.24,30.02,30.24,25.92,29.51,29.93,31.3,30.43,30.06,28.96,28.3,26.84
4320,26.82,27.102,29.83,28.19,30.68,29.06,27.8,28.13,30.89,30.98,30.65,29.89,30.67,29.93,30.85,29.46,26.16,29.47,30.76,30.37,30.43,30.24,30.01,28.79,29.92
4560,26.96,26.986,29.98,27.95,30.8,30.04,27.36,28.57,30.96,30.45,30.2,29.38,30.88,29.39,30.17,30.54,26.24,29.65,30.08,31.39,30.62,30.39,30.23,28.88,30.09
4800,26.88,27.122,29.99,28.25,30.74,30.13,27.53,28.2,30.93,31.02,30.17,29.31,30.93,30.2,31.16,30.76,28.96,29.63,30.04,31.36,30.54,30.13,30.39,28.4,27.31
5040,26.89,26.988,30.04,27.96,30.83,30.23,28.15,28.25,31.11,31.13,30.29,29.35,31.05,29.66,30.39,29.97,26.46,29.78,30.95,31.49,30.69,31.34,30.42,28.49,27.53
5280,26.93,27.091,29.67,28.45,30.39,29.52,28.02,28.46,30.35,31.08,30.36,30.14,31.25,30.21,31.14,30.79,26.65,29.72,30.89,31.44,30.78,31.44,30.42,28.98,27.66
5520,26.99,27,29.86,27.97,30.89,30.23,27.67,28.68,30.41,30.61,30.92,30.1,31.28,30.31,30.44,30.92,29.53,29.17,31.01,31.56,30.67,31.31,29.55,28.58,30.46
5760,26.8,27.141,30.12,28.13,31,29.72,27.75,28.28,31.07,31.22,30.36,30.19,31.61,29.84,31.35,30.16,26.84,29.24,30.14,31.51,30.15,30.6,30.64,28.99,30.58
6000,26.67,27.153,30.17,28.17,31.08,29.88,27.82,28.32,30.48,31.27,31.03,30.32,31.52,30.57,30.63,30.27,29.74,29.28,30.26,31.61,30.9,31.63,30.8,28.61,30.63
6240,26.93,27.125,30.13,28.49,31.01,29.79,27.84,28.72,30.48,30.67,30.51,29.63,31.46,29.75,30.61,31.22,29.51,29.62,31.02,31.57,30.86,31.54,29.69,29.08,30.64
6480,26.63,26.961,30.2,28.59,31.15,29.81,28.28,28.79,31.25,30.71,31.07,30.28,31.68,30,31.46,30.22,29.78,29.77,30.32,31.64,30.09,30.78,29.66,28.65,30.84
6720,26.89,27.117,30.18,28.27,31.12,30.61,28.43,28.72,30.55,31.27,31.12,29.72,31.79,30.02,30.71,30.39,27.21,29.8,31.08,30.76,31.02,31.74,30.88,29.09,30.93
6960,26.8,27.113,30.22,28.56,31.13,30.7,28.49,28.36,31.22,30.72,30.62,29.66,31.71,30.72,31.63,30.45,27.25,29.41,31.13,31.75,30.9,31.68,30.97,29.17,28.18
7200,26.92,26.935,30.24,28.23,30.64,30.53,28.57,28.45,31.22,31.16,30.7,29.77,31.86,30.58,31.51,31.39,30.04,29.37,30.26,30.77,30.34,31.7,30.85,29.11,28.31
7440,26.88,27.08,30.06,28.34,31.26,29.97,28.19,28.38,31.25,31.29,30.68,29.75,31.91,30.7,30.8,31.48,30.11,29.88,30.4,30.88,31.06,30.98,29.91,29.21,28.32
7680,26.88,27.134,30.23,28.78,31.29,30.03,28.73,28.49,31.31,31.45,31.23,30.46,32.01,30.75,30.89,31.57,30.39,29.97,31.21,31.84,31.13,31.03,30.15,28.72,28.43
7920,26.94,27.146,30.27,28.73,30.68,30.21,28.56,28.51,30.64,30.8,31.23,29.81,32.08,30.27,31.75,31.43,27.53,29.97,30.45,30.94,31.08,31.8,30.17,28.73,31.1
8160,26.94,27.003,30.3,28.77,30.78,30.87,28.11,28.51,30.72,30.91,31.28,29.87,32.06,30.32,31.04,30.69,30.27,29.99,30.45,31.82,31.16,31.02,30.29,28.74,31.2
8400,26.92,27.131,30.21,28.77,31.37,30.84,28.7,28.9,30.71,31.39,30.88,30.55,32.18,30.13,31.76,30.75,27.69,29.51,30.46,31.81,30.56,31.83,30.2,28.75,31.26
8640,26.72,27.11,30.29,28.37,31.21,30.21,28.34,28.9,31.43,31.49,30.84,29.86,32.07,30.91,31.81,31.65,27.72,29.97,30.52,30.98,30.52,31,31.16,28.8,28.61
8880,26.97,26.976,30.3,28.41,30.79,30.82,28.81,28.9,31.38,30.92,30.86,29.93,31.13,30.42,31.87,31.73,30.54,29.56,31.23,31.85,31.2,31.95,30.31,29.27,28.68
9120,26.81,26.986,30.37,28.81,31.39,30.95,28.32,28.58,31.4,30.91,30.92,30.02,32.14,30.99,31.91,30.82,27.78,30.06,30.52,31.03,31.19,31.15,31.35,28.8,28.72
9360,26.87,27.107,30.34,28.79,30.85,30.2,28.35,28.49,31.39,31.48,30.86,30.53,32.19,30.38,31,31.65,27.82,29.61,30.48,31.02,31.19,31.11,30.36,28.77,28.65
9600,26.66,27.14,30.36,28.49,31.38,30.78,28.7,28.58,31.44,31.56,31.31,30.01,32.56,31,31.89,30.92,27.83,29.88,30.55,31.9,31.26,32.01,31.32,28.81,31.43
9840,26.91,27.114,30.34,28.84,31.45,30.26,28.41,28.89,31.39,31.47,30.92,30.05,32.32,31.03,31.95,30.97,30.66,30.06,31.25,30.98,31.29,31.26,31.28,29.27,28.95
10080,26.92,27.122,30.38,28.52,30.89,31.05,28.93,28.61,30.8,30.98,30.93,30.03,32.37,31.1,31.99,31.82,27.94,29.51,31.31,31.92,31.22,31.19,31.4,28.82,31.49
10320,26.64,26.96,30.33,28.81,30.96,30.95,28.83,28.56,31.47,30.96,31.44,30.65,32.39,30.36,31.94,31.75,30.73,29.49,30.53,31.9,31.33,31.2,30.51,28.81,28.97
10560,26.66,27.11,30.43,28.93,31.48,30.44,28.44,28.62,31.49,31.6,30.97,30.53,32.47,30.44,31.98,31.79,28.04,29.57,30.58,31.11,30.76,31.27,31.31,28.79,28.93
10800,26.64,26.951,30.4,28.55,31.4,30.32,28.94,28.55,31.36,31.56,31.41,29.96,32.34,31.12,31.99,31.85,27.83,30.03,31.31,31.92,30.65,32.02,31.48,28.83,28.9
11040,26.9,27.133,30.37,28.86,31.48,31.13,28.94,28.55,31.48,31.04,30.89,30.09,32.54,31.19,31.22,31.9,30.8,29.53,30.59,31.99,31.31,31.29,31.49,29.29,29.03
11280,26.94,27.129,30.31,28.96,31.07,30.42,28.93,28.93,31.4,31.51,31.5,30.69,32.51,30.47,31.88,31.12,30.81,29.56,30.6,31.94,31.34,32.12,30.56,28.81,31.64
11520,26.92,27.034,30.2,28.67,31.58,31.15,28.59,28.97,31.48,31.03,31.49,30.72,32.75,30.43,31.76,31.09,31.11,29.61,30.62,32,30.81,31.37,30.54,29.29,29.16
11760,26.96,27.141,30.23,28.94,31.56,30.48,29.02,29.01,30.89,31.63,31.5,30.66,32.7,31.21,32.05,31.09,28.3,29.64,30.6,31.05,31.32,31.31,30.63,28.88,31.59
12000,26.87,27.131,30.37,28.92,31.09,30.56,29.03,28.62,31.5,30.99,31.51,30.73,32.64,31.13,31.27,31.92,30.87,30.07,30.67,31.17,31.37,32.18,31.46,28.83,29.14
12240,0,0,30.49,28.63,31.13,30.6,29.04,28.68,30.88,31.1,31.08,30.18,32.57,30.7,32.12,31.96,30.86,30.12,31.43,31.19,30.75,31.33,31.65,28.84,29.17
12480,0,0,30.47,0,31.53,30.55,0,0,31.51,31.57,31.01,30.77,32.47,31.12,31.31,31.18,0,30.15,31.4,32.05,30.76,32.19,30.72,0,31.64
12720,0,0,30.43,0,30.95,31.15,0,0,31.52,31.6,31.05,30.25,32.63,31.23,32.1,31.22,0,0,30.72,32.03,30.69,32.21,31.58,0,0
12960,0,0,0,0,0,0,0,0,0,0,0,0,32.77,0,32.07,0,0,0,0,31.19,0,32.24,0,0,0
13200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13440,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> plotdata/rankk_1level_abc_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,225.27,226.1,222.46,165.65,143.13,109.45,104.02,218.28,182.6,154.46,156.03,141.65,40.8,109.02,104.98,80.08,40.13,193.64,163.44,155.8,141.9,108.72,73.07,198.53,44.07
480,224.29,228.19,236.32,231.48,232.67,184.5,191.19,235.67,249,237.94,226.71,221,88.65,179.96,192.83,155.39,80.01,237.77,239.42,235.66,210.82,197.67,141.35,232.2,88.08
720,224.58,227.79,232.86,231.22,251.11,224.14,205.68,226.01,212.66,195.56,237.72,234.57,126.28,220.16,231.39,184.3,103.99,215.75,210.4,194.73,235.45,235.41,188.89,201.81,124.59
960,223.31,227.16,235.95,207.02,199.97,227.34,233.2,234.89,247.59,239.05,211.03,198.04,81.95,223.78,235.37,232.42,128.74,225.26,238.75,228.15,209.62,187.02,204.85,221.72,79.21
1200,224.57,227.63,235.02,234.73,240.91,189.2,230.96,217.54,231.87,204.4,236.57,219.77,97.83,186.24,184.09,247.73,171.17,208.44,207.03,189.03,221.85,215.84,157.7,208.02,105.15
1440,223.65,230.72,235.93,237.89,249.83,214.32,197.28,227.96,235.78,238.52,247.7,242.76,113.09,192.88,207.31,172.3,175.76,223.36,238.06,227.57,246.05,218.91,180.84,221.7,122.87
1680,224.18,230.69,234.92,222.58,213.06,230.08,217.77,227.14,234.46,222.78,222.31,208.3,95.5,227.73,237.89,205.87,114.6,210.81,212.18,208.68,220.73,187.51,201.08,219.98,90.19
1920,224.41,230.58,244.83,235.18,229.77,239.7,229.1,235.03,246.95,237.37,239.16,232.83,111.71,223.39,233.72,209.11,137.25,223.92,225.42,225.58,225.1,220.67,202.08,221.74,110.25
2160,224.52,227.73,235.47,237.74,237.24,192.41,234.52,218.57,235.25,224.23,247.16,241.14,124.47,202.64,199.38,221.57,140.56,224.05,224.36,211.12,232.74,234.06,176.92,210.83,112.83
2400,224.97,230.52,235.67,224.05,229.71,220.75,229.68,234.88,235.74,236.42,226.42,221.41,93.44,203.43,215.33,245.96,163.85,223.73,236.55,225.67,224.02,209.04,191.92,221.28,95.87
2640,224.37,230.17,225.69,235.14,243.48,231.17,199.98,218.43,236.13,224.39,240.25,233.39,103.9,214.01,240.15,191.28,178.19,212.98,225.29,212.59,238.81,207.74,190.69,211.27,104.55
2880,222.09,226.69,236.88,231.01,237.23,237.02,213.05,234.11,233.13,235.88,246.52,238.75,111.71,237.03,246.12,205.57,186.77,223.95,235.75,224.41,231.94,232.67,201.33,221.28,112.66
3120,223.3,226.98,226.55,224.27,231.19,199.37,230.63,219.15,236.59,225,216.93,211.8,105.52,194.63,205.84,229.39,133.47,224.47,225.92,213.59,226.56,212.14,185.58,210.86,105.5
3360,223.03,225.62,235.88,234.56,243.23,209.97,234.71,234.29,245.76,235.55,240.63,230.33,114.98,221.88,231.38,237.45,154.24,223.31,224.73,208.65,237.88,209.42,196.39,220.32,113.35
3600,222.43,224.87,234.88,237.55,236.48,232.04,237.15,218.17,234.95,224.96,246.4,235.41,124.13,231.02,239.69,231.88,162.73,213.56,225.74,198.53,229.46,232.43,206.78,212.07,121.44
3840,223.23,225.41,236.13,238.05,239.28,236.63,237.89,225.78,243.51,235.08,248.91,229.34,129.62,236.53,245.03,235.04,155.78,233.8,235.44,223.32,243.96,221.76,214.95,220.07,128.4
4080,223.68,224.41,246.03,234.4,242.74,238.82,224.17,235.11,248.26,240.18,240.81,228.59,115.24,239.47,247.57,222.22,179.1,225.42,240.32,230.22,235.78,210.28,207.7,232.12,114.18
4320,223.61,227.21,243.82,237.39,248.2,210.53,220.46,223.9,244.23,234.83,233.16,233.17,110.66,223.23,232.78,230.75,173.14,233.82,234.88,223.48,230.04,230.89,199.68,220.41,121.16
4560,223.66,224.44,237.92,238.53,250.65,230.34,224.97,226.3,237.62,227.09,248.93,226.71,129.28,230.52,238.26,238.05,191.45,224.93,238.37,213.47,242.19,222.12,208.18,223.86,126.93
4800,223.82,223.44,234.78,233.74,229.9,234.77,236.16,223.73,244.02,234.05,227.9,227.89,115.27,222.13,243.4,243.62,161.09,232.1,222.8,222.85,223.83,210.81,200.54,228.64,115.39
5040,223.82,224.02,245.81,231.68,235.76,236.81,227.49,234.09,237.6,225.67,233.38,232.13,122.63,239.31,245.26,232.59,156.08,236.3,227.21,229.53,239.75,216.11,205.76,222.68,113.04
5280,224.68,223.56,242.94,238.22,239.29,211.27,224.67,223.1,233.05,233.13,249.08,225.78,114.09,210.16,231.68,213.47,161.07,232.03,222.15,221.98,240.94,234.82,189.59,228.07,117.66
5520,224.52,222.68,245.76,233.11,230.3,229.1,230,226.18,247.77,238.07,227.34,226.19,115.79,230.66,224.05,220.37,179.65,235.58,225.61,213.05,233.27,210.5,208.54,221.69,115.53
5760,222.63,223.63,242.31,237.1,247.77,232.85,233.2,230.55,233.61,231.97,245.56,231.27,108.47,221.88,228.54,237.95,170.99,230.88,233.82,221.03,238.86,216.18,199.92,227.09,120.71
6000,224.59,221.25,237.3,232.33,250.12,225,234.63,233.53,235.87,236.89,236.7,224.64,127.12,239.23,243.85,241.92,191.19,235.57,238.07,227.29,241.16,234.26,219.47,221.13,125.42
6240,222.39,223.53,241.56,232.49,229.41,222.84,235.47,222.44,242.36,232.11,239.69,226.35,115.29,211.38,230.77,232.01,164.91,219.72,221.59,222.09,232.72,224.02,203.04,227.02,116.27
6480,224.19,223.5,245.32,237.07,234.41,228.06,223.6,232.4,247.24,223.9,245.01,229.8,108.9,217.08,236.6,214.71,158.25,234.68,237.13,226.66,237.49,216.03,208.58,221.19,112.55
6720,223.93,223.43,241.31,237.86,238.27,231.22,229.43,221.24,242.41,231.04,247.67,234.93,122.98,234.71,227.04,232.73,175.55,220.14,220.63,221.04,239.51,221.14,200.49,226.69,124.62
6960,222.33,225.6,245.79,231.87,229.3,234.3,231.72,231.87,247.32,223.35,238.96,224.81,115.89,225.38,242.73,224.95,166.19,234.34,236.1,225.82,231.7,211.16,218.33,230.37,116.84
7200,223.35,222.92,232.67,229.94,234.94,221.86,233.72,221.33,241.69,230.74,232.5,221.75,108.55,211.15,230.73,240.75,185.07,218.32,231.73,206.52,227.63,229.63,203.91,216.07,119.86
7440,222.9,223.21,236.91,231.59,237.42,227.46,234.83,226,246.24,235.42,247.62,232.67,112.02,230.37,236.11,244.2,189.84,222.76,235.47,210.78,239.52,219.3,209.78,221.2,115.41
7680,223.79,223.75,237.73,238.11,239.21,220.13,234.53,227.17,247.49,226.62,238.21,224.28,127.23,221.34,238,232.12,176.53,235.4,226.77,214.88,232.51,236.14,213.48,231.47,117.98
7920,224.68,223.71,244.63,236.05,246.49,233,219.9,231.85,246.15,222.52,231.82,229.35,119.99,224.69,229.31,220.34,173.12,222.65,223.47,211.03,235.99,215.13,217.86,229.84,111.58
8160,224.26,221.18,237.8,237.79,237.37,223.56,224.41,231.65,246.69,237.13,246.91,232,124.27,227.25,243.41,236.59,177.66,224.12,225.82,227.61,238.23,233.22,220.18,221.03,124.24
8400,224.42,223.61,244.75,238.2,239.3,216.32,233.3,223.44,235.88,233.91,238.06,233.11,127.23,217.4,222.96,239.42,167.07,232.87,235.56,210.34,239.92,222.21,196.68,229.38,127.9
8640,221.24,223.61,245.47,235.47,233.87,218.62,228.01,232.51,248.01,225.94,232.47,220.12,118.16,234.48,238.31,229.75,184.36,234.12,237.69,226.72,235.07,216.28,200.01,229.63,112.68
8880,224.25,223.86,236.2,237.65,248.75,232.52,226.44,230.34,244.76,222.41,235.77,222.89,110.91,236.87,240.74,244.67,187.71,232.39,223.82,223.27,238.36,219.39,217.17,228.64,123.61
9120,223.94,220.69,245.47,231.37,250.52,233.89,219.16,225.38,237.44,224.06,248.65,224.54,125.64,226.25,231.72,232.63,177.16,222.96,226.13,213.05,239.06,221.54,206.59,230.48,126.99
9360,224.44,226.69,244.13,228.91,245.32,226.18,230.62,230.41,244.3,222.24,231.74,219.39,118.35,217.42,222.67,235.67,162.53,221.62,223.2,222.85,226.34,228.16,209.43,220.93,120.28
9600,223.47,225.25,238,237.41,248.7,218.59,232.12,231.17,246.02,225.06,246.64,230.7,111.02,233.16,236.98,226.41,176.86,233.91,237.18,225.38,236.88,232.14,200.36,229.82,123.82
9840,221.54,223.5,235.2,237.97,250.13,231.56,233.64,222.82,243.93,232.53,248.33,231.84,125.33,235.77,228.06,242.54,168.66,221.17,233.92,221.83,238.6,220.76,216.93,227.45,117.03
10080,224.38,223.38,237.63,228.09,232.86,232.87,233.81,231.35,246.43,235.41,242.69,227.51,117.17,226.47,241.8,243.71,170.42,234.06,236.34,225.14,224.53,228.01,219.06,230.36,120.7
10320,224.12,225.09,243.12,237.15,236.94,215.88,226.4,229.33,233.95,231.66,246.38,230.69,120.9,217.01,233.48,231.63,188.49,221.54,233.69,222.01,236.95,231.78,196.47,218.85,114.16
10560,223.4,223.4,236.21,237.59,250.18,230.44,229.62,231.45,235.74,223.98,237.07,223.29,113.15,232.82,225.21,235.57,190.43,223.03,236.22,225.2,238.34,221.9,199.1,220.42,116.64
10800,223.87,223.51,242.44,227.96,244.47,220.64,231.97,228.96,243,231.48,232.07,225.5,108.43,235.3,228.54,238.72,162.66,230.7,233.36,222.23,233.16,215.27,216.61,217.75,111.2
11040,221.76,225.47,245.79,237,237,233.15,232.75,224.86,235.57,233.82,233.93,229.64,119.31,237.8,240.39,228.32,165.58,232.52,224.64,223.79,236.6,217.88,205.75,228.87,123.35
11280,222.86,222.73,242.24,232.41,249.17,224.84,234,221.44,242.95,231.39,236.3,222.2,112.58,227.85,233.06,231.03,182.28,229.91,233.2,209.21,237.67,233.23,196.97,225.64,125.83
11520,223.35,224.52,245.25,238.26,239.64,218.43,226.29,230.68,235.13,232.74,238.39,224.04,124.61,231.7,236.03,232.01,182.87,222.76,224.51,224.75,229.39,222.35,199.64,228.64,127.77
11760,222.41,225.32,245.96,236.74,235.69,230.98,221.76,231.01,236.96,225.22,234.03,229.55,118.35,234.8,238.71,235.44,187.49,233.08,236.86,213.82,226.42,217.3,203.2,229.35,114.62
12000,223.86,223.55,245.34,231.86,237.02,232.37,231.03,230.47,244.99,223.81,247.34,222.59,120.42,224.54,228.88,225.38,189.77,222.58,235.19,224.14,228.7,233.34,218.5,228.37,116.76
12240,223.73,223.64,244.46,238.01,239.32,223.07,232.24,230.25,236.7,235.51,248.34,224.16,123.21,227.06,230.58,227.51,178.2,234.1,225.91,213.5,230,235.05,207.08,221.12,118.19
12480,220.7,220.54,245.04,235.91,244.9,217.82,233.31,223.85,243.93,232.86,244.58,228.6,116.09,220.58,235.07,242.09,165.83,221.73,235.38,222.8,235.09,217.67,199.21,220.1,122.47
12720,223.4,223.69,237.46,237.34,237.63,230.83,226.18,231.06,236.04,224.68,247.3,231.13,120.21,233.94,237.71,243.48,168.54,234.24,236.78,212.82,228.01,221.14,215.57,228.73,116.16
12960,223.72,222.3,236.03,237.52,250.84,230.96,228.16,229.72,235.99,232.71,237.3,231.53,114.01,223.95,239.21,222.76,184.21,231.5,223.74,210.87,230.33,221.8,204.11,226.55,118.26
13200,223.36,225.89,245.81,235.23,234.88,232.55,230.69,230.92,246.13,225.73,244.65,229.35,110.78,237.38,231.48,237.99,172.85,232.99,225.47,213.43,234.99,218.11,220.03,229.85,122.71
13440,221.27,223.68,244.46,237.24,238.83,217.82,232.11,230.27,243.63,233.1,235.99,221.66,119.36,231.03,224.78,227.85,175.1,231.74,234.48,210.05,237.55,232.71,212.9,227.59,124.39
13680,223.37,221.89,246.1,237.42,250.42,229.81,224.95,230.92,245.86,234.28,237.3,231.09,121.11,233.55,226.75,229.88,190.49,233.58,225.07,225.62,238.12,234.31,214.53,221.03,127.11
13920,223.63,220.71,235.74,234.81,234.94,231.58,232.81,229.76,243.68,232.75,233.65,228.04,109.66,223.56,239.14,231,179.32,230.74,234.71,223.15,234.67,229.78,218.23,219.44,114.11
14160,222.69,223.46,244.88,231.34,248.52,232.19,227.54,230.38,235.27,224.58,235.76,229.89,112.07,236.69,240.14,223.4,181.94,222.44,224.67,212.07,236.57,219.13,206.21,229.42,124.44
14400,222.81,225.16,243.62,237.72,249.92,225.95,230.38,222.04,234.3,230.92,237.41,223.49,119.12,229.98,234.95,237.19,183.43,221.39,233.79,210.07,237.56,221.39,211.67,227.35,126.37


==> plotdata/rankk_1level_abc_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,26.75,27.056,29.08,26.87,27.79,24.15,21.3,27.9,28.11,28.17,24.75,27.05,11.73,23.82,25.42,23.35,14.91,28.05,28.33,27.41,25.4,25.59,20.42,27.67,12.06
480,26.98,27.199,30.18,28.46,30.19,28.28,27.39,28.89,30.77,30.18,30.06,29.31,17.33,28.29,29.25,28.37,21.16,29.51,30.25,29.78,30.03,29.16,25.84,28.88,17.8
720,26.98,27.143,29.76,29,30.85,29.7,28.29,28.44,30.23,29.42,30.79,30.09,22.6,29.65,30.64,29.65,25.11,28.94,29.52,28.68,30.88,30.46,28.14,28.41,22.42
960,26.91,27.149,30.22,28.47,30.12,30.11,29.03,28.93,30.73,30.08,29.84,29.2,17.99,30.19,31.17,30.96,26.63,29.51,30.27,29.88,29.76,28.97,29.32,28.93,18.35
1200,26.95,27.153,29.91,28.8,30.7,28.28,29.23,28.57,30.37,29.64,30.26,29.72,19.81,28.52,29.64,31.06,27.61,28.8,29.72,29.06,30.52,29.96,26.84,28.52,20.24
1440,26.98,27.12,30.06,29,31.07,29.39,28.08,28.82,30.77,30.14,30.68,30.1,22.11,29.4,30.44,29.37,28.07,29.35,30.29,29.71,30.85,30.41,27.8,28.91,22.29
1680,26.68,27.056,29.85,28.66,30.35,29.86,28.53,28.58,30.38,29.72,30.17,29.45,19.45,29.96,30.89,30.03,24.3,29.26,29.81,29.15,30.23,29.47,28.87,28.5,19.6
1920,26.92,27.032,30.17,28.83,30.85,29.94,28.93,28.84,30.72,30.11,30.48,29.89,20.76,30.12,31.19,30.7,25.65,29.35,30.23,29.62,30.68,30.1,29.13,28.71,20.98
2160,26.91,26.961,29.77,29.08,30.97,29.03,29.1,28.59,30.39,29.75,30.79,30.11,21.95,28.97,30.29,30.89,26.55,29.36,29.8,29.27,30.83,30.48,27.72,28.3,21.95
2400,26.94,27.109,30.12,28.58,30.53,29.59,29.22,28.9,30.69,30.1,30.25,29.7,18.5,29.54,30.65,31.17,26.9,29.44,30.23,29.67,30.33,29.66,28.5,28.8,20.39
2640,26.91,27.065,29.79,28.76,30.82,28.36,28.31,28.67,30.44,29.75,30.45,30.02,20.99,29.99,30.89,29.62,27.48,29.3,29.03,29.16,30.71,30.01,28.88,27.44,21.2
2880,26.88,26.864,29.99,28.92,31.05,30.01,28.71,28.85,30.75,30.06,30.66,30.09,21.65,30.15,31.11,30.57,27.41,29.39,30.12,29.57,30.7,30.38,29.3,28.71,21.69
3120,26.76,27.112,29.93,28.61,30.45,28.76,29.01,28.66,30.52,29.61,30.26,29.63,20.4,28.94,30.03,30.65,24.91,29.32,29.95,28.99,30.32,29.41,27.85,28.72,20.86
3360,26.66,27.087,30.08,28.89,30.8,29.63,29.09,28.82,30.76,30.1,30.57,29.95,21.21,29.68,30.68,31.01,26.13,29.32,30.09,29.64,30.37,30.17,28.65,28.8,21.47
3600,26.51,26.84,29.68,28.86,31,29.86,29.16,28.55,30.26,29.5,30.73,30.06,21.81,29.81,30.96,31.13,26.79,28.94,29.71,29.07,30.84,30.25,28.98,28.41,21.88
3840,26.66,26.995,29.96,28.86,31.08,30.03,29.26,28.81,30.7,30.07,30.87,30.18,22.68,30.21,31.27,31.23,27.48,29.25,30.09,29.66,30.79,30.56,29.31,28.8,22.75
4080,26.91,27.011,30.23,28.75,30.87,30.1,28.95,28.94,30.69,30.19,30.62,29.98,21.41,30.16,31.22,30.62,27.48,29.48,30.32,29.71,30.67,30.2,29.42,28.81,21.51
4320,26.82,27.102,30.05,28.94,31.04,29.75,28.99,28.84,30.61,30.06,30.73,30.04,21.8,29.68,30.79,30.87,27.61,29.3,30.11,29.45,30.73,30.16,27.19,28.82,21.88
4560,26.96,26.986,30.16,29.11,31.08,30.02,29.07,28.87,30.78,30.12,30.8,30.13,22.56,29.75,30.96,31.03,27.54,29.63,29.26,27.31,30.89,29.88,28.88,28.84,22.59
4800,26.88,27.122,30.02,28.95,30.75,30.09,29.22,28.79,30.64,30.1,30.64,29.95,21.41,30.15,31.07,31.14,26.4,29.2,30.11,29.63,30.67,30.24,29.25,28.81,21.56
5040,26.89,26.988,30.15,28.88,31.09,30.09,29.19,28.91,30.76,30.19,30.73,30.08,21.77,30.19,31.21,31.24,26.84,29.46,30.28,29.74,30.74,30.42,29.35,28.84,22.1
5280,26.93,27.091,30.1,28.9,31.06,28.38,28.9,28.85,30.61,30.04,30.82,30.11,22.48,29.85,30.8,30.7,27.23,29.26,28.6,29.52,30.85,28.83,28.81,28.76,22.56
5520,26.99,27,30.07,28.97,30.86,29.98,29.08,28.92,30.75,30.16,30.58,29.94,21.44,29.98,30.53,30.85,26.31,29.52,30.25,29.75,30.66,30.18,29.13,28.85,21.75
5760,26.8,27.141,30.07,28.92,30.82,30.03,29.11,28.74,30.63,30.04,30.79,30.03,21.75,30.06,31.06,30.98,27.76,29.43,30.08,29.52,30.95,30.33,28.15,28.79,21.95
6000,26.67,27.153,30.18,28.97,30.88,29.97,29.17,28.88,30.73,30.19,29.37,30.13,22.22,30.13,31.29,31.15,27.67,29.49,30.33,29.62,30.82,30.52,29.46,28.89,22.35
6240,26.93,27.125,30.04,28.69,30.89,29.15,29.21,28.77,30.53,30.02,30.58,29.98,21.45,29.73,30.91,31.25,26.37,29.32,30.11,29.53,30.73,30.09,28.78,28.7,16.32
6480,26.63,26.961,30.05,28.88,30.99,29.91,28.9,28.93,30.78,30.21,30.71,29.93,21.85,27.83,30.98,30.54,26.94,29.44,30.22,29.74,30.85,30.4,29.04,28.8,21.88
6720,26.89,27.117,29.85,28.91,31.06,30.03,29.01,28.86,30.58,30.05,30.82,30.1,22.25,29.99,31.14,30.88,27.4,29.22,30.04,29.57,30.85,30.48,29.18,28.81,22.53
6960,26.8,27.113,30.06,28.81,30.8,28.41,29.13,28.94,30.65,30.2,30.44,29.81,21.47,30.22,31.23,30.99,25.22,29.5,30.2,29.76,30.69,29.22,29.21,28.62,21.54
7200,26.92,26.935,29.92,28.86,30.93,29.51,29.16,28.74,30.58,29.97,30.46,29.97,21.94,29.56,30.57,30.85,27.65,29.36,30.08,29.22,30.87,30.25,28.37,28.77,22.15
7440,26.88,27.08,29.96,29.03,31.02,29.92,29.2,28.74,30.75,30.15,30.67,29.84,17.78,30.03,30.97,31.2,27.81,29.47,29.14,29.72,30.84,30.3,28.89,28.9,22.3
7680,26.88,27.134,30,29.05,31.09,29.24,29.18,28.92,30.77,30.23,30.85,30.03,20.29,30.06,31.06,31.21,27.75,29.4,30.28,29.91,30.91,30.58,28.98,28.02,22.55
7920,26.94,27.146,29.76,28.95,30.99,30.14,29.09,28.81,30.73,30.15,30.73,30.09,21.71,30.11,31.21,30.89,26.98,29.53,28.16,29.76,30.77,28.26,28.17,28.93,16.72
8160,26.94,27.003,30.15,28.9,31.03,29.37,29.11,28.65,30.55,30.19,30.77,30.07,21.95,30.17,31.12,31.02,27.2,29.55,30.31,29.74,30.93,30.39,27.17,28.24,22.19
8400,26.92,27.131,30.08,29.03,31.1,27.98,29.19,28.86,30.72,30.18,30.4,30.1,22.51,29.8,30.95,31.08,27.59,29.28,30.16,27.79,30.87,30.57,29.05,28.85,22.49
8640,26.72,27.11,30.09,28.89,30.96,29.19,29.17,28.92,30.67,30.22,30.61,30.04,21.95,30.04,31.07,31.13,27.44,29.55,30.27,29.74,30.81,30.02,29.25,28.76,22.16
8880,26.97,26.976,30.13,28.73,31.01,29.78,29.22,28.82,30.62,30.11,30.85,30.04,22.11,30.06,31.23,31.26,27.74,29.36,30.25,29.46,30.84,30.39,29.36,28.84,22.29
9120,26.81,26.986,29.9,29.05,31.1,30.07,29.05,28.88,30.65,28.04,30.65,29.62,19.48,28.68,31.26,30.87,27.73,29.52,30.21,29.91,30.83,30.48,29.28,28.91,22.56
9360,26.87,27.107,30.11,28.87,30.98,29.85,29.07,28.83,30.63,29.82,30.62,30.02,21.88,29.88,30.88,31.11,26.83,29.56,30.16,29.64,30.63,30.31,29.01,28.89,22.08
9600,26.66,27.14,30.17,28.97,31.03,28.59,29.2,28.92,29.84,30.27,29.7,30.12,22.24,29.8,31.02,31.13,26.86,29.53,30.33,29.7,29.25,30.3,29.21,28.82,21.99
9840,26.91,27.114,30.06,28.89,31.17,30.13,29.18,28.86,30.71,29.99,30.8,29.69,22.45,30.19,31.24,31.22,27.59,29.43,30.11,29.56,30.76,29.46,29.3,28.84,22.6
10080,26.92,27.122,29.94,28.93,31.03,30.07,29.24,28.87,30.72,30.16,30.48,30.01,21.86,30.09,31.18,31.22,27.57,28.26,30,29.63,29.86,30.27,29.4,28.76,16.84
10320,26.64,26.96,30.07,28.77,31,28.99,29.05,28.88,30.68,30.06,30.63,30.1,16.77,29.69,30.34,30.84,27.42,29.36,30.13,29.64,30.82,30.25,28.96,27.99,22.24
10560,26.66,27.11,30.06,29.11,31.06,30.02,28.98,28.89,30.65,30.21,30.79,30.08,22.24,29.89,30.92,31.04,27.79,29.18,30.19,29.74,30.79,27.57,29.11,28.91,0
10800,26.64,26.951,30.05,28.88,30.24,29.75,29.14,28.83,30.6,30.04,30.64,29.84,0,30.18,29.79,30.98,26.79,29.32,29.46,29.7,30.69,29.61,29.31,28.85,0
11040,26.9,27.133,30.04,29,30.96,29.69,29.21,28.84,30.73,30.21,30.72,30,0,30.1,29.15,31.1,27.03,28.5,30.21,29.79,30.82,30.19,29.4,28.84,0
11280,26.94,27.129,30.01,28.95,31.03,29.25,29.24,28.74,30.6,30.04,30.8,30.08,0,29.82,30.76,31.25,27.57,29.43,29.93,29.58,30.84,30.5,28.88,28.73,0
11520,26.92,27.034,30.11,28.98,31.18,30.03,29.23,28.73,30.69,30.19,30.61,30.07,0,29.98,31.01,30.84,27.67,29.4,30.02,29.77,30.63,30.62,27.69,28.31,0
11760,26.96,27.141,30.16,28.84,30.98,30.06,29.12,28.89,30.79,30.23,30.67,29.94,0,30.1,31.07,31.09,27.65,29.38,28.51,29.64,30.49,30.38,28.89,28.87,0
12000,26.87,27.131,29.92,28.94,31.06,28.24,29.18,28.8,30.52,29.62,30.69,30.09,0,30.15,31.03,31.13,27.77,29.5,29.42,29.7,30.83,28.55,29.43,28.72,0
12240,0,0,30.09,28.27,31.07,29.62,29.22,28.92,29.27,30.07,30.71,30.13,0,30.07,29.4,31.16,0,29.49,30.21,29.61,30.41,30.59,29.44,28.9,0
12480,0,0,30.05,28.87,31.02,29.94,29.22,28.86,30.66,30.21,29.34,30.06,0,30.03,28.95,31.02,0,29.55,29.79,29.59,30.85,30.34,0,0,0
12720,0,0,29.98,0,31.1,0,0,0,30.74,0,29.85,0,0,0,31.22,31.19,0,0,0,0,30.91,0,0,0,0
12960,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13440,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> plotdata/rankk_1level_naive_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,225.27,226.1,60.62,43.85,44.67,33.03,26.57,60.26,61.52,59.86,43.49,44.45,28.11,32.66,34.95,27.44,20.01,58.38,59.09,57.31,44.1,41.7,29.99,59.22,27.47
480,224.29,228.19,96.02,70.91,74.91,57.93,48.31,94.43,97.38,92.42,73.15,72.59,50.08,56.91,60.61,50.12,37.99,91.7,93.21,90.4,73.96,70.82,53.4,91.57,50.04
720,224.58,227.79,119.59,92.78,98.28,77.95,65.8,115.12,121.36,115.98,96.52,96.27,69.24,77.06,81.33,68.7,54.05,114.9,117.01,113.56,96.27,93.22,73.11,115.72,67.14
960,223.31,227.16,139.54,108.11,113.26,94.49,80.52,132.37,140.2,135.65,112.77,112.29,84.05,94.1,98.13,84.67,67.75,134.46,135.52,131.81,112.17,109.53,88.65,131.53,81.46
1200,224.57,227.63,151.5,122.25,130.21,105.83,93.24,146.1,153.26,147.82,127.71,125.3,97.75,105.42,109.71,97.54,77.16,146.46,150.28,145.42,128.8,124.51,99.62,144.62,97.14
1440,223.65,230.72,162.74,134.92,142.24,118.58,100.49,155.49,165.4,160.54,141.22,137.34,110.07,117.86,123.43,105.11,90.71,158.53,161.72,156.72,141.6,136.24,112.39,155.22,106.05
1680,224.18,230.69,170.51,140.09,149.8,128.92,111.97,162.69,172.92,168.63,148.45,145.55,117.16,129.27,134.14,118.17,96.21,166,170.17,165.28,148.6,144.32,124.34,160.6,116.68
1920,224.41,230.58,178.1,149.86,159.94,137.78,121.38,170.3,182.42,176.14,158.48,155.51,126.93,137.69,142.99,126.76,103.86,173.84,177.48,173.72,157.58,154.34,132.93,170.05,129.25
2160,224.52,227.73,184.24,156.67,167.48,142.27,127.71,174.79,187.55,182.31,165.88,161.37,139.06,141.24,146.55,134.8,111.67,178.53,184.32,179.56,166.13,162.55,136.73,173.69,137.55
2400,224.97,230.52,189.01,158.48,168.83,152.23,135.46,179.68,192.82,188,168.17,165.3,143.56,150.85,156.87,142.67,123.4,183.39,188.46,186.69,167.4,165.62,146.04,178.11,142.37
2640,224.37,230.17,192.56,166.48,178.18,158.32,134.58,182.72,195.42,190.64,178.29,172.53,151.51,157.02,163.38,142.31,129.96,185.46,192.6,189.32,176.2,175.15,152.67,179.68,149.6
2880,222.09,226.69,197.92,171.01,183.54,163.79,144.92,186.62,201.75,197.62,182.57,179.34,153.25,164.6,169.08,152.35,130.82,191.95,196.71,194.89,180.78,180.97,159.31,186.77,154.98
3120,223.3,226.98,196.78,170.44,182.55,163.46,150.88,187.7,202.51,198.5,181.8,177.25,159.54,161.24,168.08,158.12,135.65,192.34,199.01,195.87,181.01,180.87,158.58,187.07,154.08
3360,223.03,225.62,202.63,177.72,190.21,171.94,153.97,192.45,207.23,203.62,190.73,186.29,167.2,172.14,176.99,163.16,138.9,197.32,202.42,202.21,189.34,188.03,167.53,191.24,164.6
3600,222.43,224.87,201.74,181.38,194.17,175.75,157.74,191.07,205.69,203.74,195.01,188.15,171.53,176.75,182.58,167.8,144.62,197.2,202.23,202.11,192.84,191.65,172.31,191.56,169.38
3840,223.23,225.41,209.04,183.79,196.95,179.68,162.93,197.04,212.28,208.18,198.22,192.01,176.22,179.07,186.07,171.39,148.92,203.24,207.73,207.53,194.79,195.87,175.78,195.44,173.44
4080,223.68,224.41,210.09,186.45,199.46,183.38,162.61,199.21,214.58,211.96,200.25,193.31,179.42,183.66,190.01,173.29,158.83,204.44,210.66,210.24,197.68,198,178.96,197.7,176.69
4320,223.61,227.21,211.45,189.22,201.87,184.79,166.97,200.68,216.27,213.61,201.8,196.62,178.27,185.31,190.84,177.72,163.35,205.8,211.87,211.7,200.73,200.39,181.06,199.28,180.06
4560,223.66,224.44,213.75,190.94,204.38,188.62,170.12,202.57,219.57,216.14,204.4,199.19,186.37,187.9,194.75,182.13,160.18,207.71,213.39,214.26,203.5,203.16,184.88,201.21,179.34
4800,223.82,223.44,214.77,191.99,205.97,192.37,172.83,203.32,219.21,215.65,205.55,199.69,183.96,192.21,197.31,184.68,160.54,208.99,215.65,215.35,203.64,204.26,187.43,203.27,185.63
5040,223.82,224.02,216.59,193.77,208.46,193.95,175.54,204.55,221.23,217.69,208.03,201.78,192.17,193.2,199.71,187.93,165.34,210.65,216.51,217.35,205.99,206.74,189.95,203.78,188.48
5280,224.68,223.56,217.2,195.24,210.92,194.26,174.16,204.99,221.92,218.86,210,203.58,193.88,193.02,200.13,186.97,176.22,211.63,216.7,218.31,208.01,209.04,190.3,205.69,186.57
5520,224.52,222.68,218.95,195.25,211.26,197.61,178.55,207.8,224.25,221.98,210.75,203.56,195.75,198.45,203.85,191.54,178.63,213.34,218.64,220.06,209.57,209.6,194.21,206.15,188.09
5760,222.63,223.63,219.15,197.6,213.27,199.93,181.06,206.32,224.24,222.37,213.3,206.22,193.56,199.31,205.93,194.43,181.56,213.9,220.27,220.31,211.46,213.45,196.16,206.97,194.97
6000,224.59,221.25,220.79,201,215.04,201.65,184.6,209.24,225.8,222.66,215.53,209.34,196.05,202.72,207.73,196.7,184.02,215.34,219.7,222.2,212.63,214.06,198.36,209.32,192.88
6240,222.39,223.53,220.58,199.53,213.41,201.63,184.97,209.14,225.6,222.85,214.04,206.41,200.73,199.64,205.9,199.04,175.57,217.37,221.38,222.69,213.07,214.6,197.2,208,198.22
6480,224.19,223.5,222.36,200.87,217.48,204.55,182.29,209.1,228.05,226.74,218.09,210.92,199.82,204.07,210.07,196.63,180.41,217.14,223.17,224.28,215.11,217.57,202.19,209.63,196.62
6720,223.93,223.43,221.38,201.78,218.37,206.18,187.33,210.12,227.31,224.01,218.9,210.17,207.01,207.31,211.83,201.44,190.29,216.49,221.13,223.95,216.3,219.22,204.1,209.02,198
6960,222.33,225.6,223.33,200.13,217.36,209.67,190.62,211.5,229.62,228.69,217.46,208.89,206,209.08,213.52,203.49,192.37,218.94,224.47,226.48,214.75,218.11,205.73,210.71,202.55
7200,223.35,222.92,222.67,204.51,220.58,205.51,190.46,210.9,228.47,225.33,220.74,213.62,210.08,206.1,210.46,205.45,186.78,217.44,222.22,225.29,219.67,221.51,202.94,209.64,201.84
7440,222.9,223.21,225.9,203.8,221.3,209.72,192.26,211.46,231.7,229.88,223.8,214.91,211.93,210.77,215.11,207.04,189.14,221.95,223.9,227.73,220.73,222.19,207.13,212.26,207.91
7680,223.79,223.75,225.17,204.84,223.18,212.28,194.59,212,231.09,230.43,224.82,215.33,213.42,212.72,216.69,208.77,197.79,221.06,226.11,228.9,220.76,223.17,209.23,212.7,209.39
7920,224.68,223.71,225.75,205.12,223.58,214.16,194.36,211.53,232,229.87,223.84,214.06,214.17,212.52,217.82,208.84,190.62,221.7,225.16,229.31,221.34,223.59,211.01,213.03,205.47
8160,224.26,221.18,226.36,207.67,224.61,214.39,196.66,213.42,232.16,230.59,226.38,214.88,215.41,213.66,219.14,211.33,200.07,222.23,225.72,230.15,223.91,225.37,211.99,213.97,211.89
8400,224.42,223.61,226.28,208.31,225.53,214.12,196.57,214.14,232.5,230.7,226.02,215.98,217.56,215.22,218.35,212.48,202.29,222.55,225.9,230.8,223.55,225.88,212.14,213.93,213.68
8640,221.24,223.61,227.58,208.35,226.25,215.95,198.74,213.66,233.09,231.87,227.33,215.63,212.93,215.49,220.36,213.5,196.66,223.16,226.54,231.38,223.24,227.12,214.21,215.92,209.29
8880,224.25,223.86,228.62,209.23,227.31,217.13,199.8,214.43,234.24,232,227.52,216.8,219.65,216.79,221.82,214.7,205.06,223.36,226.43,231.99,224.73,227.35,215.04,214.46,210.68
9120,223.94,220.69,228.2,207.89,227.84,219.41,198.11,214.09,234.09,232.68,229.51,219.32,221.08,219.04,221.85,213.4,199.32,224.13,227.3,233.14,225.34,228.4,216.25,215.18,216.79
9360,224.44,226.69,227.49,209.67,227.95,217.28,200.14,212.65,234.61,234.12,227.91,217.28,215.22,216.53,221.16,215.89,205.05,224.5,227.04,232.91,226.26,228.35,215.14,216.68,212.03
9600,223.47,225.25,228.65,210.2,228.95,219.52,201,214.59,234.63,233.25,229.12,220.35,223.27,219.03,222.96,218.78,208.04,225.24,227.54,233.93,227.73,229.38,217.88,217.68,213.67
9840,221.54,223.5,228.6,209.44,229.12,221.88,202.08,214.35,234.21,233.63,229.8,219.06,217.37,221.36,223.73,219.49,209.11,225.24,227.98,233.79,228.39,230.1,218.63,217.74,214.38
10080,224.38,223.38,229.61,208.61,228.39,220.94,204.05,216.08,235.61,236.02,229.21,219.92,217.52,221.75,224.71,219.54,203.43,225.9,228.21,234.68,227.55,230.66,219.97,218.49,219.75
10320,224.12,225.09,229.04,211.86,231.46,219.88,201.51,214.88,235.04,235.05,231.36,219.67,225.53,218.69,222.81,217.61,211.97,225.37,228.2,234.7,229.44,232.55,218.03,216.29,221.61
10560,223.4,223.4,230.71,212.46,231.96,223.6,204.84,215.82,236.25,235.22,232.56,222.21,226.44,222.04,225.3,220.51,205.77,226.48,229.01,235.56,229.42,233.1,221.16,217.08,217.02
10800,223.87,223.51,228.83,210.54,229.75,224.65,205.91,216.55,234.94,235.13,230.21,219.29,225.3,222.85,227.01,221.75,203.06,226.06,229.87,234.71,227.54,231.09,222.21,217.73,221.7
11040,221.76,225.47,230.11,211.63,232.6,225.13,206.59,217.52,236.56,236.23,232.64,220.76,227.66,223.53,226.94,222.68,206.6,227.49,229.56,236.4,230.31,233.02,223.01,219.02,218.69
11280,222.86,222.73,230.72,213.53,232.99,221.82,206.01,216.76,237.12,234.84,233.48,223.49,229.06,220.87,224.7,224.75,208.44,226.32,228.55,235.15,230.53,234.84,220.45,216.04,224.98
11520,223.35,224.52,231.88,213.76,233.74,224.37,206.68,216.57,236.65,237.65,234.6,223.19,229.63,224.57,228.59,224.42,209.74,228.94,229.82,237.24,232.6,234.28,223.31,217.48,225.74
11760,222.41,225.32,231.42,211.83,233.43,225.79,207.37,217.11,237.61,237.2,234.22,221.44,230.76,226.11,228.07,223.65,217.71,228.67,232.51,238.41,232.25,234.67,224.65,218.15,225.98
12000,223.86,223.55,232.24,212.2,233.55,227.29,207.5,216.64,237.72,237.88,235.27,222.17,230.96,226.08,228.87,226.4,211,228.5,231.39,237.36,231.88,235.24,225.36,219.85,221.84
12240,223.73,223.64,231.49,212.55,234.2,227.34,208.81,217.57,237.87,237.74,235.3,222.68,225.98,227.63,229.38,227.24,212.47,228.64,230.87,238.32,233.55,235.86,226.16,218.77,227.87
12480,220.7,220.54,230.92,212.49,234.88,226.65,210.03,219.03,237.29,237.83,235.34,222.33,232.54,225.99,229.18,226.85,217.92,230.38,230.74,238.69,233.39,235.79,225.69,218.77,227.69
12720,223.4,223.69,231.78,212.94,235.32,228.1,210.1,217.45,238.14,238.27,235.94,222.98,227.5,228.32,229.91,227.7,219.91,229.65,231.12,238.46,233.02,236.44,227.37,219.22,229.02
12960,223.72,222.3,231.17,213.61,235.11,229.62,207.8,217.33,239.33,238.56,235.98,223.92,234.27,228.21,230.15,227.35,214.25,229.5,231.38,238.99,233.6,237.01,227.77,220.83,223.99
13200,223.36,225.89,233.03,213.36,235.96,229.42,209.53,218.33,238.75,238.93,235.99,225.08,227.38,229.53,231.12,228.69,222.05,229.9,231.76,239.61,234.48,236.63,228.04,219.6,224.11
13440,221.27,223.68,233.27,215.65,236.9,228.68,211.71,218.76,238.52,239.31,238.03,224.79,235.18,228.27,229.49,230.08,215.36,231.08,232.86,239.03,235.27,238.71,227.25,219.1,225
13680,223.37,221.89,233.43,213.95,237.42,229.74,211.13,218.22,240.77,240.31,237.26,226.49,229.36,228.82,230.82,229.41,223.83,230.58,233.65,239.91,235.89,238.37,228.96,221.86,225.61
13920,223.63,220.71,232.63,213.55,236.63,230.4,211.34,217.58,240.02,239.75,237.34,223.83,235.4,229.8,231.98,230.52,221.61,229.85,233.31,239.86,233.72,238.5,229.82,221.31,231.18
14160,222.69,223.46,233.01,214.44,236.85,230.66,209.51,218.02,239.33,239.63,237.56,225.03,236.14,229.6,232.03,228.22,224.37,230.67,233.61,240.49,234.73,240.07,230.04,220.04,232.04
14400,222.81,225.16,232.62,215.45,237.41,229.36,211.42,217.53,238.77,239.17,238.22,224.89,237.1,227.91,231.04,230.94,225.63,231.12,233.42,240.12,235.36,240.51,228.19,219.27,232.96


==> plotdata/rankk_1level_naive_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,26.75,27.056,19.45,16.65,17.46,13.3,11.98,18.69,20.63,18.89,17.4,16.3,10.59,13.38,14.14,12.16,8.81,18.47,19.1,18.14,16.32,15.37,12.16,19.17,10.09
480,26.98,27.199,24.52,20.88,22.59,18.86,17.13,22.95,24.45,23.54,21.62,21.26,17.74,18.97,19.78,17.85,14.04,23.17,23.68,24.35,21.52,22.17,19.06,22.68,17.97
720,26.98,27.143,25.51,23.23,24.37,22.98,20,24.43,26.14,26.34,25.19,23.88,21.28,23.04,23.85,21,17.45,25.1,26.33,26.31,24.21,24.99,20.62,24.53,21.49
960,26.91,27.149,27.17,24.5,26.52,24.81,22.71,26.1,28.05,26.95,25.53,24.95,23.28,23.96,25.74,23.17,19.81,26.43,27.66,27.74,25.54,26.15,24.28,26.31,23.46
1200,26.95,27.153,27.3,25.36,27.61,25.5,23.88,26.42,28.06,28.22,27.35,26.66,23.41,25.59,26.4,25.68,21.66,26.76,27.5,27.47,27.44,27.35,23.81,26.58,25.17
1440,26.98,27.12,28.2,25.74,27.65,26.51,24.17,26.66,29.13,28.83,27.67,26.91,25.05,26.48,27.47,26.17,25.08,27.49,28.82,29.09,28.19,28.22,25.23,27.13,26.77
1680,26.68,27.056,28.29,26.24,28,27.23,24.86,27.04,28.85,29.03,28.48,27.15,25.91,26.63,28.08,26.23,23.81,28.07,28.47,29.36,28.47,27.65,26.21,26.95,25.05
1920,26.92,27.032,28.46,26.78,29.02,28.06,25.51,27.12,29.72,29.13,28.96,27.66,26.79,28.09,28.04,27.74,24.83,28.32,29.62,29.81,28.24,29.11,27.94,27.62,26.05
2160,26.91,26.961,28.75,26.75,29.36,27.49,26.02,27.41,29.75,29.74,29.3,28.05,28.97,27.57,28.2,27.62,27.44,28.16,29.66,29.97,29.21,28.74,27.17,27.77,29.02
2400,26.94,27.109,29.02,26.76,28.87,27.86,25.94,27.67,30.07,29.53,28.99,28.12,29.32,28.51,29.25,28.12,26.31,28.44,29.46,30.28,28.8,28.91,27.53,27.63,29.34
2640,26.91,27.065,28.98,27.13,29.26,28.3,26.23,27.67,30.06,29.96,29.24,28.47,29.56,28.88,29.04,28.79,28.67,28.42,29.52,30.32,29.55,30.12,28.9,27.68,27.59
2880,26.88,26.864,29.2,27.51,29.47,29.12,26.26,27.66,30.29,29.67,29.34,28.73,30.13,29.16,29.96,29.18,29.13,28.98,29.61,29.9,29.8,30.42,28.37,28.17,30.06
3120,26.76,27.112,29.04,27.29,29.4,29.01,26.89,27.67,29.92,29.79,29.43,28.63,30.22,28.57,29.21,29.49,27.36,28.66,29.66,30.64,29.33,30.41,29.2,27.92,30.18
3360,26.66,27.087,29.17,27.69,29.66,28.84,27.16,27.82,30.32,30.29,29.54,28.95,29.32,28.89,29.64,29.19,28.02,29.11,30.29,30.77,29.96,30.66,28.65,27.98,30.59
3600,26.51,26.84,29.32,27.72,29.77,29.48,27.38,27.7,30.13,29.91,30.12,29.1,30.93,29.61,30.42,29.48,29.93,28.8,30.2,30.12,29.69,30.73,29.58,28.25,29.07
3840,26.66,26.995,29.63,27.84,29.89,29.65,27.43,27.97,30.3,30.42,30.31,29.61,31.24,29.34,30.13,29.68,28.74,29.25,30.05,30.4,30.19,30.14,30.02,28.45,31.13
4080,26.91,27.011,29.52,27.95,30.23,29.86,27.46,28.05,30.38,30.5,30.31,29.23,29.97,29.92,30.35,29.65,30.49,29.31,30.52,30.52,29.78,30.33,29.23,28.54,29.49
4320,26.82,27.102,29.5,27.88,30.03,29.37,27.22,28.05,30.43,30.56,30.38,29.64,31.5,29.44,30.72,29.82,29.33,29.36,30.19,30.5,30.3,31,29.42,28.5,29.74
4560,26.96,26.986,29.75,28.18,30.59,29.54,27.75,28.32,30.77,30.71,30.26,29.49,31.65,30,30.89,30.6,29.53,29.43,30.27,31.19,29.99,30.63,29.38,28.54,31.6
4800,26.88,27.122,29.33,27.71,30.58,29.7,27.84,28.12,30.87,30.71,30.26,29.43,31.78,30.13,30.99,30.74,29.52,29.18,30.63,31.19,30.09,30.63,29.76,28.59,31.65
5040,26.89,26.988,29.72,28.18,30.17,30.21,27.93,28.34,30.93,30.81,30.65,29.56,31.94,30.26,31.16,30.93,31.18,29.5,30.2,30.74,30.49,31.21,29.58,28.38,31.84
5280,26.93,27.091,29.66,28.1,30.49,30.15,27.75,28.15,30.84,30.35,30.74,29.68,31.84,29.8,30.68,30.81,29.99,29.27,30.72,31.28,30.6,30.59,29.88,28.61,31.95
5520,26.99,27,29.75,28.09,30.34,29.92,27.66,28.22,30.92,30.71,30.68,29.92,30.82,30.29,30.76,30.92,30.17,29.55,30.73,31.27,30.22,30.81,29.86,28.73,30.43
5760,26.8,27.141,29.78,28.31,30.47,30.35,27.83,28.26,30.68,30.86,30.53,29.7,32.19,30.37,31.25,30.59,31.75,29.3,30.46,31.37,30.63,30.67,30.68,28.7,32.1
6000,26.67,27.153,29.67,28.2,30.44,30.1,28.22,28.5,30.91,30.9,30.85,30.06,32.3,30.14,31.36,31.12,30.51,29.61,30.51,30.92,30.72,31.46,30.09,28.75,30.71
6240,26.93,27.125,29.84,28.35,30.51,30.38,28.33,28.29,30.77,30.87,30.71,29.74,31.07,30.07,31.28,30.8,31.7,29.62,30.47,31.43,30.65,31.16,30.4,28.42,32.2
6480,26.63,26.961,29.76,28.2,30.78,30.07,28.03,28.27,30.72,30.97,30.53,29.83,31.25,30.18,31.37,31.09,30.59,29.61,30.83,31.48,30.71,31.51,30.16,28.79,32.37
6720,26.89,27.117,29.88,28.37,30.95,30.56,28,28.5,30.61,30.71,30.53,30.08,31.41,30.25,31.42,30.82,30.7,29.41,30.68,31.47,30.48,31.6,30.66,28.79,32.49
6960,26.8,27.113,29.95,28.43,30.87,30.22,28.17,28.27,30.86,31.01,30.65,30.07,31.41,30.71,31.22,31.32,30.89,29.44,30.91,31.53,30.7,31.53,30.83,28.83,31.01
7200,26.92,26.935,29.96,28.23,30.9,30.47,28.3,28.32,30.76,30.84,30.66,29.9,31.46,30.2,31.34,30.99,32.32,29.47,30.56,31.38,30.85,31.13,30.4,28.83,31.12
7440,26.88,27.08,29.94,28.54,30.63,30.3,28.41,28.55,31.11,31.01,31.02,30.19,32.66,30.69,31.51,31.04,32.39,29.75,30.62,31.59,30.87,31.28,31.02,28.86,31.23
7680,26.88,27.134,30.05,28.58,31.11,30.72,28.55,28.35,31.09,31.06,30.98,29.94,32.74,30.76,31.6,31.53,31.18,29.56,30.93,31.59,30.9,31.69,30.6,28.87,32.66
7920,26.94,27.146,30.01,28.55,31.05,30.78,28.08,28.56,31.11,31.07,30.81,29.96,31.45,30.8,31.31,31.08,32.38,29.58,30.99,31.13,30.6,31.25,30.53,28.65,32.72
8160,26.94,27.003,29.82,28.29,31.06,30.5,28.54,28.55,30.94,31.07,30.99,30.02,31.76,30.58,31.37,31.11,31.25,29.77,30.71,31.62,30.93,31.7,30.7,28.94,32.78
8400,26.92,27.131,30.09,28.48,31.13,30.79,28.28,28.43,31.08,31.1,30.93,30.03,31.82,30.47,31.66,31.6,31.37,29.76,30.55,31.19,30.99,31.74,31.18,28.9,32.78
8640,26.72,27.11,30.12,28.59,31.1,30.85,28.32,28.46,31.01,31.12,31.06,30.06,31.84,30.57,31.75,31.35,32.66,29.83,31.02,31.71,30.44,31.78,30.68,28.73,31.24
8880,26.97,26.976,30.05,28.6,31.09,30.89,28.49,28.62,31.15,30.83,31.08,30.04,32.93,30.65,31.72,31.39,32.78,29.59,30.69,31.7,30.68,31.17,30.83,28.9,31.6
9120,26.81,26.986,30.01,28.66,31.16,30.88,28.59,28.69,30.93,31.15,30.89,30.13,33.04,30.96,31.83,31.3,32.81,29.81,31.02,31.69,31.01,31.79,31.36,28.72,32.98
9360,26.87,27.107,30.11,28.46,30.87,30.88,28.62,28.64,31.15,31.14,30.84,30.33,33.07,30.9,31.74,31.68,31.54,29.81,30.99,31.7,31.01,31.4,30.82,28.74,31.63
9600,26.66,27.14,29.89,28.35,30.85,30.92,28.7,28.37,31.04,30.86,31.22,30.39,31.88,30.68,31.75,31.76,31.62,29.85,30.77,31.27,30.6,31.5,31.37,28.75,31.81
9840,26.91,27.114,30.08,28.43,30.92,30.99,28.56,28.66,31.17,31.1,31.06,30.38,33.16,30.96,31.55,31.8,32.91,29.81,30.56,31.18,30.79,31.86,30.82,28.97,33.12
10080,26.92,27.122,30.09,28.44,31.15,31,28.78,28.7,31.05,30.95,31.02,30.13,33.21,31.06,31.59,31.46,31.74,29.83,30.77,31.78,30.61,31.38,31.45,28.95,31.67
10320,26.64,26.96,30.14,28.54,31.22,30.66,28.65,28.55,31.2,31.2,31.05,30.21,32.11,30.65,31.48,31.39,33.03,29.81,31.12,31.75,31.04,31.51,31.3,28.59,31.74
10560,26.66,27.11,30.07,28.54,30.98,30.62,28.79,28.71,31.06,31.16,31.08,30.45,32.12,30.8,31.87,31.47,32.99,29.72,30.91,31.32,30.86,31.97,31.43,28.84,31.94
10800,26.64,26.951,29.89,28.52,30.87,30.78,28.69,28.55,30.92,31.12,31.24,30.39,33.02,31.07,31.88,31.38,32.82,29.84,30.74,31.33,30.79,31.89,31.44,28.82,33.11
11040,26.9,27.133,29.95,28.38,30.97,31.08,28.58,28.58,31.09,31.12,31.2,30.41,33.3,31.01,31.6,31.21,33.04,29.86,31.07,31.34,30.83,31.96,30.87,29.03,33.16
11280,26.94,27.129,30.04,28.74,30.93,30.93,28.63,28.61,31.02,30.79,31.3,30.18,32.21,30.71,31.53,31.96,31.92,29.87,30.79,31.77,31.12,31.97,30.73,28.98,33.19
11520,26.92,27.034,30.21,28.68,31.16,30.76,28.8,28.62,31.2,30.81,30.96,30.18,32.3,30.85,31.93,31.97,32.04,29.88,30.81,31.29,31.18,31.63,31.07,28.82,32.03
11760,26.96,27.141,30.11,28.59,31.29,30.83,28.68,28.61,31.11,30.99,31.17,30.46,33.19,30.88,31.92,31.56,32.07,29.94,30.85,31.8,31.11,31.96,31.06,29,32.08
12000,26.87,27.131,30.02,28.61,31.26,30.87,28.81,28.74,31.16,31.2,31.14,30.45,33.36,31.16,31.74,31.99,32.11,29.95,31.14,31.8,31.13,31.92,31.18,29.06,33.32
12240,0,0,30.17,28.65,31.14,30.82,28.68,28.62,31.14,31.05,31.08,30.51,33.16,31.17,32,31.97,32.18,29.74,30.95,31.87,31.21,32,31.63,29.07,33.3
12480,0,0,29.98,0,30.91,31.13,0,0,31.14,30.92,31.35,30.1,33.44,31.18,31.91,32,33.21,29.95,31.2,31.49,30.74,32.04,31.11,0,32.02
12720,0,0,0,0,31.01,31.15,0,0,31.15,31.31,31.25,0,33.45,30.93,31.99,31.54,33.31,0,30.97,31.41,30.88,31.62,31.63,0,33.41
12960,0,0,0,0,0,0,0,0,0,0,0,0,33.56,0,31.75,0,32.19,0,0,31.4,0,31.74,0,0,32.25
13200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13440,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> plotdata/rankk_2level_ab_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,225.27,226.1,34.14,15.43,24.95,7.4,5.38,33.44,55.1,38.32,14.36,24.55,1.43,7.09,13.07,7.97,1.99,46.37,42.6,27.91,23.99,16.41,6.33,48.37,2.26
480,224.29,228.19,61.68,29.88,45.92,14.61,10.69,57.69,86.56,64.39,27.74,44.37,2.92,14.1,24.88,15.31,3.88,74.1,72.58,50.41,44.91,30.01,12.46,76.42,4.33
720,224.58,227.79,82.73,43.53,64.4,21.66,15.96,77.51,114.89,83.94,41.58,64.84,4.3,20.87,36.4,22.19,5.71,96.94,94,60.82,60.99,42.9,17.92,94.78,6.32
960,223.31,227.16,100.68,53.72,78.3,27.39,21.37,93.67,131.6,100.29,52.22,75.36,5.56,27.03,45.3,28.91,7.51,114.51,110.21,78.67,74.98,52.66,23.28,110.36,9
1200,224.57,227.63,112.62,64.61,88.56,34.88,26.41,105.03,143.53,112.14,62.5,90.52,8.14,33.2,54.3,35.22,9.03,124.49,122.63,88.03,86.81,62.7,28.49,121.03,10.88
1440,223.65,230.72,126.01,74.02,103.64,40.89,31.59,117.4,156.33,121.35,70.66,98.88,9.62,38.53,63.95,40.88,10.68,135.14,133.13,86.31,97.78,72.05,33.28,130.04,11.33
1680,224.18,230.69,137.78,82.46,111.96,46.53,35.54,126.91,167.33,132.82,80.8,108.45,10.84,44.55,69.92,46.64,12.17,145.78,136.46,91.74,106.52,78.61,37.97,136.91,14.25
1920,224.41,230.58,146.48,89.43,115.49,52.12,40.78,135.22,175.1,140.08,86.3,120.14,10.37,49.72,78.87,51.5,13.11,153.2,148.97,108.39,114.18,85.71,42.33,143.11,13.54
2160,224.52,227.73,151.54,97.61,130.08,54.85,44.66,139.29,179.94,142.26,97.04,130.05,11.81,54.7,85.51,56.02,15.06,157.99,155.73,113.37,123.45,93.37,46.55,147.79,14.96
2400,224.97,230.52,162.89,96.7,124.23,59.61,48.9,147.34,186.45,151.99,97.61,127.24,12.72,58.81,90.15,61.47,16.26,163.33,161.82,118.29,122.9,97.54,50.83,151.89,18.52
2640,224.37,230.17,167.27,106.01,131.54,66.88,51.9,153.38,191.2,157.59,106.26,134.29,13.39,63.4,95.79,65.71,16.08,167.8,165.72,122.41,128.78,103.51,53.97,155.66,19.38
2880,222.09,226.69,174.92,114.77,144.07,71.37,56.91,159.85,197.74,162.55,114.04,140.79,14.35,67.7,103.7,70.75,18.85,172.71,170.3,126.09,135.42,107.07,58.24,160.11,21
3120,223.3,226.98,174.51,119.45,149.56,75.87,60.09,159.18,199.39,164.68,115.6,147.51,17.46,71.65,106.11,73.72,18.98,174.07,173.81,111.18,138.19,110.15,61.62,161.29,19.06
3360,223.03,225.62,183.96,124.31,145.92,79.8,64.18,167.06,201.57,162.05,124.27,152.32,17.85,76.75,111.5,77.66,20.25,177.77,177.86,131.22,143.11,117.39,65.09,164.34,19.66
3600,222.43,224.87,186.56,129.65,160.32,80.71,67.75,170.05,207.39,165,130.16,156.55,19.65,79.93,118.25,81.64,21.94,180.98,169.87,134.07,150.43,123.92,68.37,166.43,21.07
3840,223.23,225.41,192.66,132.55,161.99,87.7,70.26,173.56,208.56,174.84,133.56,158.6,18.44,84.3,120.3,85.96,21.24,184.18,180.44,133.44,151.51,120.61,70.78,167.26,25.7
4080,223.68,224.41,196.68,136.76,165.72,88.1,72.36,178.68,209.89,176.65,138.41,162.76,19.39,87.19,126.59,88.77,22.67,186.75,185.61,118.88,151.73,125.39,74.68,171.75,21.69
4320,223.61,227.21,198.44,141.27,160.57,90.76,77.06,179.42,215.51,180.99,143.7,167.53,21.83,87.58,125.07,93.04,22.74,187.74,176.18,120.18,160.22,129.6,75.44,172.65,27.62
4560,223.66,224.44,202.08,143.92,161.47,92.08,79.44,182.99,212.55,182.45,146.51,170.99,22.39,91.85,128.76,96.43,24.72,189.37,177.53,141.7,162.38,135.75,77.23,170.84,23.06
4800,223.82,223.44,206,142.43,160.83,96.29,82.68,183.9,220.8,175.93,145.59,170.85,21.61,95.91,132.27,98.27,22.56,190.94,190.74,122.49,160.63,132.1,79.9,172.52,23.34
5040,223.82,224.02,208.21,149.61,177.63,103.44,85.72,188.22,217.56,187.2,152.64,174.85,22.95,99.42,135.73,100.85,24.25,194.22,193.15,144.71,163.19,141.98,83.47,176.96,24.86
5280,224.68,223.56,208.48,151.32,180.3,103.14,87.72,186.43,223.55,179.45,154.99,176.64,23.46,102.78,138.89,105.08,25.29,194.02,194.67,145.69,162.43,143.88,84.69,176.58,24.82
5520,224.52,222.68,209.52,155.42,169.08,110.16,90.51,189.04,224.57,190.36,154.22,178.17,23.72,113.41,143.98,106.68,26.47,194.93,195.93,125.34,168.05,146.75,87.98,176.65,31.28
5760,222.63,223.63,211.51,158.25,185.46,112.36,92.94,191.34,226.41,191.73,158.25,182.46,25.15,109,147.13,108.83,25.48,197.82,195.83,126.19,167.65,148.18,89.5,179.02,32.22
6000,224.59,221.25,216.95,160.84,172.83,115.36,95.43,195.62,228.4,182.62,164.52,183,25.55,111.45,149.31,112.42,25.69,200.17,198.62,126.84,168.81,151.58,92.49,179.94,26.84
6240,222.39,223.53,214.73,163.27,174.79,118.43,98.47,194.64,223.64,194.71,162.96,185.68,26.18,112.89,150.27,113.67,25.06,199.22,201.27,150.75,174.5,145.33,95.59,179.77,26.69
6480,224.19,223.5,220.01,166.67,192.19,116.88,94.02,195.75,228.84,195.85,170.96,189.32,27.35,116.52,153.34,114.52,26.98,198.3,188.81,150.63,177.97,157.16,96.89,180.59,34.87
6720,223.93,223.43,221.62,165.32,193.08,119.35,96.27,196.9,232.46,197.78,172.46,189.28,27.48,119.48,156.57,114.3,29.67,201.65,202.51,152.62,178.85,149.24,99.65,179.25,27.81
6960,222.33,225.6,220.57,161.91,175.54,121.89,98.6,201.11,233.32,198.97,169.17,187.5,26.92,121.95,158.14,119.31,25.82,201.18,190.9,152.93,175.91,158.74,100.96,179.88,34.6
7200,223.35,222.92,217.84,167.73,193.04,124.17,102.76,197.09,232.5,187.82,171.42,192.22,28.89,124.26,161.95,120.28,28.28,201.54,205.34,153.36,181.93,162.2,103.28,183.07,36.46
7440,222.9,223.21,225.84,170.71,195.6,126.4,105.49,200.55,234.85,199.94,173.34,192.57,29.63,126.49,163.79,122.2,28.1,203.52,204.86,130.79,175.39,153.57,104.62,183.13,29.2
7680,223.79,223.75,224.28,171.2,180.58,132.67,107.33,201.96,234.4,200.62,179.32,193.01,29.23,126.88,164.63,123.69,26.96,205.15,189.13,151.52,178.44,161.64,106.44,180.75,28.5
7920,224.68,223.71,228.85,176.54,200.12,130.78,111.5,203.11,229.67,202.3,183.68,197.05,30.77,131.16,168.1,126.8,32.27,204.99,193.41,155.15,185.85,167.67,107.86,181.66,38.21
8160,224.26,221.18,226.24,176.68,200.49,137.28,112.8,206.78,231.3,199.46,184.46,197.21,30.98,133.15,169.84,129.17,32.49,209.45,194.42,157.66,185.03,156.97,110.1,180.81,30.37
8400,224.42,223.61,226.21,176.26,202.07,131.03,114.98,204.1,237.53,203.8,185.96,199.55,30.28,129.4,167.95,131.83,31.07,206.04,208.56,132.82,186.46,168.59,109.25,185,30.12
8640,221.24,223.61,227.65,179.29,188.77,133.95,115.78,205.27,231.17,192.14,188.56,199.51,31.31,132.75,170.19,132.69,34.09,207.33,208.54,133.3,188.31,160.55,112.23,186,31.04
8880,224.25,223.86,233.23,179.98,203.92,140.7,118.25,209.38,232.17,205.09,189.75,202.03,32.47,135.03,172.39,134.24,33.86,208.53,210.39,133.96,189.43,172.25,113.37,186.76,39.4
9120,223.94,220.69,234.96,182.22,189.1,143.28,119.45,210.45,240.88,206.35,191.38,201.55,32.39,139.6,174.18,136.43,33.06,209.28,211.4,134.65,182.47,162.7,115.17,187.98,38.97
9360,224.44,226.69,233.67,180.57,189,145.37,121.1,207.14,232.61,205.72,189.97,203.88,33.34,141.16,175.97,137.88,30.74,209.21,196.51,158.27,184.46,175.65,112.34,187.41,41.17
9600,223.47,225.25,230.56,182.84,204.51,147.22,124,211.37,239.46,207.01,197.45,201.68,32.75,143.39,177.69,139.71,34.7,206.08,211.55,158.91,190.66,174.42,115.11,187.69,32.23
9840,221.54,223.5,231.9,184.96,190.5,148.59,124.21,212.75,240.06,208.16,193.3,203.77,33.67,144.88,178.09,140.97,34.1,207.9,212.11,158.97,184.51,176.43,119.01,188.12,31.66
10080,224.38,223.38,232.81,185.98,190.43,146.52,127.16,213.37,235.47,205.55,197.41,204.08,34.92,146.86,180.53,142.22,32.24,212.52,198.24,134.96,190.47,177.38,116.88,188.8,42.3
10320,224.12,225.09,236.08,187.66,206.06,146.85,127.53,211.7,241.9,206.17,197.92,207.23,33.25,145.98,181.85,143.87,31.42,208.24,213.78,159.99,183.34,178.06,121.46,189.34,42.07
10560,223.4,223.4,238.99,188.63,190.92,149.78,130.91,214.04,242.88,207.28,199.11,207.3,31.98,149.98,183.69,145.5,29.52,210.86,214.24,159.67,184.01,164.82,118.9,186.03,32.45
10800,223.87,223.51,239.56,191.42,209.32,155.72,131.59,214.88,243.36,207.86,201.93,206.93,36.74,151.76,185.21,147.39,37.9,214.07,199.22,136.05,195.2,181.72,119.14,189.67,34.36
11040,221.76,225.47,240.18,190.72,192.53,157.16,131.75,211.6,236.84,207.45,202.09,210.88,36.38,149.31,185.84,148.21,33.06,214.79,216.13,161.22,195.3,181,121.57,189.77,43.06
11280,222.86,222.73,238.12,191.89,209.12,154.16,133.44,213.45,236.06,195.01,203.61,208.7,35.99,151.97,186.73,150.28,31.69,211.88,215.7,160.49,194.2,182.08,121.48,189.5,42.3
11520,223.35,224.52,235.95,193.69,194.59,159.86,134.61,212.15,236.71,208,204.92,212.22,35.36,156.22,189.63,150.46,37.23,213.09,198.7,158.1,186.35,169.7,128.55,186.47,34.1
11760,222.41,225.32,241.94,188.71,207.9,161.93,136.85,216.95,243.8,208.81,203.17,208.51,0,154.88,188.98,153.04,38.61,211.17,199.64,161.75,186.63,168.43,129.09,187.18,43.83
12000,223.86,223.55,242.73,193.25,209.08,158.26,137.73,217.68,245.66,195.75,205.65,207.43,0,159.23,191.95,154.26,37.25,216.78,218.01,137.17,187.41,183.95,131.39,191.51,43.4
12240,223.73,223.64,237.8,196.04,195.63,159.56,138.65,218.2,245.67,209.78,203.77,214.14,0,160.74,193.72,155.17,0,214.33,217.24,161.8,189.91,185.81,125.6,186.08,35.45
12480,220.7,220.54,242.74,195.93,195.02,157.09,140.12,213.57,245.86,210.23,208.06,210.86,0,157.63,189.77,156.12,0,215.31,216.75,163.29,196.23,171.5,131.55,187.07,44.75
12720,223.4,223.69,244.16,196.31,212.86,163.92,141.24,218.66,245.35,211.46,204.77,211.11,0,160.17,192.91,157.65,0,212.1,216.42,163.65,198.19,184.89,132.32,191.29,44.15
12960,223.72,222.3,238.97,194.88,197.43,161.55,137.64,214.65,246.6,210.81,206.93,216.37,0,162.6,194.8,154.81,0,216.62,217.15,163.59,199.36,187.23,133.32,192.52,0
13200,223.36,225.89,245.06,196.38,214.45,163.34,138.56,215.34,247.09,197.99,212.13,212.59,0,161.4,195.25,157.25,0,218.16,218.27,164.19,199.11,188.2,133.73,192.09,0
13440,221.27,223.68,243.87,198.79,214.19,164.77,141.02,214.97,246.49,197.26,212.71,213.43,0,165.83,196.39,157.37,0,215.74,217.61,138.41,199.39,173.95,136.25,191.82,0
13680,223.37,221.89,245.85,200.82,199.71,165.88,143.06,215.69,246.25,211.39,214.77,218.98,0,167,197.04,159.64,0,218.13,219,138.01,202.24,191.54,130.53,185.29,0
13920,223.63,220.71,246.44,194.51,212.26,172.12,145.87,215.85,247.49,212.88,206.32,215.7,0,165.17,198.26,159.61,0,215.59,219.48,138.06,189.4,188.14,138.01,191.9,0
14160,222.69,223.46,241.57,196.82,197.74,173.52,146.11,221.42,247.87,212.48,213.68,211.96,0,168.93,198.3,161.87,0,218.68,219.09,138.44,189.26,189.39,131.97,192.94,0
14400,222.81,225.16,245.52,199.48,214.74,174.88,148.96,219.95,239.91,213.12,211.26,214.21,0,167.19,199.62,162.19,0,212.63,204.11,165.7,198.01,176.67,134.69,191.99,0


==> plotdata/rankk_2level_ab_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,26.75,27.056,13.58,7.73,7.8,3.29,3.51,13.15,14.62,13.74,6.49,10.12,0.31,3.19,5.99,3.75,0.9,12.36,11.94,10.36,7.44,4.92,1.86,12.7,0.39
480,26.98,27.199,21.29,13.72,15.03,7.62,6.48,19.98,20.54,15.63,11.04,12.87,0.59,7.48,10.35,5.17,1.07,17.84,20.87,11.42,12.04,8.39,4.92,20.56,0.75
720,26.98,27.143,24.57,16.09,15.73,8.35,8.94,21.48,26.55,18.5,17.01,19.55,0.87,8.12,13.61,9.32,2.37,23.73,24.03,17.57,15.85,14.71,4.96,23.25,1.94
960,26.91,27.149,26.64,18.03,20.93,12.7,9.66,24.67,28.53,24.54,17.12,18.62,1.13,10.1,12.9,8.93,1.9,25.7,22.38,19.43,20.92,13.24,6.3,24.89,2.46
1200,26.95,27.153,26.03,21.01,22.47,14.62,12.68,25.25,26.08,25.33,21.62,20.31,1.38,11.75,14.67,13.36,3.36,23.81,23.05,15.45,22.45,14.96,10.02,25.38,2.9
1440,26.98,27.12,28.52,21.4,20.48,13.43,12.54,26.27,30.01,26.42,23.51,24.94,1.64,13.24,20.07,14.85,4.06,27.37,24.13,16.33,24.31,16.61,11.41,23.78,3.42
1680,26.68,27.056,29.38,22.23,24.94,17.67,15.26,27.01,30.73,23.21,24.63,25.85,1.83,14.52,17.58,16.23,2.82,28.22,28.57,21.87,21.53,21.82,9.39,24.58,3.76
1920,26.92,27.032,30.02,24.28,21.85,16.04,16.42,26.56,31.29,23.82,23.11,23.82,1.99,18.69,18.87,17.5,2.89,28.79,25.59,22.33,22.08,22.9,10.33,25.15,2.29
2160,26.91,26.961,29,25.14,22.83,19.99,17.49,26.66,31.32,23.98,24.5,27.73,2.31,16.66,23.79,15.03,5.25,26.61,25.69,22.64,27.08,24.06,14.53,25.19,4.59
2400,26.94,27.109,29.41,24.78,22.48,20.99,18.39,27.05,28.98,24.42,24.27,27.14,2.49,17.68,24.7,19.61,5.39,29.24,29.78,17.94,26.48,24.04,11.82,27.81,2.8
2640,26.91,27.065,31.06,25.52,26.74,18.65,19.17,27.44,32.07,28.79,27.54,25.06,2.5,21.58,21.3,20.42,3.23,29.75,30.09,23.15,26.75,24.64,16.03,25.88,4.77
2880,26.88,26.864,30.27,26.07,27.51,22.61,19.79,28.69,32.45,29.16,26.01,28.56,0,19.25,26.27,21.2,4.05,30.04,26.92,23.7,27.84,21.15,13.12,28.52,3.19
3120,26.76,27.112,31.18,26.41,27.71,20.1,18.83,28.59,32.26,29.18,28.78,26.08,0,19.92,22.66,21.93,4.05,29.98,30.48,18.48,24.32,21.58,17.59,28.36,5.62
3360,26.66,27.087,31.49,26.82,24.14,23.92,21.1,27.93,29.95,29.48,26.91,26.41,0,23.73,23.32,18.7,3.85,28.14,27.18,24.07,24.45,22,14.19,28.58,5.66
3600,26.51,26.84,31.9,26.31,24.74,21.33,21.63,28.17,30.11,29.71,27.63,27.06,0,24.32,23.76,23.16,6.95,28.44,27.44,24.39,29.08,22.79,14.68,28.74,3.78
3840,26.66,26.995,31.01,26.6,28.71,25.08,20.44,29.28,30.44,29.98,30.18,29.84,0,24.87,24.36,23.74,4.46,30.71,27.82,24.2,28.89,22.86,15.23,28.98,6.22
4080,26.91,27.011,32.26,26.78,28.86,25.44,20.93,28.53,33.23,26.02,28.11,27.34,0,22.18,24.64,24.2,6.58,30.74,27.88,24.51,29.14,27.73,19.73,26.98,3.73
4320,26.82,27.102,31.1,28.05,29.26,25.24,21.41,29.36,33.12,26.08,28.78,27.82,0,22.12,24.44,24.2,7.52,30.82,27.78,19.25,26.14,28.25,19.88,29.05,0
4560,26.96,26.986,31.38,27.2,29.28,25.74,23.29,29.55,33.18,30.2,31.1,27.77,0,25.6,28.81,25.07,4.81,30.94,31.36,24.5,25.81,28.33,15.78,29.19,0
4800,26.88,27.122,32.38,26.87,28.98,23.12,22.2,28.76,33.39,30.27,28.68,27.59,0,23.03,29.18,21.58,0,31.06,28.07,19.42,29.25,28.2,16.41,29.29,0
5040,26.89,26.988,32.64,28.22,29.49,26.53,22.47,29.81,33.51,26.44,31.41,28,0,23.36,25.48,21.81,0,31.28,28.22,24.91,26.23,28.76,20.94,29.36,0
5280,26.93,27.091,32.61,28.28,29.45,23.83,24.35,28.84,30.72,30.35,31.44,27.98,0,26.73,29.76,26.25,0,29.04,28.16,24.82,29.67,28.68,21.39,29.32,0
5520,26.99,27,32.66,28.51,29.68,27.2,24.66,28.96,30.89,26.57,29.45,28.16,0,27.07,26.06,22.48,0,29.22,31.74,19.52,25.97,24.46,17.14,27.33,0
5760,26.8,27.141,32.69,28.74,29.83,27.58,24.82,29.92,31.06,30.6,29.99,28.76,0,24.48,26.54,22.7,0,31.39,28.34,19.73,30.34,24.89,17.76,29.52,0
6000,26.67,27.153,32.82,27.9,25.92,27.84,23.64,30,33.71,30.83,32.12,28.52,0,27.71,26.6,27.26,0,31.4,31.85,19.66,26.48,29.29,17.69,29.6,0
6240,26.93,27.125,32.63,28.06,30.09,28.04,25.31,29.92,33.65,26.77,32.33,31.25,0,25.05,26.91,27.37,0,29.49,31.93,25.23,30.27,29.59,22.73,27.34,0
6480,26.63,26.961,32.08,28.39,30.27,28.3,24.47,29.17,33.71,30.74,32.64,29.09,0,28.2,27.04,26.62,0,29.48,31.86,25.08,27.15,25.56,18.12,29.53,0
6720,26.89,27.117,32.11,29.18,30.36,28.59,23.62,29.26,33.79,26.91,30.5,28.9,0,28.49,27.37,27.15,0,29.63,32.11,25.41,26.7,29.92,18.76,29.68,0
6960,26.8,27.113,33.08,27.99,26.06,25.78,23.89,30.18,31.22,26.84,32.31,28.62,0,28.74,31.38,23.52,0,31.69,28.72,19.85,26.37,29.82,18.61,29.71,0
7200,26.92,26.935,32.98,29.16,26.51,29.04,24.22,30.03,33.77,30.78,32.74,29.06,0,26.12,31.61,23.88,0,31.55,28.62,25.27,30.79,25.74,19.11,27.53,0
7440,26.88,27.08,33.13,28.43,26.18,26.22,25.73,30.2,33.9,31.05,30.58,31.47,0,29.13,27.84,27.96,0,29.71,32.22,25.44,30.56,25.59,19.07,27.61,0
7680,26.88,27.134,32.26,29.21,30.33,26.54,25.9,29.46,33.99,31.14,32.88,31.64,0,29.29,28.31,24.14,0,29.83,29.18,19.99,30.45,25.75,19.63,29.83,0
7920,26.94,27.146,33.28,29.42,26.72,26.59,26.12,29.49,33.98,31.03,33.09,31.79,0,26.81,31.99,28.43,0,31.87,28.91,25.54,31.09,26.15,19.43,29.86,0
8160,26.94,27.003,33.31,28.69,30.56,29.79,24.89,30.33,31.61,27.17,33.22,29.34,0,27,28.39,28.59,0,29.88,29.06,20.17,27.27,25.95,24.39,29.96,0
8400,26.92,27.131,32.38,28.83,26.47,29.46,26.48,30.28,34.03,27.24,33.24,31.72,0,26.78,31.85,28.8,0,29.83,32.32,25.54,27.02,30.58,24.19,27.73,0
8640,26.72,27.11,32.48,29.04,30.84,29.69,26.62,29.51,34.07,31.2,31.41,29.65,0,29.58,28.35,28.95,0,30.02,29,20.18,31.35,26.5,20.05,27.88,0
8880,26.97,26.976,33.4,29.73,30.85,29.84,25.9,30.42,34.13,27.36,33.48,32.02,0,29.82,32.15,29.01,0,31.96,32.45,25.75,31.2,26.43,24.49,29.98,0
9120,26.81,26.986,33.38,29.06,30.9,27.14,26.92,29.62,34.18,27.26,31.57,29.58,0,27.36,28.61,25.24,0,30.11,29.08,20.23,27.21,26.46,20.34,30,0
9360,26.87,27.107,33.37,28.94,30.7,27.22,27.05,30.4,31.52,27.32,33.52,29.63,0,30.1,32.29,25.41,0,31.92,29.02,25.46,27.76,26.72,20.13,27.87,0
9600,26.66,27.14,33.4,29.06,30.72,30.33,27.25,29.64,34.1,27.32,33.55,31.96,0,30.27,28.98,29.75,0,30.08,32.45,20.22,27.25,30.82,20.79,29.96,0
9840,26.91,27.114,33.49,29.77,30.76,27.54,26.02,30.49,31.53,27.38,33.52,31.99,0,27.76,32.6,25.64,0,30.17,29.01,25.6,27.11,26.57,25.14,28.01,0
10080,26.92,27.122,32.71,29.9,27.16,27.72,26.12,30.55,34.27,31.5,31.89,29.88,0,27.91,32.77,29.88,0,32.06,29.25,20.41,31.58,26.99,0,30.05,0
10320,26.64,26.96,32.58,29.88,30.93,30.67,26.25,29.6,34.17,31.45,31.83,32.2,0,30.69,32.77,25.88,0,30.22,32.5,20.29,27.74,31.29,0,28.04,0
10560,26.66,27.11,33.53,29.93,30.99,30.81,27.69,30.48,31.7,31.46,31.81,32.19,0,28.14,32.91,26,0,30.28,29.16,20.38,27.51,26.67,0,28.07,0
10800,26.64,26.951,33.59,30.05,31.16,30.93,27.74,29.73,31.71,27.63,32.16,30.02,0,28.22,29.3,26.22,0,30.27,29.2,20.43,28.34,31.56,0,30.01,0
11040,26.9,27.133,32.74,29.37,31.17,31.06,27.85,29.75,34.25,31.5,34.07,29.95,0,28.5,33.17,30.35,0,32.11,29.32,0,31.52,31.48,0,28.06,0
11280,26.94,27.129,33.55,30.1,27.21,31.17,27.93,30.44,34.21,31.51,34.14,29.94,0,28.6,33.25,26.32,0,30.23,29.21,0,31.44,31.6,0,28.07,0
11520,26.92,27.034,33.62,29.61,31.24,31.23,0,30.56,34.28,31.5,32.51,32.59,0,28.7,33.39,26.52,0,30.25,32.57,0,31.66,27.64,0,28.06,0
11760,26.96,27.141,33.61,29.41,31.1,31.23,0,30.59,34.3,31.48,34.07,32.32,0,28.78,29.62,0,0,32.16,29.21,0,27.85,27.11,0,30.1,0
12000,26.87,27.131,33.68,29.46,31.17,28.6,0,30.64,31.88,31.59,32.08,29.95,0,0,33.54,0,0,30.38,29.39,0,27.66,27.13,0,30.07,0
12240,0,0,33.62,30.18,27.39,0,0,30.66,31.86,27.77,34.24,32.46,0,0,29.75,0,0,30.36,29.38,0,31.83,0,0,28.25,0
12480,0,0,32.77,0,0,0,0,30.61,34.32,27.66,32.28,32.4,0,0,33.21,0,0,30.34,32.66,0,0,0,0,0,0
12720,0,0,33.69,0,0,0,0,0,34.34,0,34.25,0,0,0,0,0,0,32.22,0,0,0,0,0,0,0
12960,0,0,32.92,0,0,0,0,0,31.86,0,32.5,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13200,0,0,32.93,0,0,0,0,0,34.39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13440,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> plotdata/rankk_2level_abc_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,225.27,226.1,100.01,49.57,32.97,13.08,16.34,100.3,72.08,44.34,29.09,34.02,0,11.29,14.69,7.78,0,69.49,54.55,28.35,33.21,16.64,6.46,77.66,0
480,224.29,228.19,175.76,101.92,66.75,27.4,32.26,183.26,129.42,90.28,56.75,67.79,0,21.72,29.31,15.54,0,125.63,99.96,54.74,66.89,32.9,12.82,136.65,0
720,224.58,227.79,224.19,136.69,90.47,40.57,47.21,214.42,165.39,111.55,86.8,102.53,0,33.07,41.07,24,0,160.36,138.8,75.46,94.33,48.89,20.11,159.69,0
960,223.31,227.16,238.69,159,119.56,53.45,69.42,228.9,204.09,146.14,107.81,118.78,0,43.96,54.11,31.74,0,189.9,160.91,84.33,119.39,66.57,25.17,180.81,0
1200,224.57,227.63,176.54,196.4,125.76,65.92,87.02,169.87,145.19,92.7,128.85,138.05,0,55.01,70.87,39.39,0,133.86,115.12,62.57,140.68,75.87,33.14,131.53,0
1440,223.65,230.72,215.63,201.46,144.71,73.22,99.9,206.69,169.44,109.48,164.7,157.42,0,66.98,83.13,47.13,0,163.03,134.03,73.59,161.97,89.55,39.9,151.79,0
1680,224.18,230.69,235.57,223.51,175.03,89.82,100.88,219.68,177.1,134.37,163.29,166.18,0,76.81,94.72,54.66,0,178.64,148.74,82.77,171.14,107.43,46.02,172.08,0
1920,224.41,230.58,251.82,232.33,186.74,93.46,112.53,215.83,200.86,131.23,177.84,192.8,0,87.62,104.33,61.56,0,177.83,158.88,82.78,167.58,116.2,52.32,171.46,0
2160,224.52,227.73,196.68,244.78,182.5,102.3,123.25,184.36,155.69,113.34,209.99,205.96,0,98.16,115.56,69.08,0,156.17,129.61,71.48,192.7,128.28,57.99,150.6,0
2400,224.97,230.52,212.03,165.06,131.77,122.16,152.28,211.94,169.91,126.73,125,132.36,0,106.41,124.7,76.77,0,170.23,133.52,79.06,119.3,71.52,58.83,164.85,0
2640,224.37,230.17,224.47,188.38,142.75,130.83,160.46,220.83,191.66,137.52,138.06,138.02,0,114.57,133.07,82.42,0,181.88,151.61,78.25,129.91,78.78,69.38,165.7,0
2880,222.09,226.69,250.69,204.85,153.97,140.65,168.7,227.03,200.01,131.03,152.33,159.63,0,126.51,143.96,90.83,0,189.1,158.41,89.96,149.86,84.64,75.26,171.39,0
3120,223.3,226.98,203.9,211.11,147.99,149.04,159.27,200.16,163.48,111.13,162,168.57,0,134.79,152.86,95.17,0,161.45,135.77,75.76,159.1,96.53,79.76,149.49,0
3360,223.03,225.62,230.59,208.84,155.5,145.21,184.13,213.66,183.23,118.66,172.94,176.99,0,143.27,160.14,105.02,0,173.66,144.68,80.93,166.24,103.05,85.02,166.34,0
3600,222.43,224.87,226.14,230.3,164.3,164.23,192.67,221.87,182.28,139.3,171.51,187.75,0,144.49,167.01,112.49,0,172.65,151.6,85.45,177.45,110.83,81.03,174.29,0
3840,223.23,225.41,232.59,230.93,166.85,170.36,177.33,226.36,187.66,144.06,190.09,190.11,0,156.79,167.36,111.52,0,178.54,155.84,81.14,165.09,113.78,85.16,170.98,0
4080,223.68,224.41,253.36,222.9,191.16,176.65,201.86,218.09,205.06,134.54,197.72,196.71,0,161.31,177.96,123.71,0,181.33,162.26,92.65,184.63,119.23,87.94,181.14,0
4320,223.61,227.21,231.81,241.57,198.15,104.63,186.87,214.41,176.65,132.12,192.21,188.14,0,89.76,104.91,121.8,0,166.86,145.98,82.1,190.48,115.15,55.51,168.04,0
4560,223.66,224.44,226.27,239.33,182.52,110.13,212.39,210.47,183.38,125.4,194.69,204.5,0,95.85,110.22,133.85,0,173.69,152.18,79.35,192.24,128.3,58.19,173.96,0
4800,223.82,223.44,248.07,204.95,160.8,115.14,217.79,213.33,199.29,129.86,158.49,163.35,0,99.77,117.39,138.96,0,188.77,147.02,88.84,154.62,95.35,61.87,178.37,0
5040,223.82,224.02,252.89,215.66,155.38,120.49,219.84,217,203.9,133.15,159.33,173.43,0,105.77,122,135.49,0,182.6,150.96,91.39,165.31,100.96,64.78,173.52,0
5280,224.68,223.56,219.44,219.51,158.89,125.26,222.74,203.74,177.73,121.16,174.34,178.33,0,110.01,127.59,148.03,0,177.41,146.98,82.61,168.71,104.31,62.31,161.76,0
5520,224.52,222.68,242.12,224.57,163.49,130.02,225.64,222.02,183.53,125.69,169.95,184.29,0,114.88,132.1,152.83,0,183.99,151.71,80.03,162.48,108.85,70.31,173.46,0
5760,222.63,223.63,231.67,219.63,167.39,134.9,227.75,213.96,187.09,144.54,188.61,176.45,0,119.77,137.03,156.83,0,187.67,155.22,87.74,178.31,104.29,67.55,170.29,0
6000,224.59,221.25,237.34,221.35,187.54,130.59,232.32,227.68,202.36,132.28,193.28,178.8,0,124.47,143.23,161.55,0,191.55,159.54,90.91,182.94,115.83,69.44,173.38,0
6240,222.39,223.53,221.39,235.05,192.89,144.19,232.05,204.09,187.18,134.77,198.38,181.98,0,129.32,148.06,164.61,0,177.41,139.42,77.98,172.88,119.26,71.77,161.85,0
6480,224.19,223.5,241.67,238.68,179.93,138.15,158.72,221.16,193.57,139.67,203.88,202,0,133.46,152.28,91.55,0,184,151.76,86.07,177.72,123.21,81.43,173.88,0
6720,223.93,223.43,246.29,237.88,181.93,153,151.54,224.16,198.39,144.87,206.13,202.04,0,136.4,156.77,95.7,0,178.51,146.19,88.58,177.2,124.25,84.43,177.09,0
6960,222.33,225.6,250.63,211.65,169.38,157.08,169.62,216.48,201.38,147.94,158.92,161.06,0,142.3,155.26,99.43,0,179.84,148.46,90.68,151.92,95.39,86.35,179.65,0
7200,223.35,222.92,235.64,219.16,175.59,150.06,162.08,204.26,187.51,121.65,165.66,178.12,0,146.17,164.79,101.86,0,177.88,139.59,83.77,158.91,99.21,89.2,168.71,0
7440,222.9,223.21,227.8,211.43,164.48,165.28,179.26,220.86,183.08,140.18,179.33,169.72,0,150.27,162.59,106.43,0,172.63,151.1,86.07,160.78,107.38,90.83,166.57,0
7680,223.79,223.75,246.43,216.04,182.06,168.51,183.09,224.51,185.39,127.5,172.91,172.39,0,150.04,171.17,109.2,0,187.59,144.11,80.67,174.79,108.55,84.2,175.6,0
7920,224.68,223.71,248.89,232.27,171.89,172.56,187.97,226.4,201.04,147.23,190.68,191.95,0,156.77,167.91,110.67,0,190.54,148.52,90.05,183.38,113.75,85.9,179.19,0
8160,224.26,221.18,252.52,232.19,190.12,175.48,190.89,217.43,203.75,132.99,193.42,193.11,0,160.31,177.42,113.82,0,182.48,151.4,92.7,183.66,115.43,88.18,174.56,0
8400,224.42,223.61,227.53,224.2,193.69,129.34,195.67,220.39,192.74,139.76,197.02,181.78,0,112.97,130.48,120.56,0,184.04,150.78,86.41,186.46,117.96,70.21,166.78,0
8640,221.24,223.61,245.19,237.64,179.97,124.47,198.13,213.31,186.28,144.11,190.04,199.21,0,116.65,134.12,119.24,0,186.73,154.09,82.14,176.27,113.44,72.28,169.76,0
8880,224.25,223.86,248.95,237.29,198.4,127.5,185.59,215.62,188.21,146.94,192.07,186.17,0,120.35,138.14,126.64,0,189.66,148.7,90.49,191.58,115.96,73.85,178.64,0
9120,223.94,220.69,251.53,229.52,183.94,130.75,189.13,227.14,203.24,132.6,206.69,187.32,0,123.67,142.09,129.93,0,190.91,151.07,91.81,177.41,117.92,75.9,173.08,0
9360,224.44,226.69,241.23,221.47,179.5,142.9,191.44,219.82,182.57,139.24,169.71,169.05,0,127.01,145.07,127.79,0,172.12,143.34,80.19,173.66,106.66,77.88,172.44,0
9600,223.47,225.25,231.2,213.71,182.21,146.2,195.46,223.51,186,142.55,180.64,171.13,0,130.3,146.44,129.7,0,175.52,152.95,87.86,163.19,108.06,73.41,176.07,0
9840,221.54,223.5,247.67,227.63,184.99,149.14,212.23,225.65,199.42,145.78,185.37,187.2,0,132.71,151.96,132.61,0,189.51,156.57,83.38,166.37,110.88,74.27,171.96,0
10080,224.38,223.38,250.7,231.94,173.29,152.31,214.27,216.55,202.13,148.47,190.19,190.68,0,136.68,151.65,134.61,0,192.61,150.7,91.81,171.88,108.95,83.49,180.01,0
10320,224.12,225.09,240.19,233.12,190.48,155.33,215.99,219.44,192.33,139.03,183.74,179.83,0,138.27,154.22,137.02,0,171.98,150.9,86.67,185.02,110.72,85.1,172.28,0
10560,223.4,223.4,230.4,234.29,176.57,157.87,202.62,212.2,186.06,128.05,195.71,181.78,0,142.82,160.91,146.81,0,174.68,153.68,88.4,172.65,117.38,79.27,175.88,0
10800,223.87,223.51,246.63,227.1,197.25,149.23,206.26,214.92,188.35,144.73,200.53,198.13,0,142.99,158.58,150.31,0,188.8,148.43,90.05,177.77,120.76,88.04,171.73,0
11040,221.76,225.47,249.65,236.99,198.37,151.42,221.75,226.37,201.82,147.07,202.03,198.76,0,147.88,161.21,151.92,0,192.37,149.54,84.46,176.38,115.39,90.42,179.72,0
11280,222.86,222.73,227.59,228.12,198.99,153.73,223.01,218.49,193.48,125.28,203.59,200.6,0,150.98,169.1,154.21,0,170.58,150.91,86.57,176.73,117.33,91.44,171.82,0
11520,223.35,224.52,242.63,240.18,201.21,156.3,224.63,211.54,185.44,127.12,195.45,188.01,0,152.61,171.15,146.64,0,185.11,151.92,80.45,192.13,124.5,93.09,168.49,0
11760,222.41,225.32,246.46,224.53,168.39,171.13,212.51,224.93,187.96,144.37,183.01,171.81,0,151.76,173.38,158.39,0,189.37,156.14,89.53,165.81,105.22,94.38,177.51,0
12000,223.86,223.55,249.22,217.4,185.97,161.02,227.69,215.72,201.36,131.55,186.22,186.31,0,157.79,169.29,151.49,0,179.61,149.74,84.61,179.44,112.24,96.13,172.41,0
12240,223.73,223.64,251.56,231.7,190.08,175.45,215.5,227.97,203.67,132.83,191.8,190.5,0,159.28,170.51,152.68,0,178.67,159.94,92.14,184.48,114.92,97.22,179.96,0
12480,220.7,220.54,242.51,222.42,191.11,141.36,228.62,211.59,195.15,127.48,184.6,191.54,0,124.29,142.64,154.43,0,174.7,145.49,88.1,184.02,115.75,77.1,168.7,0
12720,223.4,223.69,245.44,233.86,193.28,143.95,229.72,214.43,198.93,142.58,187.14,181.15,0,127.75,145.46,156.25,0,177.02,156.17,89.8,187,112.27,72.09,176.72,0
12960,223.72,222.3,248.52,226.2,195.94,147.11,187.27,215.77,200.86,145.03,200.01,183.28,0,130.04,148.46,116.46,0,191.7,149.48,90.96,177.78,114.52,80.1,179.09,0
13200,223.36,225.89,250.78,236.85,197.89,139.5,191.21,227.02,202.31,146.22,191.24,184.42,0,131.83,151.23,121.99,0,179.24,150.22,91.81,177.4,121.82,81.45,180,0
13440,221.27,223.68,242.95,237.41,198.78,151.44,193.01,211.36,194.26,127.27,203.04,198.67,0,135.21,150.9,123.44,0,185.88,145.16,87.21,190.65,122.64,83.35,168.46,0
13680,223.37,221.89,245.77,238.3,202.43,153.35,195.67,224.56,198.49,141.59,206.36,188.04,0,136.12,156.07,122.39,0,188.05,156,82.9,181.73,125.58,84.36,176.76,0
13920,223.63,220.71,233.68,215.63,169.47,155.69,186.12,225.61,200.97,143.86,184.6,172.9,0,139.7,154.76,128.43,0,191.37,157.74,84.06,165.28,111.21,85.15,172.39,0
14160,222.69,223.46,249.67,217.66,171.78,158.37,200.63,216.48,190.27,144.93,179.29,186.48,0,142.69,160.7,130.92,0,177.52,150.1,91.68,180.19,113.45,86.88,179.99,0
14400,222.81,225.16,242.58,220.95,173.43,149.26,191.54,220.32,184.82,138,191.05,188.5,0,143.95,158.44,132.09,0,185.2,145.74,87.93,180.24,113.73,80.6,173.35,0


==> plotdata/rankk_2level_abc_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,26.75,27.056,25.61,17.48,12.02,5.11,6.14,24.26,21.93,13.78,7.5,12.68,0.46,4.34,5.87,3.26,0.57,17.51,15.58,7.91,11.34,5.56,1.95,20.01,0.66
480,26.98,27.199,29.99,23.73,18.92,9.52,12.09,28.11,27.5,19.76,17.57,19.09,0.92,8.26,10.71,6.74,1.09,23.66,21.86,13.1,18.27,9.98,3.84,25.13,1.24
720,26.98,27.143,31.75,27.19,23.56,12.95,16.06,29.31,30.57,23.26,22.07,24.04,1.3,11.43,14.42,9.65,1.58,26.29,24.91,15.76,22.45,13.39,5.42,26.99,1.8
960,26.91,27.149,32.02,27.65,24.88,15.65,18.6,29.49,31.95,25.5,24.22,25.22,1.63,14.23,17.41,11.91,2.01,27.92,26.9,17.77,23.93,15.7,6.91,27.91,2.28
1200,26.95,27.153,30.4,28.79,26.99,17.62,21.58,28.13,28.53,21.43,25.88,26.55,2,15.88,19.83,14.48,2.38,24.57,23.14,14.55,25.73,17.49,8.08,25.37,2.68
1440,26.98,27.12,31.41,29.74,28.18,19.53,22.07,28.88,29.99,22.97,28.35,28.55,2.37,17.63,21.33,15.81,2.87,25.92,24.83,15.63,27.28,19.39,9.37,26.57,3.14
1680,26.68,27.056,32.04,29.56,28.81,20.89,23.71,29.32,30.79,24.18,28.99,28.94,2.66,19.46,23.07,17.19,3.16,27.05,25.75,16.73,27.9,20.53,10.34,27.24,3.44
1920,26.92,27.032,32.27,29.65,28.96,22.1,24.62,29.6,31.63,25.38,29.83,29.88,2.86,20.42,24.03,18.93,3.24,27.76,26.87,17.59,28.46,22.09,11.35,27.57,3.73
2160,26.91,26.961,31.1,30.6,30.15,23.42,25.23,28.59,29.67,22.74,30.87,30.66,3.26,21.6,25.13,20.02,2.73,25.79,24.44,15.77,29.41,23.23,12.18,26.17,4.21
2400,26.94,27.109,31.47,27.44,25.17,24.33,26.23,29.19,30.39,23.79,24.76,25.72,1.97,22.18,26.44,21.15,4.08,26.25,25.53,16.55,24.58,17.15,13.04,26.96,2.69
2640,26.91,27.065,31.94,28.74,26.88,25.03,26.78,27.61,31,24.61,26.77,27.35,1.65,23.47,27.1,22.18,3.8,27.22,26.12,16.38,25.7,18.32,13.73,27.37,2.79
2880,26.88,26.864,32.25,29.62,27.93,25.9,26.99,29.61,31.48,25.29,27.76,28.54,2.02,24.29,27.91,22.58,4.72,27.66,26.85,17.61,26.81,19.34,14.68,27.63,3.1
3120,26.76,27.112,30.87,29.65,28,21.89,27.61,28.54,29.71,23.45,27.97,28.73,0,25.17,28.4,23.44,4.82,26.07,24.71,15.96,27.21,20.01,15.26,26.19,3.28
3360,26.66,27.087,31.64,29.69,28.3,26.95,27.95,29.36,30.81,24.18,28.91,29.07,0,25.76,28.75,23.67,4.79,26.74,25.18,16.85,27.47,20.7,15.94,26.99,3.37
3600,26.51,26.84,32.01,30.17,29.22,27.38,28.28,29.32,28.56,24.84,29.43,29.54,0,26.09,29.08,24.87,5.48,27.16,26.15,17.37,26.69,21.38,16.51,27.29,0
3840,26.66,26.995,32.21,30.11,29.09,27.9,28.42,29.64,31.57,25.13,29.88,29.89,0,26.82,29.66,25.35,5.41,27.44,26.75,17.32,28.2,21.84,17.12,27.63,0
4080,26.91,27.011,32.19,30.37,29.35,28,28.69,29.53,31.78,25.58,30.28,30.07,0,26.81,29.99,24.96,0,27.95,26.54,18.19,28.23,21.89,17.45,27.83,0
4320,26.82,27.102,31.79,30.57,29.98,22.31,29.04,29.28,30.89,24.5,28.22,30.52,0,21,23.94,25.94,0,27.04,25.75,16.69,28.78,23,12.01,27.07,0
4560,26.96,26.986,31.88,30.08,29.34,23.22,29.28,27.31,31.08,24.71,30.82,30.47,0,21.78,25.1,26.91,0,27.35,26.29,17.01,28.89,23.34,12.4,27.38,0
4800,26.88,27.122,32.19,29.49,27.71,23.86,29.78,29.62,31.54,25.25,27.66,28.37,0,22.28,25.5,27.21,0,27.77,26.52,17.47,26.39,19.97,12.94,27.53,0
5040,26.89,26.988,32.29,29.9,28.51,24.08,29.57,29.69,31.79,25.41,28.69,29.03,0,17.65,26.28,27.53,0,27.88,26.86,17.87,27.33,20.68,13.3,27.67,0
5280,26.93,27.091,31.51,29.91,28.69,24.61,29.74,29.33,30.86,24.31,29,29.24,0,23.1,26.68,27.82,0,27.06,25.9,16.77,27.51,21.03,13.74,27.2,0
5520,26.99,27,32.26,29.9,28.84,25.08,29.78,29.48,31.23,24.93,29.45,29.55,0,23.87,26.9,28.01,0,27,26.23,17.21,26.95,21.42,14.05,27.22,0
5760,26.8,27.141,32.07,30.3,29.35,25.5,29.86,29.55,31.49,24.93,29.71,27.05,0,24.27,27.51,28.39,0,27.66,26.5,17.37,28.48,21.86,14.54,27.61,0
6000,26.67,27.153,32.35,30.21,29.21,25.81,30.12,29.69,29.93,25.31,29.77,29.84,0,24.55,27.52,28.77,0,27.8,26.92,17.96,28.1,21.88,14.42,27.64,0
6240,26.93,27.125,28.63,30.35,29.41,26.15,30.12,29.21,30.94,24.27,29.67,30.12,0,24.98,27.86,28.61,0,27.09,25.25,17.18,28.18,22.42,15.15,27.07,0
6480,26.63,26.961,31.79,30.55,29.99,26.33,25.91,29.47,31.2,24.94,30.64,30.27,0,24.88,28.12,22.12,0,27.41,26.36,17.32,28.11,23.01,15.33,27.29,0
6720,26.89,27.117,32.15,30.47,29.89,26.8,26.73,29.46,31.44,24.95,30.71,30.47,0,25.6,28.7,22.8,0,27.43,26.02,17.52,28.61,23.21,15.81,27.49,0
6960,26.8,27.113,32.18,29.3,27.65,27,27.49,29.62,31.6,25.52,28.46,28.45,0,25.46,28.7,23.38,0,27.63,26.91,17.69,26.1,20.47,16,27.77,0
7200,26.92,26.935,31.69,30.06,28.89,27.23,27.8,29.11,30.77,21.81,29.25,27.11,0,25.88,29.18,24.06,0,27,26.02,17.06,27.72,21.31,16.36,26.95,0
7440,26.88,27.08,31.94,30.05,28.41,27.5,27.8,29.4,31.13,24.83,29.3,29.44,0,26.06,29.23,24.36,0,27.07,26.3,17.2,27.85,21.47,16.58,27.33,0
7680,26.88,27.134,32.26,30.23,29.06,27.66,27.95,29.4,31.38,25.06,29.68,29.74,0,26.36,29.55,24.48,0,27.51,26.64,17.38,27.87,21.2,16.91,27.54,0
7920,26.94,27.146,32.1,30.32,29.5,24.32,28.15,29.62,31.61,25.23,30.05,26.71,0,26.43,29.57,25.22,0,27.76,26.16,16.96,28.53,22.22,17.12,27.67,0
8160,26.94,27.003,32.32,30.35,29.53,28.07,28.5,29.7,31.79,25.58,30.1,30.04,0,26.65,29.62,24.77,0,27.87,26.94,17.86,27.57,21.31,0,27.69,0
8400,26.92,27.131,32.04,30.35,29.18,24.74,28.69,29.48,31.25,24.86,30.34,30.08,0,23.43,26.23,25.59,0,27.24,26.46,17.28,28.37,22.43,0,27.33,0
8640,26.72,27.11,32.19,30.59,29.82,25.2,28.89,28.4,31.33,20.23,30.58,30.51,0,23.61,27.05,25.84,0,27.59,26.65,17.53,28.62,22.88,0,27.51,0
8880,26.97,26.976,32.21,30.54,29.43,25.47,28.62,29.35,29.44,25.21,30.23,30.39,0,24.42,27.21,26.06,0,27.67,26.84,17.74,28.62,23.04,0,27.65,0
9120,26.81,26.986,32.31,30.56,29.87,25.72,29.09,29.44,31.68,25.39,30.27,30.5,0,24.68,27.61,25.82,0,27.94,26.99,0,28.54,18.43,0,24.48,0
9360,26.87,27.107,32.07,29.98,28.7,26.06,29.07,29.12,31.31,24.78,29.16,29.48,0,24.79,27.7,26.42,0,27.5,26.44,0,27.55,21.5,0,27.29,0
9600,26.66,27.14,32.13,30.15,29.11,26.24,29.28,29.57,31.48,25.15,29.63,29.58,0,24.79,28.06,26.81,0,27.49,26.68,0,27.93,21.77,0,27.5,0
9840,26.91,27.114,32.21,30.28,29.09,26.4,29.47,29.68,31.5,25.11,29.82,29.84,0,25.18,28,26.86,0,27.84,26.69,0,27.84,21.52,0,27.55,0
10080,26.92,27.122,29.6,29.84,29.42,26.61,29.39,29.67,31.58,25.41,30.06,30.13,0,25.55,28.41,26.99,0,27.29,26.91,0,28.52,21.87,0,27.77,0
10320,26.64,26.96,31.95,30.36,28.39,26.84,29.41,29.35,31.26,24.84,30,30.08,0,25.68,28.6,26.6,0,27.4,26.41,0,28,22.53,0,27.19,0
10560,26.66,27.11,32.18,30.42,29.46,26.91,29.63,29.48,29.46,25.09,29.69,29.59,0,25.96,28.69,26.8,0,27.55,26.65,0,28.19,0,0,27.42,0
10800,26.64,26.951,32.24,28.82,29.78,27.16,29.74,27.76,31.58,25.24,30.54,30.16,0,25.72,28.82,27.76,0,27.77,26.84,0,28.68,0,0,27.44,0
11040,26.9,27.133,32.27,30.51,29.77,25.2,29.69,29.6,31.63,25.24,30.41,30.36,0,26.22,29.04,27.81,0,27.37,26.93,0,28.24,0,0,27.63,0
11280,26.94,27.129,31.99,30.62,29.75,27.52,29.83,29.16,31.07,24.72,30.83,30.41,0,26.27,29.17,0,0,27.26,26.34,0,28.73,0,0,23.86,0
11520,26.92,27.034,32.24,30.64,25.71,27.71,29.91,29.53,31.43,0,30.69,30.63,0,0,29.41,0,0,27.19,25.98,0,28.8,0,0,27.4,0
11760,26.96,27.141,29.53,30.29,29.06,0,29.7,29.62,28.2,0,29.76,29.69,0,0,29.36,0,0,27.65,0,0,27.62,0,0,27.56,0
12000,26.87,27.131,32.1,30.26,28.18,0,30.12,29.61,31.49,0,29.7,29.33,0,0,29.69,0,0,0,0,0,0,0,0,27.69,0
12240,0,0,32.42,29.85,0,0,0,29.61,31.57,0,29.9,29.91,0,0,0,0,0,0,0,0,0,0,0,0,0
12480,0,0,32.11,30.42,0,0,0,29.58,31.37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12720,0,0,32.21,0,0,0,0,0,31.52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12960,0,0,31.52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13440,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> plotdata/rankk_2level_naive_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,225.27,226.1,34.35,15.26,24.93,7.23,5.4,31.11,57.53,27.4,14.16,25.37,1.89,7.06,13.28,8.12,1.97,43.79,27.45,21.27,23.47,16.32,6.23,44.96,2.21
480,224.29,228.19,60.28,29.22,45.06,14.22,10.54,54.93,85.14,45.4,27.32,45.56,2.78,13.95,25.23,15.57,3.82,71.66,47.68,35.56,40.46,23.3,12.09,71.41,4.89
720,224.58,227.79,80.6,43.24,62.95,21.07,15.7,72.53,111.58,61.89,39.56,61.65,4.16,20.27,35.82,22.14,5.42,91.48,66.88,44.7,57.14,30.19,17.63,90.76,6.84
960,223.31,227.16,97.2,53.01,76.23,27.65,20.79,87.02,129.93,79.34,50.55,74.01,6.67,26.83,45.17,28.44,7.03,107.8,79.3,54.49,69.02,39.22,23,80.03,8.55
1200,224.57,227.63,108.93,63.82,89.54,33.72,26.16,98.51,142.07,83.9,60.21,88.67,7.99,32.26,54.67,34.73,8.85,117.33,94.09,60.74,80.06,46.71,28.08,86.56,10.7
1440,223.65,230.72,122.11,72.07,101.19,39.55,30.55,108.71,154.6,97.38,69.14,99.6,8.05,38.97,63.03,40.34,10.57,128.1,105.4,71.93,91.5,56.04,32.45,94.78,12.44
1680,224.18,230.69,134.19,79.75,109.6,43.89,35.01,117.42,132.13,106.88,74.87,107.45,10.87,42.98,70.59,45.57,12.17,138.65,105.99,78.36,99.7,57.93,36.38,101.85,12.21
1920,224.41,230.58,141.93,87.01,118.17,49.08,39.32,125.84,136.15,116.81,83.03,116.83,10.01,48.8,78.15,51.05,13.55,119.7,111.57,83.85,106.4,65.88,40.5,109.88,15.86
2160,224.52,227.73,146.97,95.44,127.51,54,43.76,129.73,145.75,118.62,91.14,125.06,11.53,53.7,84.64,55.98,15.02,126.86,116.06,93.82,116.27,73.28,44.25,109.34,17.83
2400,224.97,230.52,157.21,94.12,126.49,58.83,47.62,137.28,153.74,135.5,90.65,126.53,12.3,57.92,90.38,62.13,16.3,129.98,129.67,95.61,117.41,74.88,48.21,120.02,18.61
2640,224.37,230.17,164.38,101.91,135.39,63.61,51.59,148.17,158.75,134.01,99.78,133.27,13.18,61.07,96.25,64.46,17.45,136.67,135.35,99.61,123.1,79.98,51.73,121.07,20.56
2880,222.09,226.69,169.32,109.91,142.75,67.64,54.37,155.22,164.23,137.28,105.59,141.9,14.73,65.17,102.6,69.64,19.27,138.45,140.45,93.82,128.07,90.9,56.85,125.53,21.74
3120,223.3,226.98,168.65,115.21,146.7,69.29,58.37,153.61,163.4,139.86,111.05,144.69,17.41,69.73,106.49,73.58,18.99,140.12,139.14,106.38,129.9,94.32,60.54,126.88,19.77
3360,223.03,225.62,178.91,120.47,151.91,77.1,61.68,161.65,169.51,142.25,117.89,148.57,18.45,72.89,111.17,77.63,21.61,146.95,139.53,103.79,133.1,91.48,63.56,131.2,20.7
3600,222.43,224.87,182.38,123.95,157.5,79.81,65.26,165.15,177.13,157.05,120.16,121.05,19.48,76.81,115.56,82.25,21.37,150.2,142.21,113.87,143.83,97.69,67.22,135.31,25.9
3840,223.23,225.41,186.46,127.85,160.56,83.27,68.42,169.35,179.98,157.72,126.56,127.26,20.69,80.31,121.55,85.14,24.12,153.92,152.07,106.51,116.87,104.68,70.22,140.12,27.22
4080,223.68,224.41,190.94,131.55,132.02,88.4,71.44,173.91,184.62,161.03,130.46,128.09,18.53,84.11,123.42,88.57,24.95,158.99,149.23,119.36,120.26,99.57,73.16,138.5,28.4
4320,223.61,227.21,192.5,136.72,131.24,85,74.31,173.19,183.89,156.52,135.77,135.39,22.62,84.76,125.1,92.28,26.49,159.64,152.09,119.87,126.22,108.52,74.23,142.56,29.76
4560,223.66,224.44,197.2,138.89,134.03,87.36,76.35,178.27,191.18,158.44,138.18,136.95,22.94,88.18,128.69,95.51,25.22,163.41,154.08,124.81,124.69,111.56,74.22,162.97,30.81
4800,223.82,223.44,200.41,137.07,144.52,92.53,79.44,176.9,193.81,157.12,138.41,135.7,21.1,92.02,134.29,99.56,28.22,165.86,165.15,124.86,131.44,113.05,79.8,162.93,25.97
5040,223.82,224.02,202.88,143.24,142.72,97.74,81.73,179.66,191.89,159.37,143.99,143.92,24.65,94.65,137.69,101.83,26.97,168.07,168.18,128.55,135.08,116.06,82.69,165.18,27.22
5280,224.68,223.56,203.5,146.83,143.53,100.12,84.43,179.53,192.58,171.99,143.64,144.87,23.45,98.46,140.11,104.78,27.72,185.71,159.4,131.06,133.05,119.1,81.15,166.17,27.69
5520,224.52,222.68,207.57,149.74,144.41,106.32,87.64,182.08,199.84,162.63,147.6,146.97,24.22,101.47,141.22,107.04,28.45,187.34,172.18,117.86,141.3,122.84,84.36,152.49,35.18
5760,222.63,223.63,208.82,153.89,147.96,107.87,89.48,184.23,202.22,166.27,155.05,148.78,26.38,104.13,144.88,109.89,32.41,187.36,167.37,119.56,140.06,127.51,86.19,154,36.48
6000,224.59,221.25,211.16,154.72,146.64,110.93,92.11,186.32,200.39,178.53,162.19,152.18,26.71,104.95,149.24,112.84,33.03,189.45,176.24,121.95,139.7,122.26,92.06,153.89,30.24
6240,222.39,223.53,210.38,158.84,159.77,114.73,94.12,186.19,207.12,168.4,164.28,152.26,28.22,109.39,120.5,114.52,30.67,191.06,169.52,122.1,145.87,131.36,94.07,153.73,38.74
6480,224.19,223.5,214.22,161.43,163.25,117.32,89.68,189.26,205.91,172.59,167.86,154.67,28.73,110.52,125.06,116,34.86,192.86,178.77,122.22,150.02,133.69,95.63,155.85,39.49
6720,223.93,223.43,217.24,163.22,153.06,114.29,93.4,190.61,208.94,174.56,170.88,160.38,28.84,113.14,126.68,118.61,35.6,191.55,178.92,140.25,150.69,131.89,98.73,157.86,40.5
6960,222.33,225.6,218.84,159.24,160.66,122.19,96.56,191.62,210.49,173.41,163.77,159.22,28.22,117.79,127.46,120.58,36.04,194.95,179.99,124.61,143.84,125.74,84.53,158.31,40.59
7200,223.35,222.92,215.44,163.25,159.49,119.38,99.24,189.88,207.96,179.04,169.59,164.5,31.29,118.57,129.13,124.92,37.74,193.37,171.22,143.37,153.86,134.63,89.08,160.08,41.66
7440,222.9,223.21,220.03,167.61,165.69,120.97,101.62,194.14,214.87,183.12,175.29,162.71,30.78,120.09,130.88,126.13,38.12,195.08,182.58,126.67,147.36,139.75,87.6,158.04,42.58
7680,223.79,223.75,222.78,169.09,171.83,123.36,104.86,195.43,216.2,176.79,178.89,166.2,30.45,124.59,135.14,126.16,38.78,196.3,185.19,146.86,154.94,138.65,93.23,161.42,43.7
7920,224.68,223.71,223.61,172.6,171.55,130.48,107.13,197.39,214.34,186.14,180.19,168.34,33.2,125.58,139.24,128.07,39.7,199.02,185.98,144.23,157,135.82,94.91,162.4,35.42
8160,224.26,221.18,224.34,172.4,168.49,133.15,109.42,197.2,219.28,178.58,181.59,167.56,33.22,125.9,140.91,132.18,40.38,199.69,188.52,148.93,151.24,144.79,92.12,163.87,44.24
8400,224.42,223.61,225.34,174.96,175.33,131.01,111.21,197.36,220.5,179.44,184.68,167.28,33.2,124.39,138.05,132.91,40.69,199.49,179.31,146.27,160.61,143.59,96.65,163.24,45.58
8640,221.24,223.61,225.92,176.79,174.56,133.96,112.9,198.51,221.08,182.36,182.45,175.16,35.14,129.44,143.92,133.8,42.37,187.28,191.39,150.71,161.07,139.44,99.98,162.29,45.81
8880,224.25,223.86,227.17,177.17,177.49,138.06,115.22,200.4,216.03,180.71,186.83,175.13,35.29,131.71,142.97,138.71,42.54,189.32,183.79,132.49,162.78,148.09,100.61,164.59,46.97
9120,223.94,220.69,228.92,178.78,179.14,133.52,116.43,200.99,223.79,182.27,189.45,176.97,34.81,134.03,145.85,137.8,42.91,190.3,189.13,134.21,158.71,152.15,101.45,166.2,47.86
9360,224.44,226.69,227.13,176.72,169.45,135.95,118.52,201.51,224.32,192.33,187.5,174.34,37.24,136.58,148.09,143.02,43.8,189.86,191.47,150.01,160.39,149.73,98.98,165.25,48.45
9600,223.47,225.25,230.25,179.02,177.73,142.38,120.07,201.97,224.98,183.64,190.46,175.52,36.79,138.2,151.28,141.84,44.38,188.93,184.84,136.34,167.77,142.04,101.61,166.24,48.68
9840,221.54,223.5,231.92,181.71,180.92,140.68,121.1,203.57,218.96,195.68,192.45,178.69,36.44,140.08,149.15,115.6,44.62,191.67,193.87,135.17,164.89,151.47,100.73,167.47,49.27
10080,224.38,223.38,232.12,183.48,181.8,146.64,123.62,204.85,215.43,196.23,191.41,183.58,37.16,139.37,150.71,120.99,46.19,193.53,194.56,134.52,169.41,146.14,107.77,168.59,50.35
10320,224.12,225.09,230.48,184.4,183.09,143.6,124.43,202.4,222.56,187.63,196.85,179.77,39.09,143.42,156.01,120.16,40.38,191.52,185.79,154.17,162.36,158.35,103.76,168.3,50.76
10560,223.4,223.4,233.71,186.23,187.21,149.99,126.21,203.48,238.64,203.77,195.41,183.92,39.91,150.8,158.44,123.64,46.01,191.34,197.03,137.13,174.92,146.69,111.16,170.04,40.22
10800,223.87,223.51,234.98,189.23,189.34,155.51,127.38,204.55,233.96,204.27,197.23,186.54,39.69,151.16,154.84,123.03,41.37,193.18,189.66,156.74,169.28,162.31,110.96,169.5,52.61
11040,221.76,225.47,234.99,189.31,180.69,151.72,129.45,205,240.24,203.68,198.89,186.9,40.76,149.79,159.72,123.24,48.12,193.71,190.63,158.98,176.73,150.88,112.92,169.48,53.16
11280,222.86,222.73,232.68,190.59,191.4,159.35,130.77,203.01,237.75,191.39,196.29,186.07,41.93,154.73,158.43,126.09,48.36,193.53,199.48,156.58,170,158.68,114.83,169.85,41.96
11520,223.35,224.52,235.63,190.87,182.45,154.48,131.6,205.45,233.99,205.8,198.17,187.05,40.2,155.77,164.33,130.05,49.13,196.01,200.22,157.88,186.58,154.17,110.46,171.02,42.27
11760,222.41,225.32,236.58,187.87,180.99,160.69,133.33,206.33,235.02,203.87,200.09,190.02,41.93,155.43,166.07,128.47,49.71,196.47,199.6,150.04,184.06,151.45,116.74,170.32,53.8
12000,223.86,223.55,237.96,190.92,191,157.79,134.73,208.36,235.58,206.64,201.78,186.98,40.29,160.15,161.9,129.13,49.97,198.1,192.55,157.65,195.16,161.79,111.45,170.81,54.79
12240,223.73,223.64,238.39,192.77,192.52,166.3,136.01,208.74,241.72,194.1,200.78,193.98,42.89,160.39,168,133.64,50.8,198.26,203.42,140.13,196.25,162.23,113.74,171.99,54.93
12480,220.7,220.54,238.98,193.24,183.59,156.39,137.32,207.01,241.84,209.14,205.81,187.86,0,157.2,163.02,134.83,44.14,195.8,216.42,159.56,185.42,164.44,112.44,172.26,55.33
12720,223.4,223.69,239.17,194.75,194.31,165.63,138.52,207.91,235.68,196.12,205.63,189.61,0,160.54,168.7,132.17,51.64,195.81,206.8,141.03,187.71,155.56,113.72,171.78,56.32
12960,223.72,222.3,239.31,196.69,194.89,162.18,133.76,208.38,240.71,210.81,203.78,191.54,0,162.34,164.23,136.37,53.16,198.15,216.19,162.82,198.32,166.93,121.69,174.51,56.59
13200,223.36,225.89,240.07,196.42,194.94,163.01,135.62,209.02,238.67,196.59,205.46,195.17,0,160.54,170.99,137.29,53.09,198.34,206.46,162.28,196.76,168.6,122.63,172.15,57.27
13440,221.27,223.68,238.91,197.38,187.91,170.14,137.19,208.87,241.4,211.05,205.8,193.88,0,166,170.7,135.15,53.38,195.71,214.65,141.75,196.04,157.73,123.65,173.89,57.04
13680,223.37,221.89,241.18,197.68,197.96,170.91,140.1,210.97,237.39,212.13,210.28,195.82,0,166.75,170.03,137.36,53.61,198.56,217.88,164.18,190.82,161.96,124.48,174.37,57.93
13920,223.63,220.71,242.37,195.07,188.11,172.68,141.71,209.36,238.32,211.19,205.39,193.46,0,164.58,175,137.14,53.7,199.89,208.43,161.45,188.14,171.86,126.06,175.98,58.41
14160,222.69,223.46,242.48,197.69,188.34,168.32,143.44,211.37,238.91,200.27,210.19,195.01,0,169.83,177.8,138.04,0,201.41,216.82,163.83,189.91,170.5,119.44,174.51,58.58
14400,222.81,225.16,240.1,200.22,198.95,169.47,145.07,211.02,243.96,199.85,212.23,200.41,0,170.78,173.19,143.87,0,199.53,216.04,143.81,201.12,173.29,127.71,173.53,58.93


==> plotdata/rankk_2level_naive_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,26.75,27.056,14.89,7.69,8.09,3.34,3.47,13,14.82,11.22,6.48,10.15,0.24,3.19,4.55,2.82,0.57,12.58,12.17,10.89,7.65,5,2.69,12.96,0.4
480,26.98,27.199,21.23,12.38,15.44,7.59,5.57,19.69,21,16.88,13,13.23,0.61,5.87,10.44,5.23,1.72,20.77,17.88,14.69,15.2,11.41,5.02,20.42,1.39
720,26.98,27.143,22.61,15.86,16.65,10.29,8.79,21.3,26.97,18.24,16.94,16.94,0.9,8.19,13.74,9.45,2.47,23.83,18.74,17.06,16.09,15.07,7.03,23.08,2.02
960,26.91,27.149,26.07,17.99,18.79,12.63,9.58,23.75,28.88,20.42,16.96,19.15,1.17,12.52,13.26,9.11,3.14,25.69,23.76,18.99,21.41,17.52,6.43,21.74,2.6
1200,26.95,27.153,25.76,20.93,23.23,12.27,11.22,24.39,29.54,24.55,18.95,20.93,1.09,11.81,18.49,10.74,3.72,26.47,22.26,20.18,19.66,19.59,10.36,22.47,1.74
1440,26.98,27.12,28.14,21.87,22.3,16.2,13.95,24.38,28.46,25.7,21,22.61,1.31,16.12,20.29,15.16,2.77,27.57,23.55,17.84,24.91,15.79,11.77,21.94,3.65
1680,26.68,27.056,28.98,21.87,23.19,15.2,13.68,25.19,31.44,26.75,24.58,26.17,1.91,17.59,21.79,13.37,3.06,26.23,24.7,18.55,25.98,20.17,13,22.74,2.28
1920,26.92,27.032,29.59,22.79,24.06,16.37,14.8,26.65,30.16,27.6,22.74,27.1,2.12,15.86,19.65,14.56,5.32,25.24,28.01,23.36,26.8,17.89,14.15,25.01,4.47
2160,26.91,26.961,29.8,24.58,28.07,19.99,17.3,26.78,28.6,28,23.92,27.88,2.39,16.89,24.18,19.06,3.64,27.15,26.01,23.86,27.82,22.28,11.53,23.68,4.88
2400,26.94,27.109,30.15,23.43,25.04,20.99,16.77,27.78,29.11,28.36,23.87,27.73,1.95,17.96,25.13,16.63,3.86,26.19,26.35,24.94,27.43,19.4,16.12,25.59,3.03
2640,26.91,27.065,30.59,24.1,28.2,19.25,18.99,27.44,29.67,26.3,24.81,26.06,2.05,21.78,25.94,17.46,4.07,28.11,29.32,20.78,28.12,20.02,13.14,26,5.57
2880,26.88,26.864,30.98,25.68,26.51,20.11,19.68,28.41,31.78,29.43,25.85,29,0,22.66,23.37,18.22,4.3,28.53,27.45,25.61,28.81,24.2,13.91,26.31,5.95
3120,26.76,27.112,30.08,25.15,29.37,22.7,20.37,28.31,31.79,27.09,28.21,27.25,0,19.72,24.02,19.02,4.48,28.52,27.61,25.52,26.27,24.97,14.56,26.34,6.28
3360,26.66,27.087,30.41,26.31,29.64,21.15,19.39,28.59,30.42,29.71,28.79,29.66,0,23.46,28.04,19.69,4.59,27.44,30.05,25.81,29.6,22.1,15.23,25.29,3.86
3600,26.51,26.84,30.71,26.74,27.73,21.69,21.06,28.2,30.63,29.97,27.4,28.24,0,21.12,28.55,20.29,4.76,29.06,30.35,26.16,30.04,22.88,15.77,26.92,4.03
3840,26.66,26.995,31.68,26.99,27.91,24.55,21.63,28.35,30.95,30.23,29.63,28.43,0,21.58,25.67,20.9,7.89,29.31,30.59,26.47,30.42,26.68,16.3,27.04,4.23
4080,26.91,27.011,31.85,26.47,28.04,22.73,20.63,29.17,32.72,30.48,30.04,30.51,0,25.01,29.47,25.04,5.02,28.19,30.98,26.72,30.64,27.12,16.79,27.24,7.45
4320,26.82,27.102,31.08,26.93,27.21,25.03,22.39,28.53,32.69,28.28,28.69,27.4,0,22.13,29.26,25.52,5.27,29.49,28.69,26.81,28.99,24.08,17.05,28.94,4.47
4560,26.96,26.986,31.99,27.01,27.2,23.21,21.61,29.28,32.78,30.67,30.62,27.41,0,25.39,26.61,22.44,5.36,28.38,29.09,22.81,26.56,24.33,21.43,29.04,0
4800,26.88,27.122,31.5,27.5,26.95,23.7,23.15,28.49,33.09,30.94,28.75,27.51,0,23.15,30.03,22.92,0,30.25,31.38,27.2,29.02,27.85,21.93,28.31,0
5040,26.89,26.988,31.65,27.21,29.75,26.39,23.64,28.6,33.17,31.15,29.9,27.84,0,23.51,27.35,23.35,0,30.55,31.54,27.44,29.43,28.2,22.34,27.21,0
5280,26.93,27.091,32.25,27.26,27.77,24.49,23.89,28.55,31.68,31.08,31.69,27.86,0,26.56,27.71,23.71,0,30.42,31.46,27.2,29.49,28.45,18.77,28.15,0
5520,26.99,27,32.39,27.43,27.65,27.11,22.92,28.72,33.32,29.13,31.97,28.09,0,26.95,30.99,27.62,0,30.58,29.57,27.59,29.73,25.38,23.08,27.23,0
5760,26.8,27.141,32.33,28.32,30.41,25.12,24.49,28.8,33.42,31.35,30.68,29.98,0,27.27,31.26,24.47,0,30.64,31.71,27.87,27.7,25.88,19.53,28.46,0
6000,26.67,27.153,32,27.74,28.27,25.5,23.46,28.89,33.49,29.38,30.7,30.02,0,27.6,31.48,28.22,0,30.78,31.83,27.8,27.75,29.22,19.84,28.52,0
6240,26.93,27.125,31.78,28.5,30.43,28.01,23.75,28.82,31.92,29.31,30.9,28.63,0,25.3,31.76,28.56,0,30.65,31.75,27.92,27.88,29.46,20.13,28.5,0
6480,26.63,26.961,32.62,28.17,28.67,26.04,23.05,28.94,33.61,31.59,31.34,30.51,0,28.1,31.95,27.97,0,30.78,29.94,28.03,28.17,29.87,20.5,28.65,0
6720,26.89,27.117,32.12,28.77,28.7,26.36,24.72,29.54,33.61,29.64,31.31,30.56,0,25.86,32.18,25.16,0,30.81,32.05,28.14,30.68,29.76,20.85,28.64,0
6960,26.8,27.113,32.25,28.39,28.32,28.71,25.02,29.12,32.33,31.84,31.03,28.7,0,28.64,29.61,28.82,0,30.92,32.15,23.99,30.37,30.06,25.1,28.09,0
7200,26.92,26.935,32.12,28.73,28.84,28.95,24.15,29.42,33.69,31.77,31.49,30.52,0,26.4,32.67,29.1,0,30.76,30.13,28.07,28.35,30.04,21.38,27.97,0
7440,26.88,27.08,32.77,28.24,28.85,27.06,24.31,29.14,33.79,31.84,31.6,29.12,0,29.07,30.94,29.27,0,30.77,30.22,24.06,30.75,30.08,21.62,28.14,0
7680,26.88,27.134,32.34,28.36,28.85,27.24,24.55,29.19,33.83,32,31.73,30.72,0,29.24,30.89,29.53,0,30.94,30.31,24.07,30.93,27.37,24.57,28.16,0
7920,26.94,27.146,32.4,29,29.21,27.46,25.82,29.3,32.57,31.98,32.07,29.51,0,29.45,31.35,26.5,0,29.92,30.48,28.46,28.8,30.65,24.72,28.28,0
8160,26.94,27.003,33,29.1,29.25,27.67,26.06,29.28,32.47,29.98,32.01,31.08,0,29.56,28.88,26.73,0,30,30.38,28.63,31.14,27.55,21.31,28.29,0
8400,26.92,27.131,32.41,29.08,29.18,29.48,25.13,29.3,32.52,30.02,32.19,31.09,0,29.33,31.19,30.23,0,30.03,32.41,28.68,31.21,30.74,24.88,28.15,0
8640,26.72,27.11,32.47,29.27,31.68,29.74,25.25,29.36,32.57,32.15,33.84,31.29,0,29.6,31.37,30.33,0,31.12,32.55,28.73,29.19,27.95,25.16,27.22,0
8880,26.97,26.976,32.55,28.84,29.54,28.46,26.44,29.87,34.01,32.2,32.37,29.89,0,28.1,29.16,30.47,0,31.11,32.59,28.73,31.45,28.01,21.66,27.3,0
9120,26.81,26.986,32.99,28.87,31.59,28.58,26.67,29.9,34.13,30.16,33.91,31.39,0,28.31,31.76,30.69,0,31.22,30.62,28.65,31.46,31.15,21.86,27.29,0
9360,26.87,27.107,33.05,29.24,29.58,28.79,26.8,29.86,34.06,32.27,32.49,29.96,0,28.49,29.44,30.85,0,30.07,32.63,28.88,29.23,31.13,22.03,28.36,0
9600,26.66,27.14,32.57,28.88,29.59,28.93,26.92,29.88,34.17,32.26,32.54,31.38,0,30.8,31.96,27.95,0,29.66,30.76,24.73,31.52,31.33,22.22,28.44,0
9840,26.91,27.114,32.67,29.37,29.53,29.12,27,29.94,32.83,30.31,32.63,31.45,0,30.87,29.95,28.02,0,30.76,32.68,24.6,31.55,31.38,22.38,28.43,0
10080,26.92,27.122,33.07,29.04,31.94,29.23,26.1,29.52,33.03,32.43,34.1,31.32,0,31.12,32.05,31.23,0,30.78,32.77,29.06,31.69,31.57,26.29,28.54,0
10320,26.64,26.96,32.67,29.1,29.82,31.3,27.28,29.43,34.35,32.38,34.18,31.45,0,31.28,30.08,31.25,0,30.76,32.8,29.04,31.79,31.59,26.43,27.42,0
10560,26.66,27.11,33.2,29.58,30.14,29.52,27.33,29.8,34.7,32.37,33.94,31.55,0,31.36,30.13,28.34,0,29.77,30.84,28.91,29.96,31.73,0,28.56,0
10800,26.64,26.951,32.72,29.26,30.25,29.68,27.47,29.39,34.74,30.47,32.78,30.28,0,29.45,32.45,31.63,0,30.76,30.88,29.06,32.51,31.78,0,27.53,0
11040,26.9,27.133,32.79,29.23,30.28,29.79,26.58,29.4,34.64,32.45,32.76,30.39,0,31.61,32.41,28.63,0,29.9,30.95,29,32.54,28.87,0,28.59,0
11280,26.94,27.129,32.66,29.74,30.33,31.75,27.62,29.76,33.33,30.76,32.88,31.71,0,29.76,32.52,28.87,0,29.74,33.45,29.06,32.57,31.97,0,27.49,0
11520,26.92,27.034,32.78,29.82,30.36,31.82,0,29.39,34.7,30.74,32.98,30.48,0,29.81,30.58,27.28,0,30.95,31.61,29.26,32.68,31.99,0,27.55,0
11760,26.96,27.141,32.83,29.16,32.15,29.83,0,29.44,34.79,32.77,32.75,30.29,0,31.61,30.6,27.42,0,29.94,33.54,29.7,32.43,29.05,0,27.6,0
12000,26.87,27.131,32.55,29.23,32.23,32.04,0,29.49,34.78,32.85,32.67,31.62,0,31.95,32.8,0,0,30.9,33.55,29.25,30.35,32.07,0,28.56,0
12240,0,0,32.91,29.37,30.28,0,0,29.53,33.39,32.89,32.95,31.68,0,0,30.77,0,0,30.03,31.74,0,32.62,32.11,0,28.69,0
12480,0,0,32.79,0,32.36,0,0,29.94,34.82,32.74,33.02,30.52,0,0,32.68,0,0,30.01,33.58,0,32.56,0,0,0,0
12720,0,0,32.86,0,0,0,0,0,34.68,30.79,33.1,0,0,0,0,0,0,30.06,33.58,0,30.56,0,0,0,0
12960,0,0,32.9,0,0,0,0,0,33.49,0,33.13,0,0,0,0,0,0,0,33.66,0,0,0,0,0,0
13200,0,0,33.31,0,0,0,0,0,34.91,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13440,0,0,0,0,0,0,0,0,34.83,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> plotdata/rankk_max_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,225.27,226.1,222.46,165.65,143.13,109.45,104.02,218.28,182.6,154.46,156.03,141.65,40.8,109.02,104.98,80.08,40.13,193.64,163.44,155.8,141.9,108.72,73.07,198.53,44.07
480,224.29,228.19,236.32,231.48,232.67,184.5,191.19,235.67,249,237.94,226.71,221,88.65,179.96,192.83,155.39,80.01,237.77,239.42,235.66,210.82,197.67,141.35,232.2,88.08
720,224.58,227.79,232.86,231.22,251.11,224.14,205.68,226.01,212.66,195.56,237.72,234.57,126.28,220.16,231.39,184.3,103.99,215.75,210.4,194.73,235.45,235.41,188.89,201.81,124.59
960,223.31,227.16,238.69,207.02,199.97,227.34,233.2,234.89,247.59,239.05,211.03,198.04,84.05,223.78,235.37,232.42,128.74,225.26,238.75,228.15,209.62,187.02,204.85,221.72,85.84
1200,224.57,227.63,235.02,234.73,240.91,189.2,230.96,217.54,231.87,204.4,236.57,219.77,100.23,186.24,184.09,247.73,171.17,208.44,207.03,189.03,221.85,215.84,157.7,208.02,105.15
1440,223.65,230.72,235.93,237.89,249.83,214.32,197.28,227.96,235.78,238.52,247.7,242.76,113.09,192.88,207.31,172.3,175.76,223.36,238.06,227.57,246.05,218.91,180.84,221.7,122.87
1680,224.18,230.69,235.57,223.51,213.06,230.08,217.77,227.14,234.46,222.78,222.31,208.3,117.16,227.73,237.89,205.87,114.6,210.81,212.18,208.68,220.73,187.51,201.08,219.98,118.71
1920,224.41,230.58,251.82,235.18,229.77,239.7,229.1,235.03,246.95,237.37,239.16,232.83,129.96,223.39,233.72,209.11,137.25,223.92,225.42,225.58,225.1,220.67,202.08,221.74,129.25
2160,224.52,227.73,235.47,244.78,237.24,192.41,234.52,218.57,235.25,224.23,247.16,241.14,139.06,202.64,199.38,221.57,140.56,224.05,224.36,211.12,232.74,234.06,176.92,210.83,137.55
2400,224.97,230.52,235.67,224.05,229.71,220.75,229.68,234.88,235.74,236.42,226.42,221.41,143.56,203.43,215.33,245.96,163.85,223.73,236.55,225.67,224.02,209.04,191.92,221.28,142.37
2640,224.37,230.17,225.69,235.14,243.48,231.17,199.98,220.83,236.13,224.39,240.25,233.39,151.51,214.01,240.15,191.28,178.19,212.98,225.29,212.59,238.81,207.74,190.69,211.27,149.6
2880,222.09,226.69,250.69,231.01,237.23,237.02,213.05,234.11,233.13,235.88,246.52,238.75,153.25,237.03,246.12,205.57,186.77,223.95,235.75,224.41,231.94,232.67,201.33,221.28,154.98
3120,223.3,226.98,226.55,224.27,231.19,199.37,230.63,219.15,236.59,225,216.93,211.8,159.54,194.63,205.84,229.39,135.65,224.47,225.92,213.59,226.56,212.14,185.58,210.86,155.32
3360,223.03,225.62,235.88,234.56,243.23,209.97,234.71,234.29,245.76,235.55,240.63,230.33,167.2,221.88,231.38,237.45,154.24,223.31,224.73,208.65,237.88,209.42,196.39,220.32,164.6
3600,222.43,224.87,234.88,237.55,236.48,232.04,237.15,221.87,234.95,224.96,246.4,235.41,171.53,231.02,239.69,231.88,162.73,213.56,225.74,206.7,229.46,232.43,206.78,212.07,169.38
3840,223.23,225.41,236.13,238.05,239.28,236.63,237.89,226.36,243.51,235.08,248.91,229.34,176.22,236.53,245.03,235.04,155.78,233.8,235.44,223.32,243.96,221.76,214.95,220.07,173.44
4080,223.68,224.41,253.36,234.4,242.74,238.82,224.17,235.11,248.26,240.18,240.81,228.59,179.42,239.47,247.57,222.22,179.1,225.42,240.32,230.22,235.78,210.28,207.7,232.12,176.69
4320,223.61,227.21,243.82,241.57,248.2,210.53,220.46,223.9,244.23,234.83,233.16,233.17,181.16,223.23,232.78,230.75,173.14,233.82,234.88,223.48,230.04,230.89,199.68,220.41,180.06
4560,223.66,224.44,237.92,239.33,250.65,230.34,224.97,226.3,237.62,227.09,248.93,226.71,186.37,230.52,238.26,238.05,191.45,224.93,238.37,219.07,242.19,222.12,208.18,223.86,179.34
4800,223.82,223.44,248.07,233.74,229.9,234.77,236.16,223.73,244.02,234.05,227.9,227.89,183.96,222.13,243.4,243.62,161.09,232.1,222.8,222.85,223.83,210.81,200.54,228.64,185.63
5040,223.82,224.02,252.89,231.68,235.76,236.81,227.49,234.09,237.6,225.67,233.38,232.13,192.17,239.31,245.26,232.59,165.34,236.3,227.21,229.53,239.75,216.11,205.76,222.68,188.48
5280,224.68,223.56,242.94,238.22,239.29,211.27,224.67,223.1,233.05,233.13,249.08,225.78,193.88,210.16,231.68,213.47,176.22,232.03,222.15,223.46,240.94,234.82,193.06,228.07,186.57
5520,224.52,222.68,245.76,233.11,230.3,229.1,230,226.18,247.77,238.07,227.34,226.19,195.75,230.66,224.05,220.37,179.65,235.58,225.61,225.41,233.27,210.5,208.54,221.69,188.09
5760,222.63,223.63,242.31,237.1,247.77,232.85,233.2,230.55,233.61,231.97,245.56,231.27,193.56,221.88,228.54,237.95,181.56,230.88,233.82,226.31,238.86,216.41,199.92,227.09,194.97
6000,224.59,221.25,237.34,232.33,250.12,225,234.63,233.53,235.87,236.89,236.7,224.64,196.05,239.23,243.85,241.92,191.19,235.57,238.07,228.14,241.16,234.26,219.47,221.13,192.88
6240,222.39,223.53,241.56,235.05,229.41,222.84,235.47,222.44,242.36,232.11,239.69,226.35,200.73,211.38,230.77,232.01,175.57,219.72,227.56,223.98,232.72,224.02,203.04,227.02,198.22
6480,224.19,223.5,245.32,238.68,234.41,228.06,223.6,232.4,247.24,228.33,245.01,229.8,199.82,217.08,236.6,214.71,180.41,234.68,237.13,230.01,237.49,220.82,208.58,221.19,196.62
6720,223.93,223.43,246.29,237.88,238.27,231.22,229.43,224.16,242.41,231.04,247.67,234.93,207.01,234.71,227.04,232.73,190.29,221.12,229.27,229.33,239.51,222.14,206.09,226.69,198
6960,222.33,225.6,250.63,231.87,229.3,234.3,231.72,231.87,247.32,229.72,238.96,224.81,206,225.38,242.73,224.95,192.37,234.34,236.1,227.6,231.7,221.08,218.33,230.37,202.55
7200,223.35,222.92,235.64,229.94,234.94,221.86,233.72,221.33,241.69,230.74,232.5,221.75,210.08,211.15,230.73,240.75,186.78,222.33,231.73,230.93,227.63,229.63,203.91,216.07,201.84
7440,222.9,223.21,236.91,231.59,237.42,227.46,234.83,226,246.24,235.42,247.62,232.67,211.93,230.37,236.11,244.2,189.84,225.02,235.47,233.8,239.52,225.77,209.78,221.2,207.91
7680,223.79,223.75,246.43,238.11,239.21,220.13,234.53,227.17,247.49,231.62,238.21,224.28,213.42,221.34,238,232.12,197.79,235.4,230.03,234.47,232.51,236.14,213.48,231.47,209.39
7920,224.68,223.71,248.89,236.05,246.49,233,219.9,231.85,246.15,235.17,231.82,229.35,214.17,224.69,229.31,220.34,190.62,223.3,234.1,230.37,235.99,223.59,217.86,229.84,205.47
8160,224.26,221.18,252.52,237.79,237.37,223.56,224.41,231.65,246.69,237.13,246.91,232,215.41,227.25,243.41,236.59,200.07,227.04,235.14,231.33,238.23,233.22,220.18,221.03,211.89
8400,224.42,223.61,244.75,238.2,239.3,216.32,233.3,223.44,237.53,236.67,238.06,233.11,217.56,217.4,222.96,239.42,202.29,232.87,235.58,231.56,239.92,230.07,213.54,229.38,213.68
8640,221.24,223.61,245.47,237.64,233.87,218.62,228.01,232.51,248.01,233.37,232.47,223.33,212.93,234.48,238.31,229.75,196.66,234.12,237.69,237.2,235.07,229.74,214.21,229.63,209.29
8880,224.25,223.86,248.95,237.65,248.75,232.52,226.44,230.34,244.76,237.51,235.77,224.32,219.65,236.87,240.74,244.67,205.06,232.39,236.4,237.43,238.36,227.35,217.17,228.64,210.68
9120,223.94,220.69,251.53,231.37,250.52,233.89,219.16,227.14,240.88,233.98,248.65,225.4,221.08,226.25,231.72,232.63,199.32,229.16,233.88,233.3,239.06,232.3,216.25,230.48,216.79
9360,224.44,226.69,244.13,228.91,245.32,226.18,230.62,230.41,244.3,238.04,231.74,225.37,215.22,217.42,225.88,235.67,205.05,224.88,233.59,233.8,227.56,231.8,215.85,221.64,212.03
9600,223.47,225.25,238,237.41,248.7,219.52,232.12,231.17,246.02,239.12,246.64,230.7,223.27,233.16,236.98,226.41,208.04,233.91,238.57,239.28,236.88,232.9,217.88,229.82,213.67
9840,221.54,223.5,247.67,237.97,250.13,231.56,233.64,225.65,243.93,234.56,248.33,231.84,221.67,235.77,228.06,242.54,209.11,230.23,238.35,234.41,238.6,233.86,219.04,227.45,214.38
10080,224.38,223.38,250.7,231.94,232.86,232.87,233.81,231.35,246.43,236.02,242.69,227.51,217.52,226.47,241.8,243.71,203.43,234.06,236.34,234.8,228.5,233.05,219.97,230.36,219.75
10320,224.12,225.09,243.12,237.15,236.94,219.88,226.4,229.33,241.9,235.05,246.38,230.69,225.53,218.69,233.48,231.63,211.97,230.48,234.71,234.82,236.95,234.71,218.03,219.27,221.61
10560,223.4,223.4,238.99,237.59,250.18,230.44,229.62,231.45,242.88,236.37,237.07,228.87,226.44,232.82,231.3,235.57,205.77,231.6,240.01,236.26,238.34,235.34,221.16,223.37,217.02
10800,223.87,223.51,246.63,227.96,244.47,224.65,231.97,228.96,243.36,235.16,232.99,227.44,225.3,235.3,231.93,238.72,203.06,230.7,235.55,234.83,233.16,231.09,222.21,218.97,221.7
11040,221.76,225.47,249.65,237,237,233.15,232.75,226.37,240.24,240.85,235.5,229.64,227.66,237.8,240.39,228.32,206.6,232.52,240.71,241.84,236.6,236.36,223.01,228.87,218.69
11280,222.86,222.73,242.24,232.41,249.17,224.84,234,221.44,242.95,239.43,236.57,230.41,229.06,227.85,233.06,231.03,208.44,231.15,239.7,240.65,237.67,236.93,220.45,225.64,224.98
11520,223.35,224.52,245.25,240.18,239.64,224.37,226.29,230.68,236.71,237.65,238.39,228.59,229.63,231.7,236.03,232.01,209.74,232.04,237.21,237.34,232.6,237.32,223.31,228.64,225.74
11760,222.41,225.32,246.46,236.74,235.69,230.98,221.76,231.01,243.8,238.05,237.21,229.55,230.76,234.8,238.71,235.44,217.71,233.08,242.25,238.41,232.57,237.51,224.65,229.35,225.98
12000,223.86,223.55,249.22,231.86,238.1,232.37,231.03,230.47,245.66,241.8,247.34,229.52,230.96,227.72,232.18,227.16,211,232.79,237.77,238.02,233.25,238.35,225.36,228.37,221.84
12240,223.73,223.64,251.56,238.01,239.32,227.34,232.24,230.25,245.67,242.43,248.34,229.95,225.98,227.63,232.73,228.22,212.47,234.1,242.28,244.36,234.1,239.11,226.16,225.29,227.87
12480,220.7,220.54,245.04,235.91,244.9,226.65,233.31,223.85,245.86,238.36,244.58,232.09,232.54,225.99,235.07,242.09,217.92,230.38,242.67,238.69,235.09,238.27,225.69,225.6,227.69
12720,223.4,223.69,245.44,237.34,238.93,230.83,229.72,231.06,245.35,242.89,247.3,232.86,230.3,233.94,237.71,243.48,219.91,234.24,243.27,238.5,233.91,239.45,227.37,228.73,229.02
12960,223.72,222.3,248.52,237.52,250.84,230.96,228.16,229.72,246.6,238.79,237.3,233.15,234.27,228.21,239.21,227.92,214.25,231.5,243.36,244.36,233.6,239.79,227.77,226.55,223.99
13200,223.36,225.89,250.78,236.85,237.07,232.55,230.69,230.92,247.09,239.07,244.65,230.58,231.06,237.38,237.4,237.99,222.05,234.54,239.56,239.61,234.99,239.7,228.04,229.85,224.11
13440,221.27,223.68,244.46,237.41,238.83,228.68,232.11,230.27,246.49,239.31,238.03,233.6,235.18,231.03,236.9,230.83,215.36,231.74,239.27,239.03,237.55,238.71,227.25,227.59,225
13680,223.37,221.89,246.1,238.3,250.42,229.81,224.95,230.92,246.25,240.31,240.07,234.48,232.71,233.55,238.11,229.88,223.83,235.03,244.14,239.91,238.12,240.74,228.96,226.44,225.61
13920,223.63,220.71,246.44,234.81,237.51,231.58,232.81,229.76,247.49,243.16,237.34,231.45,235.4,229.8,239.14,231,221.61,230.74,239.88,245.07,234.67,238.5,229.82,226.2,231.18
14160,222.69,223.46,249.67,231.34,248.52,232.19,227.54,230.38,247.87,239.63,237.56,234.89,236.14,236.69,240.14,230.16,224.37,230.67,240.23,245.72,236.57,241.02,230.04,229.42,232.04
14400,222.81,225.16,245.52,237.72,249.92,229.36,230.38,222.04,243.96,243.64,240.7,231.93,237.1,229.98,234.95,237.19,225.63,234.3,244.07,240.12,237.56,241.29,228.19,227.35,232.96


==> plotdata/square_1level_ab_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,188.71,185.56,99.62,80.76,63.51,57.16,51.29,91.09,83.19,75.65,74.14,65.53,44.89,60.59,61.36,48.17,38.24,40.77,23.65,41.64,38.64,39.84,36.02,60.14,34.49
480,210.47,201.44,169.95,145.19,146.38,133.17,119.04,152.6,159.4,153.78,144.5,137.11,102.63,133.88,133.36,115.67,86.48,125.74,121.07,109.81,119.53,115.57,106.28,82.07,97.83
720,218.19,210.28,173.73,157.77,165.33,156.7,140.96,175.28,177.22,176.86,178.19,173.78,141.49,163.06,167.01,152.75,123.6,101.09,102.86,103.99,118.84,107.76,111.59,159.57,117.34
960,218.25,213.94,200.58,178.7,190.23,187.49,168.68,191.97,202.56,200.69,187.15,187.09,159.92,179.04,185.85,175.88,146.28,194.69,190.51,191.57,185.92,186.84,177.31,157.59,155.09
1200,218.77,210.68,187.3,178.48,168.98,172.32,164.06,192.3,197.41,182.18,190.1,180.52,127.64,169.97,174.64,169.82,121.74,160.61,153.63,154.44,150.82,153.73,142,180.92,112.54
1440,217.1,205.6,199.95,183.22,163.92,175.61,166.33,193.52,200.37,192.01,188.84,185.83,107.3,173.64,176.36,162.47,102.45,178.26,162.17,166.19,159.77,167.24,141.6,163.03,105.89
1680,219.64,211.35,196.17,183.81,168.14,172.54,157.54,189.02,198.53,191.8,190.29,186.95,108.81,166.25,180.6,165.48,100.48,165.36,148.71,136.72,143.7,155.19,140.59,156.07,101.35
1920,217.74,205.53,188.54,187.17,172.95,173.8,160.35,189.42,185.03,156.24,166.69,166,86.47,159.64,162.93,148.91,71.97,200.61,195.27,158.46,172.53,186.16,161.7,188.38,102.61
2160,221.38,215.6,200.27,179.81,193.39,167,168.87,206,209.82,183.69,199.71,194.98,105.8,183.91,185.36,161.66,98.94,186.1,183.57,150.47,164.34,160.99,154.86,183.86,118.32
2400,222.96,210.81,203.7,188.22,201.53,184.46,177.99,206.92,194.94,184.76,197.14,178.53,130.58,186.16,176.24,165.45,122.52,197.52,173.16,183.23,189.61,166.05,164.99,183.05,127.37
2640,222.54,210.99,199.79,191.96,180.63,188.39,170.62,196.37,197.32,188.63,189.08,186.86,138.44,190,199.55,182.75,126.66,187.37,181.68,178.37,182.94,181.89,145.64,197.96,130.48
2880,220.99,219.01,210.19,197.15,207.46,196.96,179.17,209.22,198.04,207.52,202.61,201.24,117.62,183.53,194.28,178.63,122.72,195.61,215.25,174.45,186.28,205.32,165.8,189.93,140.93
3120,221.19,220.66,206.82,192.95,203.74,191.89,178.27,210.86,220.53,215.42,198.01,207.01,148.09,186.52,188.93,189.01,135.08,187.65,182.24,195.45,195.78,197.56,163.03,204.68,140.09
3360,220.19,221.35,216.61,197.95,212.96,197.38,186.81,211.58,222.61,201.18,208.04,197.83,151.02,195.15,191.44,180.77,128.34,207.94,191.23,202.93,190.04,203.07,172,185.91,127.52
3600,219.81,223.1,211.39,199.44,199.81,199.55,186.22,210.1,224.86,220.47,210.69,199.3,138.28,198.96,209.09,195.24,145.33,190.26,188.2,194.42,194.43,196.55,169.04,210.73,149.44
3840,221.3,218.83,208.84,195.58,196.44,197.78,176.65,207.35,207.52,195.41,206.45,196.97,133.88,195.55,194.21,180.84,118.37,209.52,217.06,188.88,202.62,207.51,185.53,203.09,129.94
4080,222.92,218.76,210.35,194.74,204.44,204.88,178.72,212.9,217.83,225.78,214.5,213.51,146.95,205.93,209.45,197.26,139.6,208.05,213.85,205.44,201.96,205.43,181.22,200.37,136.3
4320,220.84,225.41,207.66,188.18,211.27,209.36,165.74,215.86,226.2,225.59,214.62,208.52,165.7,203.8,205.51,195.6,141.63,207.21,216.82,208.3,203.22,210.58,187.24,203.73,146.09
4560,221.12,221.13,210.63,190.62,210.12,200.61,165.06,213.9,227.7,226.03,212.32,215.25,154.94,197.17,212.3,200.65,145.43,201.37,200.65,201.74,202.5,205.44,187.11,200.15,165.74
4800,221.99,226.51,211.95,193.37,215.97,206.97,173.47,210.02,225.35,224.04,210.9,211.62,158.15,203.65,212.97,203.87,155.08,217.25,223.35,216.14,215.71,217.79,202.93,209.66,156.83
5040,222.51,226.42,211.2,192.55,222,186.95,172.64,206.27,226.13,222.03,202.88,213.2,177.99,191.54,218.64,208.88,168.92,216.61,217.5,211.35,208.58,213.99,194.15,204.7,171.68
5280,223.3,221.7,217.46,197.19,213.89,194.05,174.04,205.14,228.18,228.65,208.89,217.91,167.06,190.39,219.88,207.99,164.02,214.97,218.35,204.71,211.39,213.79,196.28,205.5,177.81
5520,222.55,222.98,215.09,196.07,212.54,192.16,178.12,207.45,223.75,222.46,207.9,212.35,181.69,195.13,210.13,202.99,159.32,210.78,216.4,209.62,207.01,208.97,187.83,212.83,176.15
5760,222.04,226.46,218.47,199.84,216.4,199.65,179.65,208.26,225.14,220.19,207.6,210.49,166.64,194.11,208.9,195.33,152.46,221.68,226.4,211.41,219.52,222.79,199.35,203.78,173.18
6000,222.59,223.92,219.49,200.33,205.54,199.98,180.71,208.15,226.98,234.48,214.37,214.9,189.07,200.66,218.86,208.67,174.41,210.35,224.03,219.03,199.65,222.98,190.67,211.89,179.21
6240,222.92,227.72,221.32,201.29,212.64,201.53,185.69,209.94,222.43,234.19,209.7,211.01,188,198.77,206.26,196.29,164.62,212.35,221.38,220.89,207.4,224.2,188.49,209.67,186.78
6480,222.77,222.96,219.4,201.81,214.82,203.48,182.63,212.6,229.4,232.27,213.52,208.32,193.23,203.17,210.74,194.39,159.98,208.18,214.29,218.53,198.61,217.41,191.38,201.9,174.27
6720,220.04,227.96,222.75,205.65,218.78,204.89,188.1,209.38,223.92,226.56,213.87,210.17,187.54,202.41,208.61,199.66,167.49,215.36,229.78,227.25,210.36,227.74,198.81,209.69,193.17
6960,220.06,228.66,222.26,202.56,210.99,204.83,188.04,211.27,231.97,229.27,216.98,210.75,187.54,207.24,216.55,204.17,166,214.54,221.23,224.72,209.96,217.49,199.83,200.67,191.71
7200,218.44,228.31,222.27,206.64,220.52,207.08,192.07,213.7,231.14,227.99,217.74,213.2,189.87,204.65,213.49,205.42,168.14,215.82,221.5,228.2,214.69,216.85,199.83,203.47,185.81
7440,218.05,228.6,224.18,207.87,216.54,210.44,192.51,213.55,228.64,231.61,220.34,219.98,204.54,209.31,218.41,207.14,170.75,213.53,220.92,220.7,207.43,214.21,199.15,210.64,197.05
7680,216.02,227.82,227.44,209.5,219.53,208.76,195,215.14,226.11,217.71,221.84,211.44,184.05,207.9,209.6,201.96,148.03,214.06,222.56,218.69,218.39,219.45,204.62,201.5,172.29
7920,216.76,229.45,226.96,208.03,215.78,213,193.68,217.54,234.52,226.95,224.27,216.66,202.02,213.4,221.85,208.58,182.83,217.37,225.54,226.13,216.34,213.92,205.98,209.16,195.85
8160,216.22,229.37,229.64,211.22,224.42,216.25,195.69,218.56,235,226.85,223.69,217.79,203.66,214.67,222.67,210.45,172.81,219.34,221.99,228.62,214.4,217.74,209.81,209.03,196.52
8400,214.95,230.07,226.27,209.36,223.21,214.36,195.08,217.33,234.9,233.01,224.7,221.37,205.2,211.74,221.87,212.37,184.7,212.39,224.15,218.93,214.08,221.13,202.13,211.97,197.6
8640,214.37,229.94,224.91,210.76,216.66,217.45,197.26,217.61,234.8,228.34,221.79,220.48,198.8,211.84,222.93,211.9,182.51,218.51,232.53,226.73,211.86,220.88,208.72,210.9,199.37
8880,214.85,230.49,227.89,211.28,225.41,217.78,197.83,218.13,235.87,234.65,226.17,223.27,205.39,213.49,224.99,215.17,180.35,216.85,229.94,224.92,219.94,226.04,200.79,206.58,201.35
9120,215.3,229.49,227.86,213.33,227.99,220.92,198.13,219.14,237.84,236.31,227.62,219.72,198.4,214.9,226.98,214.62,195.38,212.98,226.48,228.25,222.29,223.47,212.93,207.46,206.11
9360,216.14,229.88,229.8,212.3,226.28,216.85,199.56,220.14,238.13,237.41,227.85,225.01,211.12,213.8,225.32,218.08,185.07,209.32,227.84,225.16,218.99,225.25,208.29,210.07,193.72
9600,213.79,229.21,231.17,214.22,227.09,221.33,200.02,218.62,230.95,234.98,223.59,219.48,203.05,213.29,226.45,217.17,189.08,215.45,229.2,232.81,225.69,231.94,215.43,206.24,204.3
9840,215.54,230.04,231.08,214.89,223.04,220.75,202.36,220.49,238.95,238.08,230.48,222.61,215.82,217.01,229.15,220.72,201.41,219.41,226.15,230.21,224.01,231.36,214.35,205.41,209.76
10080,214.54,225.95,232.43,214.95,221.29,224.1,203.87,221.82,239.64,234.6,227.71,226.77,203.48,217.81,230.14,221.67,192.15,220.75,233.79,222.91,216.59,230.47,216.21,209.95,211.3
10320,213.61,225.33,231.92,213.77,228.02,221.18,201.55,220.17,239.93,238.12,232.39,222.75,218.37,216.85,228.39,219.68,194.39,211.66,222.79,219.93,214.32,229.19,212.04,213.25,211.71
10560,214.04,225.45,229.64,214.17,225.47,223.26,204.94,222.35,240.23,238.58,232.42,227.71,214.38,213.48,227.82,221.79,201.89,223.11,236.07,227.69,220.56,235.77,219.51,211.19,215.62
10800,213.6,228.61,228.97,215.68,227.17,223.59,203.35,219.53,239.5,234.91,229.63,221.82,218.82,219.99,228.87,224.62,194.14,219.78,229.35,231.6,218.15,231.98,218.72,212.24,214.91
11040,213.34,226.88,235.43,215.39,227.63,225.5,207.69,224.31,236.56,239.84,232.3,225.27,219.04,220.7,233.4,225.46,197.95,222.16,230.92,227.27,227.77,231.5,220.46,208.73,218.76
11280,213.83,226.25,233.8,218.86,227.09,222.28,208.11,223.97,240.34,239.77,236.33,230.31,222.7,213.41,227.45,227.26,210.03,218.13,231.98,222.44,218.49,232.41,214.57,208.94,217.96
11520,213.42,225.75,235.32,219.37,229.9,225.55,206.1,224.51,234.06,240,232.06,230.03,204.94,219.67,233.06,225.39,194.63,219.76,236.97,235.63,222.49,237.75,217.01,210.43,211.98
11760,214.2,226.85,235.61,218.95,230.09,229.26,204.2,225.98,241.25,237.57,237.09,227.59,213.95,221.66,235,226.7,210.89,215.72,228.26,234.06,225.77,236.03,214.03,208.91,206.41
12000,213.36,226.77,230.77,219.78,227.57,227.55,209.53,225.32,240.47,241.49,236.6,224.35,212.77,216.75,235.44,228.03,200.19,222.52,231.09,234.68,221.59,233.36,215.81,211.09,212.08


==> plotdata/square_1level_ab_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,23.83,24.295,23.11,19.17,17.51,18.04,16.69,19.79,20.18,18.52,20.43,18.9,9.66,16.72,17.58,15.06,9.97,17.25,16.73,15.01,16.28,15.94,17.25,17.56,10
480,22.68,24.746,23.9,23.16,23.01,22.41,21.04,23.62,23.73,22.83,24.01,21.8,14.13,22.8,22.2,21.12,14.97,23.4,21.91,21.49,22.29,22.07,23.4,22.72,14.9
720,26.16,24.762,26.32,24.72,24.93,25.3,24.8,25.69,26.67,25.48,25.57,26.06,19.77,26.74,25.66,24.87,20.03,24.71,25.1,23.24,25.34,25.86,24.71,24.42,20.84
960,24.51,26.285,25.06,26.11,24.44,24.66,24.64,26.78,28.64,28,24.22,25.6,20.11,26.07,25.24,25.03,21.67,24.74,27.65,26.77,25.6,27.02,24.74,23.96,21.18
1200,24.61,25.902,27.54,25.32,24.8,24.68,25.64,26.46,27.04,24.85,27.77,23.18,20.48,26.11,24.71,26.73,16.29,24.82,24.32,23.11,24.43,26.27,24.82,24.61,20.75
1440,24.41,26.07,26.26,27.11,24.39,24.6,23.66,25.3,26.08,27.27,28.46,24.27,19.02,27.14,25.07,26.62,15.57,25.28,27.61,26.3,23.45,24.21,25.28,24.38,15.48
1680,26.04,26.61,28.19,27.04,24.42,27.68,24.12,26.93,28.48,27.42,26.27,27.56,19.85,27.58,25.63,27.08,15.43,24.92,27.38,25.95,26.94,27.18,24.92,26.54,20.79
1920,26.12,26.28,27.03,26,27.65,27.88,24.81,27.28,28.85,27.74,28.77,25.88,21.77,25.52,25.98,27.68,20.77,27.83,25.62,26.67,28.08,28.16,27.83,24.93,21.73
2160,26.6,26.346,28.75,27.55,28.2,28.12,26.92,26.09,26.77,28.11,29.13,28.29,22.16,28.08,28.79,28.39,22.1,27.74,28.26,23.19,28.23,28.39,27.74,27.15,23.05
2400,26.02,26.478,27.78,26.48,26,26.46,25.73,26.43,27.34,26.1,27.51,28.4,22.6,26.44,26.74,28.67,17.47,28.35,28.79,27.51,28.64,28.81,28.35,25.86,23.71
2640,26.3,26.497,28.97,26.7,28.72,28.86,27.04,27.65,27.6,28.8,29.59,28.72,23.71,27.01,29.64,28.83,23.04,28.28,28.87,27.71,28.86,26.45,28.28,27.6,24.33
2880,26.76,26.875,29.08,26.98,26.88,29.07,27.24,26.96,28.12,29.06,28.24,29,24.04,29.11,29.89,26.8,23.62,28.7,27.32,28.45,27.4,27.09,28.7,27.85,25.22
3120,26.76,26.896,29.11,27.81,27.04,29.13,26.41,27.85,29.96,29.32,29.59,29.05,24.91,27.49,29.99,29.46,19.25,28.65,29.31,28.47,29.18,27.21,28.65,26.58,25.27
3360,26.8,26.551,29.16,27.95,27.47,29.31,26.58,28.05,30.09,27.51,29.87,29.19,25.28,27.88,30.16,29.74,19.99,27.59,27.82,28.86,29.61,30.02,27.59,26.79,26.08
3600,26.55,26.961,28.21,27.34,27.91,28.28,27.88,27.39,28.74,27.8,30.1,29.29,26.07,29.5,30.5,30.05,25.19,28.78,27.96,29.01,29.68,30.12,28.78,26.9,22.11
3840,26.46,26.641,28.37,28.06,27.98,29.71,26.81,27.38,30.14,29.57,30.13,29.43,25.49,29.66,28.83,30.01,25.43,27.93,28.28,29.08,28.54,28.46,27.93,27,22.75
4080,26.97,26.775,29.42,28.09,28.07,29.92,26.75,27.56,30.4,29.93,30.16,29.63,26.77,28.68,30.75,30.11,25.78,29.13,28.22,29.32,29.71,30.31,29.13,28.41,27.06
4320,26.32,27.058,29.51,27.4,29.83,29.92,26.7,27.68,29.19,30.06,29.24,29.7,26.97,29.88,29.09,30.35,26.35,28.23,28.61,29.63,30.11,30.68,28.23,27.4,27.62
4560,26.23,27.087,29.68,28.17,28.65,29.97,27.7,28.44,29.36,30.18,30.33,29.85,27.56,28.85,30.97,30.5,22.56,28.26,30.15,29.71,28.91,28.93,28.26,28.65,23.97
4800,26.89,26.887,29.06,27.56,30.02,28.95,27.03,28.49,29.4,30.23,29.21,29.84,27.5,28.94,31.1,30.62,23,29.44,30.3,29.98,30.31,29.17,29.44,28.63,24.47
5040,26.55,26.979,29.78,27.74,28.98,30.01,27.26,28.45,29.57,30.42,30.43,30.04,27.92,28.83,31.37,30.98,27.53,28.49,28.99,30.08,30.37,29.34,28.49,28.73,29
5280,26.56,26.757,29.76,28.33,30.33,29.86,27.89,28.35,30.65,30.36,30.57,30.12,28.48,29.81,31.11,30.58,27.86,29.51,30.42,30.08,30.45,31.19,29.51,28.71,25.38
5520,26.56,26.997,29.79,27.8,30.27,30.1,28.02,28.51,29.65,30.47,29.56,30.01,28.81,29.15,29.98,30.65,24.01,29.48,29.28,30.13,30.16,31.02,29.48,28.04,25.4
5760,26.5,26.681,29.85,27.95,29.25,30.19,27.4,28.45,29.59,29.29,30.74,29.97,29.44,30.1,31.08,30.98,28.16,28.81,29.34,30.36,30.62,31.23,28.81,27.92,26.08
6000,26.93,26.71,29.45,28.43,29.26,30.38,27.55,28.59,29.86,30.62,30.76,30.19,29.54,29.51,31.53,31.19,24.93,29.54,29.36,28.62,30.51,31.35,29.54,28.1,29.94
6240,26.89,26.707,29.93,27.99,29.27,29.5,27.76,28.54,30.88,30.6,30.7,29.07,29.21,30.27,31.12,30.72,28.15,29.59,29.62,30.6,30.51,30.11,29.59,28.17,26.49
6480,26.98,27.041,29.64,28.48,30.5,30.48,28.23,28.71,31.02,30.79,30.82,30.19,29.98,29.59,31.36,30.85,28.63,28.91,30.52,30.66,30.61,31.35,28.91,28.93,30.32
6720,26.91,26.728,29.5,28.56,30.31,30.55,28.32,28.67,31.02,30.78,30.19,30.09,29.69,29.69,31.37,30.94,28.8,29.04,30.56,30.61,30.68,31.58,29.04,28.05,27.2
6960,26.95,26.876,29.71,28.06,30.38,30.67,28.45,28.78,31.13,30.92,30.98,29.41,30.27,29.87,31.57,31.02,29.29,29.68,29.61,30.9,29.73,30.21,29.68,28.99,30.65
7200,26.7,26.967,30.05,28.48,30.61,30.6,27.93,28.76,31.11,30.69,31.07,30.2,30.11,30.51,31.4,31.33,29.29,29.12,29.91,29.28,30.65,30.33,29.12,28.88,30.84
7440,26.62,26.989,30.21,28.64,30.68,30.71,28.09,28.82,31.17,29.86,31.14,30.24,30.72,29.89,31.54,30.26,26.38,29.01,29.95,30.75,29.87,31.52,29.01,28.98,27.88
7680,26.64,26.908,29.91,28.6,30.52,30.66,28.53,28.47,30.14,29.53,30.58,29.98,25.24,30.32,31.2,29.96,29.04,29.87,30.12,31.04,30.17,31.6,29.87,28.14,28.11
7920,27.01,26.912,29.56,28.7,30.75,30.92,28.66,28.84,30.54,29.87,30.57,30.4,30.8,30.87,30.88,31.39,26.39,29.87,30.1,30.99,30.82,31.59,29.87,28.42,30.84
8160,27.01,26.837,29.78,28.34,29.94,30.97,28.19,28.9,30.67,30.94,31.26,29.77,30.53,30.82,31.83,30.28,26.68,29.4,30.1,31.05,30.98,30.59,29.4,28.55,28.31
8400,26.53,26.942,29.36,28.12,30.88,30.94,27.85,28.7,30.67,30.91,30.98,30.48,31.2,29.62,31.81,31.56,26.78,29.61,30.26,30.98,29.63,30.68,29.61,28.14,28.24
8640,26.82,27.033,30.04,28.09,30.81,30.93,27.73,28.72,30.67,30.98,30.96,29.83,30.77,29.58,31.02,31.52,29.95,28.99,30.37,31.12,30.72,31.81,28.99,28.87,31.25
8880,26.59,26.929,29.43,28.58,30.2,30.37,28.61,28.77,31.38,31.09,30.35,30.4,31.26,29.75,31.11,31.7,27.46,28.85,30.35,31.12,30.69,31.82,28.85,28.21,31.44
9120,26.94,27.025,30.05,28.67,30.19,30.95,28.57,28.21,31.38,31.03,31.15,30.57,31.04,30.66,31.97,31.72,27.64,29.87,31.31,31.29,30.84,31.09,29.87,29.04,31.64
9360,26.98,26.857,30.09,28.21,30.34,31.14,27.98,28.36,30.74,30.42,31.13,29.92,31.43,29.71,31.99,30.75,30.73,29.79,30.51,31.26,30.79,31.91,29.79,28.36,29.18
9600,26.66,26.868,29.6,28.25,30.3,31.12,28.07,28.33,31.49,30.43,31.13,30.66,31.47,29.92,32.08,31.79,27.85,29.13,30.68,30.2,30.09,31.12,29.13,28.89,29.4
9840,26.95,26.939,29.73,28.35,30.48,31.22,28.23,28.37,30.95,31.18,31.3,30.7,31.73,30.91,32.15,31.94,30.97,29.11,30.6,31.4,30.92,31.18,29.11,29.08,29.46
10080,26.66,27.021,29.67,28.71,31.16,31.18,28.84,28.33,31.04,31.23,30.46,30.71,31.49,30.11,32.21,31.95,31.05,29.19,31.43,30.44,30.04,31.15,29.19,28.43,29.56
10320,26.95,27.016,29.66,28.77,30.5,31.2,28.72,28.77,31.61,31.36,30.63,30.77,32.01,30.09,32.12,31.06,31.34,29.87,30.66,31.47,30.11,32.05,29.87,28.99,29.67
10560,26.72,27.029,30.05,28.68,31.17,31.28,28.25,28.85,31.04,31.29,30.62,30.28,31.57,30.88,31.49,31.98,31.23,29.95,30.78,31.6,30.06,31.37,29.95,29.1,32.19
10800,26.97,27.042,30.22,28.75,31.25,30.71,28.91,28.9,31.51,31.37,31.29,30.21,32.11,30.31,32.27,32.07,31.34,29.31,30.79,31.54,31.02,31.28,29.31,28.54,29.93
11040,26.94,26.822,30.16,28.66,31.25,31.39,28.35,28.49,31.05,30.68,30.69,30.66,30.78,30.33,32.3,32.13,31.44,29.41,31.49,31.67,30.23,31.44,29.41,28.54,30.1
11280,26.95,26.994,30.14,28.86,31.26,31.21,28.8,28.91,31.06,30.75,30.65,30.75,32.37,30.99,31.62,32.2,31.62,29.85,30.66,31.59,30.23,31.37,29.85,29.16,30.21
11520,26.47,26.979,30.24,28.83,31.22,31.02,28.43,28.86,31.48,31.18,31.17,30.66,31.04,30.91,32.03,32.06,31.25,29.47,31.49,31.63,31.13,32.34,29.47,29,32.5
11760,26.65,27.088,30.29,28.45,30.72,31.43,28.45,28.64,31.7,31.46,30.72,30.84,32.38,31.06,32.4,32.14,29.3,29.41,30.91,31.74,30.27,31.42,29.41,28.71,30.23
12000,26.97,26.874,30.33,28.54,31.24,31.5,28.44,28.57,31.2,31.44,31.4,30.85,31.99,31.13,31.61,32.2,29,29.43,31.03,31.8,31.26,31.62,29.43,28.74,32.44


==> plotdata/square_1level_abc_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,188.71,185.56,127.61,120.81,105.37,98.64,89.15,141.65,134.94,115.78,132.48,122.4,67.52,96.2,109.15,96.02,70.4,62.15,56.85,52.53,60.98,56.32,49.08,80.8,31.33
480,210.47,201.44,211.76,198.21,184.53,176.8,175.01,191.33,196.38,179.6,192.22,184.13,109.12,171.42,181.6,168.54,113.02,137.14,145.92,125.23,142.56,135.65,123.24,115.19,95.36
720,218.19,210.28,203.38,199.11,197.85,190.01,189.07,200.61,203.77,194.13,219.1,211.92,138.95,201.52,201.66,199.54,144.97,135.65,125.84,126.04,141.48,135.64,123.25,170.92,104.37
960,218.25,213.94,230.93,219.09,215.42,222.7,216.74,215.47,224.32,211.79,218.86,209.8,141.1,215.44,222.61,213.57,163.68,212.12,205.2,196.64,211.71,200.6,200.35,167.49,121.16
1200,218.77,210.68,209.23,208.59,199.35,195.03,205.27,212.25,218.18,201.55,220.42,210.26,138.68,192.41,195.01,209.94,148.11,173.8,161.19,158.71,171.51,166.45,152.57,191.81,106.28
1440,217.1,205.6,224.15,224.15,210.31,196.39,200.16,214.22,210.84,203.14,211.15,214.07,122.68,194.9,199.09,185.25,134.63,184.38,188.09,171,192.64,184.02,170.19,183.08,114.8
1680,219.64,211.35,207.87,213,200.56,204.08,200.51,215.97,205.36,202.26,206.8,212.95,101.99,202.29,214.61,201.91,117.28,166.72,174.71,156.61,172.98,157.65,147.6,178.77,85.71
1920,217.74,205.53,213.64,219.06,200.83,197.02,210.14,203.96,189.17,171.7,196.42,193.46,69.41,183.73,181.08,168.64,83.75,196.83,192.93,181.57,188.47,199.66,171.57,183.37,95.42
2160,221.38,215.6,211.15,206.38,211.12,198.87,199.69,219.6,206.47,205.66,220.25,206.57,97.14,188.11,198.52,197.48,127.38,181.38,178.11,173.52,194.63,189.58,144.59,175.74,105.37
2400,222.96,210.81,220.31,213.37,198.8,210,211.19,208.84,208.37,213.93,204.6,220.42,99.4,207.01,203.32,219.16,134.88,190.51,187.12,183.2,183.75,177.81,169.56,193.55,100.7
2640,222.54,210.99,212.11,220.25,197.47,212.12,192.5,209.36,209.62,214.58,213.32,208.3,108.85,216.12,224.04,197.53,143.15,193.21,177.09,157.25,178.15,171.75,159.33,187.57,100.24
2880,220.99,219.01,221.1,228.7,206.17,205.27,214.9,218.48,223.7,208.71,211.22,218.28,97.56,212.67,218.25,205.34,131.18,216.09,217.48,175.2,201.21,210.55,179.05,195.17,97.08
3120,221.19,220.66,223.87,217.03,200,186.89,217.01,220.31,209.94,212.62,218.51,220.87,105.01,190.97,199.93,218.05,133.32,201.71,188.8,186.03,188.75,195.1,159.88,209.07,99.91
3360,220.19,221.35,234.73,228.56,223.57,196.7,224.17,224.31,215.74,217.2,226.75,224.28,107.15,211.35,207.65,221.57,126.49,210.16,197.04,192.19,210.49,203.96,173.19,201.96,109.54
3600,219.81,223.1,213.78,219.5,225.22,218.73,224.98,210.91,227.85,198.92,231.46,229.6,118.01,219.53,227.42,227.17,151.34,197.58,186.77,166.1,204.51,202.03,183.9,211.49,115.75
3840,221.3,218.83,229.24,227.16,210.67,212.28,221.43,216.16,202.93,193.51,209.14,202.13,85.2,194.86,209.85,204.92,119.32,213.11,201.53,184.87,217.44,198.71,193.18,204.85,95.41
4080,222.92,218.76,223.08,225.68,206.69,212.29,204.01,227.43,235.37,223.32,217.7,227.21,100.62,227.56,218.11,200.05,144.68,212.97,200.92,178.02,201.08,190.55,198.97,204.99,114.87
4320,220.84,225.41,236.72,231.61,216.19,201.51,214.57,216.77,218.34,219.5,233.64,229.65,116.14,214.55,222.67,221.93,147.34,205.25,203.32,192.34,220.03,211.36,188.88,206.4,124.21
4560,221.12,221.13,236.36,220.45,212.97,221.6,214.29,227.9,235.63,222.84,236.97,232.42,109.26,209.66,230.63,227.53,151.5,199.17,197.27,189.89,215.21,194.17,189.22,210.43,130.57
4800,221.99,226.51,225.36,229.54,210.13,226.98,219.5,226.14,217.51,216.13,216.39,211.46,93.52,223.83,230.46,211.04,143.52,221.1,222.32,185.44,223.07,212.36,191.04,215.14,118.33
5040,222.51,226.42,228.82,231.12,216,216.76,230.93,230.31,239.96,227.82,227.92,234.36,113.46,221.53,240.14,224,167.5,220.85,206.16,200.12,224.27,199.91,189.55,215.89,117.18
5280,223.3,221.7,237.89,227.37,238.64,206.2,221.18,228.19,224.75,210.18,241.16,236.98,126.31,220,228.13,207.3,173.12,219.61,220.27,183.65,228.61,219.16,178.1,201.47,137.39
5520,222.55,222.98,230.01,228.46,229.98,228.31,226.87,224.69,230.44,231.18,235.69,232.17,110.72,216.29,221.53,230.61,181.52,203.69,218.27,197.88,217.72,191.4,179.99,222.08,126.62
5760,222.04,226.46,237.3,227.37,233.72,229.64,222.65,225.5,227.42,210.85,234.17,228.05,101.04,221.3,212.29,222.56,141.97,222.77,210.85,200.39,220.09,205.32,206.55,212.72,112.04
6000,222.59,223.92,240.05,233.23,237.44,235.27,231.79,224.79,242.13,217.93,242.5,238.32,132.26,225.6,229.78,239.61,173.42,224.52,210.82,205.21,231.19,221.06,193.72,218.97,121.48
6240,222.92,227.72,237.74,228.5,220.02,221.41,224.93,226.85,237.19,225.13,223.57,230.57,117.32,209.79,215.39,240.45,168.23,222,224.2,202.34,212.76,213.53,182.89,204.98,126.59
6480,222.77,222.96,240.28,231.65,221.5,213.41,211.98,224.15,242.61,216.49,229.31,236.55,127.92,215.53,222.34,225.75,158.02,208.1,208.88,189.3,227.01,200.32,184.97,203.64,131.2
6720,220.04,227.96,237.32,233.72,225.71,231.91,227.61,218.53,234.5,206.97,238.77,222.67,102.89,225.65,236.09,225.77,170.21,224.91,228.04,192.15,226.17,225.72,211.62,219.3,119.22
6960,220.06,228.66,241.36,228.39,233.23,222.57,231.63,224.15,231.09,231.3,236.16,231.92,123.94,233.93,244.75,237.73,187.06,216.81,216.57,196.53,228.44,215.62,214.16,219.36,128.63
7200,218.44,228.31,238.83,233.68,241.1,210.99,233.6,226.92,238.74,212.43,240.76,236.26,121.11,211,232.01,223.38,192.32,224.3,215.77,194.8,224.86,209.19,203.24,218.39,131.53
7440,218.05,228.6,233.79,234.77,242.09,217.55,234.55,230.86,232.3,231.28,244.35,239.91,118.31,228.65,225.37,229.57,197.25,215.32,215.08,209.06,232.92,222.97,204.89,221.76,120.53
7680,216.02,227.82,238,230.91,232.9,222.45,221.23,224.98,223.73,217.79,235.73,219.12,94.06,203.93,211.82,215.71,141.52,223.49,212.73,196.21,232.98,204.44,184.09,202.93,99.47
7920,216.76,229.45,233.57,224.19,226.43,222.85,228.08,232.33,242.85,218.74,242.77,227.23,127.74,235.36,232.49,220.96,185.19,226.41,217.85,198.4,233.84,209.54,214.96,221.91,131.29
8160,216.22,229.37,242.92,224.64,243.01,224.29,232.61,223.99,245.9,235.54,245.1,239.99,122.11,235.77,234.52,237.87,166,230.66,234.21,214.07,237.81,212.29,201,219.31,135.49
8400,214.95,230.07,239.6,229.93,241.69,230.75,219.75,231.27,244.12,232.98,234.12,233.1,133.8,226.43,239.94,242.84,170.05,208.04,211.71,207.88,217.36,223.51,200.81,218.85,137.58
8640,214.37,229.94,232.37,228.22,238.55,233.38,223.97,230.33,243.17,230.44,237.44,233.59,106.44,223.81,238.23,227.62,181.44,216.09,231.87,200.62,232.16,221.61,206.23,218.34,114.32
8880,214.85,230.49,239.89,223.74,229.66,223.63,232.39,230.01,243.63,230.7,243.15,229.89,119.31,230.18,235.53,246.88,196.79,224.34,229.21,198.16,234.87,224.44,209.98,214.64,122.99
9120,215.3,229.49,234.65,230.98,247.26,240.34,218.04,229.89,244.9,233.34,233.55,240.83,118,221.13,236.52,234.61,199.49,226.25,232.22,217.16,223.96,228.66,211.92,212.78,128.92
9360,216.14,229.88,241.32,228.97,241.78,234.54,230.95,220.56,244.37,231.45,240.26,237.08,128.84,213.59,240.61,239.53,186.98,209.18,225.63,210.57,216.84,219.37,200.39,217.63,122.17
9600,213.79,229.21,242.58,225.39,243.01,220.95,231.54,226.41,238.49,221.45,233.09,222.1,100.41,211.49,230.72,229.52,162.66,216.69,222.3,203.33,225.76,214.62,206.28,215.21,114.88
9840,215.54,230.04,241.59,229.98,247.13,240.2,224.93,229.53,243.3,230.61,233.2,241.86,135.05,218.02,246.32,233.51,193.86,212.37,228.91,215.44,224.11,217.65,194.8,209.41,128.42
10080,214.54,225.95,244.05,221.39,243.38,239.68,232.81,230.15,233.55,233.25,226.59,236.54,112.7,230,247.51,247.64,177.64,215.68,232,218.06,233.42,211.67,211.77,208.03,124.81
10320,213.61,225.33,241.11,228.82,232.05,220.28,216.53,221.23,243.62,232.14,244.43,240.34,133.11,223.59,240.99,237.66,200.99,222.28,214.7,214.24,234.23,225.77,187.49,219.26,141.65
10560,214.04,225.45,234.66,229.78,234.27,234.62,228.79,229.52,232.08,229.42,229.42,238.44,115.2,220.86,239.65,235.89,177.53,228.96,233.71,218.87,241.23,233.06,194.69,207.71,135.13
10800,213.6,228.61,241.37,226.51,243.16,240.09,231.29,229.39,234.39,231.63,240.78,237.49,120.4,229.59,237.17,233.73,175.89,214.43,229.88,217.16,235.23,225.75,209.75,216.97,139.87
11040,213.34,226.88,244.15,228.64,247.24,227.03,232.66,230.49,245.74,233.7,242.02,239.51,125.49,230.27,238.35,234.93,190.69,218.41,233.06,220.87,239.23,216.95,199.23,217.3,141.53
11280,213.83,226.25,241.49,228.71,248.09,220.63,232.95,229.98,235.69,232.64,246.88,242.92,136.58,224.22,242.88,239.97,196.08,223.16,225.73,203.9,238.56,228.91,192.07,213.87,144.15
11520,213.42,225.75,240.19,220.55,230.48,227.99,229.33,226.93,227.94,223.09,225.12,234.05,108.34,204.03,233.85,226.95,166.64,225.88,219.24,203.02,227.51,229.06,199.97,205.73,112.04
11760,214.2,226.85,244.99,228.52,234.12,240.49,228.53,224.97,247.29,235.01,243.17,230.53,122.62,220.27,238.63,230.99,186.23,227.27,222.47,221.44,238.39,228,196.87,209.56,127.01
12000,213.36,226.77,243.01,222.8,247.26,239.18,221.08,221.94,243.52,220.28,230.63,238.79,126.68,228.98,238.34,232.63,186.77,226.79,231.5,207.08,228.29,218.41,210.13,209.39,130.98


==> plotdata/square_1level_abc_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,23.83,24.295,24.62,23.03,21.81,22.66,21.23,23.12,23.1,20.83,24.07,22.64,10.44,21.63,21.7,18.83,10.82,18.43,19.16,16.03,17.33,17.47,15.6,21.32,10.8
480,22.68,24.746,25.08,23.79,23.83,24.36,23.49,23.73,24.8,23.29,24.66,23.67,15.59,24.09,25.01,23.82,15.46,23.88,23.31,21.77,23.49,23.65,23.8,22.46,16.06
720,26.16,24.762,28.9,27.31,28.31,28.23,26.55,25.88,27.64,27.37,28.81,27.55,21.39,27.84,29.49,27.06,22.19,26.89,27.19,24.44,25.2,25.92,26.36,26.7,20.75
960,24.51,26.285,29.12,27.78,28.34,28.58,28.21,27.88,29.6,28.54,28.35,28.13,20.03,28.06,29.57,29.18,23.96,28.36,28.86,27.16,27.91,28.61,28.05,26.85,20.42
1200,24.61,25.902,28.16,27.79,28.03,27.91,27.61,27.34,28.8,26.81,29.26,28.21,20.55,27.84,28.3,28.49,22.51,26.8,25.07,26.01,25.6,25.61,23.92,26.69,20.73
1440,24.41,26.07,28.78,28.04,28.11,28.18,27.1,27.53,29.13,27.72,29.6,28.29,18.92,28.34,28.38,27.84,21.94,27.93,27.81,26.49,28.61,28.25,27.22,27.08,20.41
1680,26.04,26.61,28.79,27.86,27.87,28.82,27.48,27.4,28.93,27.64,29.21,28.05,18.72,28.9,29.49,28.48,20.6,27.5,27.62,25.85,25.51,26.81,26.23,27.08,19.76
1920,26.12,26.28,29.05,28.03,28.24,28.72,27.76,27.71,28.74,27.68,29.18,28.46,18.56,28.66,29.38,28.55,20.92,26.96,28.45,26.56,28.81,28.55,27.81,27.24,19.68
2160,26.6,26.346,29.12,28.2,28.71,28.48,28.12,27.89,29.36,28.17,29.88,28.98,19.25,28.61,29.56,29.59,22.48,27.38,28.22,26.18,28.86,28.76,26.63,27.51,20.55
2400,26.02,26.478,29.3,27.92,28.68,28.55,28.33,27.93,29.67,28.56,29.54,28.77,18.25,28.9,29.65,29.77,22.73,28.52,28.86,27.32,29,28.76,27.2,27.76,19.48
2640,26.3,26.497,29.36,28.22,28.99,29.41,27.84,28.06,29.6,28.69,29.77,29.12,19.14,29.46,30.2,29.25,23.6,28.03,28.54,27.22,28.89,28.62,27.36,27.8,19.76
2880,26.76,26.875,29.34,28.38,29.09,29.37,28.06,28.1,29.8,28.74,29.94,29.25,19.58,29.26,30.25,29.47,23.43,28.71,29.19,27.65,29.59,29.45,28.25,27.93,20.76
3120,26.76,26.896,29.53,28.18,29.1,28.81,28.48,28.21,29.91,28.84,29.7,29.1,19.35,28.91,29.75,30.14,22.88,27.76,28.91,27.77,29.2,28.93,27.24,28.05,19.6
3360,26.8,26.551,29.62,28.38,29.37,29.21,28.49,28.27,29.93,28.88,30.12,29.28,19.89,29.43,30.23,30.25,23.75,28.72,29.36,28.17,29.64,29.52,27.68,28.13,20.52
3600,26.55,26.961,29.56,28.49,29.74,29.74,28.83,28.23,29.92,28.87,30.38,29.59,20.77,29.9,30.53,30.61,24.73,28.54,29.12,27.79,29.62,29.66,27.97,28.05,21.17
3840,26.46,26.641,29.43,28.49,29.4,29.27,28.47,28.09,29.67,28.57,29.97,29.26,20.55,29.21,30.22,30.07,24.29,28.55,29.18,27.8,29.77,29.57,28.15,27.81,21.24
4080,26.97,26.775,29.76,28.64,29.88,30.06,28.56,28.35,30.32,29.57,30.36,29.7,19.86,30.11,30.97,30.27,25.54,28.94,28.5,28.11,29.71,29.03,28.43,28.43,20.48
4320,26.32,27.058,29.78,28.76,30.11,29.58,28.7,28.47,30.29,29.44,30.42,29.78,21.19,29.64,30.56,30.62,25.56,29.05,29.64,28.65,30.1,29.98,28.19,28.34,21.11
4560,26.23,27.087,30,28.83,30.06,30.05,28.91,28.61,30.34,29.74,30.81,29.82,22.13,30.05,30.86,30.83,26.42,29.13,29.83,28.68,30.27,30.09,28.59,28.52,22.05
4800,26.89,26.887,29.87,28.39,29.85,30,28.9,28.47,30.41,29.47,30.45,29.52,20.71,29.83,30.79,30.82,24.97,29.01,29.73,28.75,30.19,29.92,28.93,28.44,20.99
5040,26.55,26.979,30.14,28.87,30.3,30.54,29.16,28.73,30.76,30,30.8,30.12,21.62,30.41,31.31,31.36,26.5,28.99,30.09,29.13,30.31,30.28,29.16,28.71,22.12
5280,26.56,26.757,29.99,28.87,30.51,29.78,28.81,28.49,30.64,29.67,30.61,29.87,22.51,29.91,30.86,30.78,26.47,29.28,30.02,28.97,30.56,30.31,28.45,28.53,22.55
5520,26.56,26.997,30.16,28.79,30.25,30.33,29.03,28.79,30.69,29.94,30.7,30.06,21.75,30.17,31.02,31.09,27.03,28.69,29.92,29.19,30.2,30.1,28.72,28.71,21.38
5760,26.5,26.681,29.98,28.8,30.38,30.03,28.91,28.6,30.43,29.45,30.57,29.82,21.78,29.75,30.96,30.86,26.31,29.26,30,29.04,30.55,30.29,28.96,28.42,21.24
6000,26.93,26.71,30.18,28.93,30.61,30.53,29.17,28.7,30.87,30.25,30.92,30.31,22.69,30.24,31.56,31.51,27.82,29.19,30.21,29.41,30.51,30.46,29.14,28.7,22.29
6240,26.89,26.707,30.08,28.73,30.37,29.9,29.1,28.69,30.79,29.99,30.51,30.09,21.92,29.66,31.14,31.39,26.43,29.21,30.14,29.37,30.51,30.23,28.78,28.65,21.75
6480,26.98,27.041,30.18,29.02,30.68,30.26,28.48,28.71,30.9,30.19,30.81,30.14,22.35,30.13,31.41,30.94,27.28,29.23,30.17,29.21,30.32,30.02,28.78,28.85,22.37
6720,26.91,26.728,30.01,28.98,30.54,30.11,28.91,28.6,30.54,29.86,30.6,29.93,22.07,29.85,31.24,31.12,26.74,29.12,29.95,29.21,30.62,30.53,28.86,28.57,22.13
6960,26.95,26.876,30.02,28.76,30.59,30.62,29,28.87,30.94,30.24,30.77,30.07,22.16,30.5,31.54,31.6,27.93,28.92,30.2,29.54,30.13,30.21,29.12,28.77,22.07
7200,26.7,26.967,30.03,28.98,30.78,29.81,29.12,28.21,30.71,29.89,30.68,30.11,22.42,29.73,31,31.55,27.64,29.22,30.11,29.02,30.53,30.39,28.44,28.63,22.02
7440,26.62,26.989,30.15,28.96,30.84,30.47,29.15,28.8,30.88,30.31,30.95,30.36,22.87,29.98,31.33,31.7,28.36,29.27,30.29,29.39,30.61,30.69,28.79,28.79,22.65
7680,26.64,26.908,28.99,28.32,29.95,29.13,28.25,27.9,29.4,28.6,29.21,29.06,19.65,28.21,29.73,29.73,24.36,28.25,29.15,28.37,29.28,29.39,27.59,27.39,20.96
7920,27.01,26.912,29.99,29.01,30.58,30.54,29.01,28.88,31.01,30.4,30.57,30.36,22.62,30.31,31.6,31.45,27.52,29.36,30.34,29.06,30.58,30.4,28.84,28.52,22.29
8160,27.01,26.837,30.06,28.9,30.91,30.38,28.92,28.81,30.91,30.3,30.7,30.27,22.57,30.08,29.65,31.46,27.56,29.17,30.37,29.67,30.54,30.44,28.51,28.72,22.24
8400,26.53,26.942,29.92,28.77,30.99,30.4,28.8,28.55,31.04,30.44,30.6,30.42,23.33,29.86,31.34,31.65,27.79,28.76,30.32,29.31,30.38,30.41,28.43,28.53,22.44
8640,26.82,27.033,29.9,28.77,30.71,30.12,27.65,28.56,30.95,29.71,30,30.17,21.74,29.39,31.1,31.45,27.36,29.02,30.37,27.22,30.14,29.58,28.55,28.46,20.85
8880,26.59,26.929,30,28.72,30.64,30.53,28.95,28.72,31.16,30.41,30.72,30.37,22.86,28.44,31.67,31.8,28.5,27.69,30.16,29.64,30.28,30.51,28.66,28.68,19.12
9120,26.94,27.025,28.9,28.87,31,30.28,28.79,28.66,31.02,30.15,30.62,30.4,22.97,30.1,31.53,31.41,28.38,29.16,30.4,29.67,30.5,30.48,28.81,28.53,22.87
9360,26.98,26.857,30.12,28.81,30.89,30.49,29.01,28.79,31.1,30.56,30.68,30.3,22.88,30.08,31.55,31.78,28.12,29.02,30.36,29.56,30.43,30.32,28.72,28.7,22.53
9600,26.66,26.868,29.87,28.64,30.83,30.09,28.92,28.53,30.71,29.96,30.35,30.07,22.34,29.6,31.07,31.18,26.67,29.28,30.38,29.7,30.5,30.46,28.66,28.47,21.65
9840,26.95,26.939,30.06,28.95,31.03,30.64,29.04,28.79,31.09,30.55,30.8,30.57,23.27,30.21,31.69,31.78,28.57,29.17,30.29,29.78,30.45,30.63,28.54,28.71,22.95
10080,26.66,27.021,30.03,28.89,31.03,30.38,28.97,28.81,31.15,30.46,30.68,30.38,22.41,30.2,31.53,31.69,28.3,29.31,30.37,29.91,30.36,30.64,29.02,28.78,22.38
10320,26.95,27.016,30.01,28.79,31.13,30.38,28.84,28.73,31.06,30.48,30.91,30.51,23.07,30.08,31.47,31.46,28.96,29.32,30.1,29.86,30.43,30.29,28.39,28.62,22.81
10560,26.72,27.029,30.05,28.9,30.97,30,28.78,28.76,30.79,30.28,30.62,30.28,22.12,29.83,31.2,31.17,27.96,29.29,30.16,29.7,30.59,30.43,28.88,28.65,22.4
10800,26.97,27.042,30.13,28.88,31.08,30.39,29.07,28.78,30.88,30.44,30.65,30.21,22.56,30.22,31.65,31.71,28.16,29.38,30.35,29.36,30.49,30.33,29.06,28.71,22.33
11040,26.94,26.822,30.06,28.9,31.19,30.13,28.97,28.83,30.47,30.41,30.77,30.21,22.56,30.26,31.5,31.66,27.99,29.28,30.42,29.87,30.7,30.54,29.29,28.79,22.67
11280,26.95,26.994,30.02,28.9,31.08,30.12,29.04,28.8,30.9,30.54,30.9,30.55,23.24,28.88,31.23,31.92,28.73,29.1,30.14,29.52,30.76,30.09,28.61,28.73,23.06
11520,26.47,26.979,28.57,28.64,30.61,27.48,28.81,28.33,30.26,29.48,30.13,28.29,21.56,29.36,30.29,30.47,27.21,28.89,29.87,29.19,30.19,30.28,28.35,28.19,21.17
11760,26.65,27.088,30.21,28.96,31.15,30.3,29.06,28.9,31,30.66,30.57,30.48,20.96,30.41,31.47,31.31,28.6,29.46,30.31,29.9,30.77,30.37,29.28,28.81,22.85
12000,26.97,26.874,29.91,28.88,31.1,30.22,29.01,28.84,30.34,30.5,29.54,30.38,22.56,30.11,31.43,31.48,28.46,29.37,30.13,29.85,30.71,30.49,29,28.79,22.71


==> plotdata/square_1level_naive_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,188.71,185.56,78.47,59.64,47.25,42.9,39.8,68.44,63.2,51.15,56.49,48.14,30.18,44.66,40.14,33.27,28.78,50.38,47.05,37.77,41.81,33.85,34.98,45.14,28.93
480,210.47,201.44,152.44,129.38,122.29,116.36,105.57,135.71,140.23,125.03,130.86,114.5,90.27,115.08,105.63,97.89,87.05,114.05,107.47,99.22,104.88,97.23,88.92,90.87,91.4
720,218.19,210.28,162.78,153.86,153.11,147.19,134.78,166.29,174.62,162.37,173.37,153.5,139,156.16,148.99,136.81,120.93,127.32,128.75,122.07,126.12,123.69,119.08,144.45,118.32
960,218.25,213.94,187.31,171.15,177.57,174.8,161.29,180.93,193.19,181.76,183.18,169.2,152.86,170.86,173.91,162.4,135.41,179.43,182.83,179.85,169.13,162.91,168.83,145.86,145.65
1200,218.77,210.68,99.17,77.36,165.24,157.72,148.57,93.13,186.31,163.87,180.65,159.63,102.44,159.6,161.58,146.73,98.32,160.13,157.89,145.92,138.52,148.44,128.91,156.83,107.24
1440,217.1,205.6,122.77,110.27,156.54,150.02,89.65,121.36,97.85,157.68,85.45,174.09,106.17,157.99,153.21,141.39,100.28,90.98,164.73,153.76,143.05,155.91,137.48,84.88,84.01
1680,219.64,211.35,139.21,114.54,93.62,77.72,100.71,123.91,110.82,86.18,115.29,119.4,90.13,79.67,156.52,158.85,97.28,105.79,84.41,92.11,84.27,131.81,80.71,90.61,82.78
1920,217.74,205.53,153.05,124.23,109.35,100.2,104.36,125.78,111.52,127.76,122.45,99.63,79.62,101.12,96.19,107.66,69.93,129.57,106.79,96.95,113.85,87.78,89.02,106.43,80.24
2160,221.38,215.6,152.32,141.1,113.31,116.19,111.9,141.2,143.86,113.03,129.47,119.05,84.64,114.65,101.44,88.45,77.86,120.79,113.75,102.39,107.97,94.26,95.55,117.59,77.61
2400,222.96,210.81,160.28,138.93,136.83,121.61,119.89,144.87,143.07,122.13,143.82,120.74,98.34,119.25,127.42,107.21,93.8,139.19,132.09,111.16,119.43,105.09,107.63,137.3,78.94
2640,222.54,210.99,162.15,145.29,138.44,133.09,125.15,162.18,155.43,143.45,150.69,141.24,83.68,136.66,129.99,121.13,86.9,137.77,129.85,127.37,129.24,121.46,107.98,136.34,83.59
2880,220.99,219.01,177.18,156.28,153.42,140.17,136.54,162.06,162.83,147.21,154.27,152.63,103.23,139.67,134.74,129.17,101,153.47,160.23,140.4,143.1,133.51,128.54,142.5,96.51
3120,221.19,220.66,175.53,157.4,156.73,144.26,138.91,169.09,170.73,163.21,161.53,152.02,106.05,145.58,140.82,137.13,105.59,156.38,155.17,142.09,142.42,139.39,132.18,153.71,100.74
3360,220.19,221.35,181.26,164.41,171.99,154.84,146.13,172.79,175.87,165.46,168.3,158.53,112.33,148.3,148.66,142.92,108.39,164.25,162.27,148.63,159.51,143.23,136.94,152.74,115.45
3600,219.81,223.1,185.58,166.87,162.76,156.52,147.72,176.77,181.95,170.76,176.28,159.4,121.63,154.2,156.6,143.2,111.99,166.06,163.07,148.47,153.25,153.19,140.12,165.71,111.83
3840,221.3,218.83,187.58,164.61,168.13,162.04,144.64,176.73,184.06,167.67,174.35,164.84,127.72,158.14,164.97,149.29,124.75,180.24,176.99,166.95,169.52,168.32,151,167.59,119.93
4080,222.92,218.76,189.93,167,171.87,166.9,147.23,186.64,193.03,181.1,182.06,173.82,129.24,166.45,168.2,158.93,131.45,178.06,178.99,169.26,166.41,163.9,149.07,168.08,133.74
4320,220.84,225.41,198.98,173.53,178.52,172.48,154.03,186.47,195.87,186.79,188.6,177.32,134.9,170.84,170.73,161.8,135.86,177.85,183.92,168.22,170.11,171.6,159.31,172.84,142.97
4560,221.12,221.13,199.05,179.37,182.87,169.15,156.01,180.02,197.74,190.46,186.26,181.86,149.36,167.89,174.63,162.8,133.95,175.12,179.83,178.28,171.42,171.21,158.84,168,145.23
4800,221.99,226.51,205.73,182.53,188.52,173.81,161.87,184.8,202.61,193.05,189.6,184.6,154.23,173.12,179.14,170.45,144.35,187.75,196.27,184.95,185.62,183.64,167.97,178.8,154.19
5040,222.51,226.42,204.69,186.19,191.3,178.91,164.06,194.08,210.61,200.67,194.12,186.21,150.36,179.36,183.38,173.22,139.38,188.73,190.64,183.79,185.94,180.58,170.32,176.96,154.94
5280,223.3,221.7,210.31,189.86,192.35,182.99,164.3,194.09,218.6,201.67,196.82,189.01,164.91,179.29,184.87,178.24,153.25,184.99,194.33,188.56,186.31,186.86,169.46,179.64,154.93
5520,222.55,222.98,209.39,189.4,192.12,184.85,168.2,196.71,211.1,203.01,198.01,186.51,169.39,184.71,183.81,173.18,150.92,186.93,188.43,184.73,182.74,184.99,169.1,182.72,164.15
5760,222.04,226.46,210.68,191.92,196.66,194.39,174.32,198.14,216.04,203.09,201.89,189.56,162.6,190.08,185.96,175.43,146.96,196.54,216.87,200.47,209.33,195.17,177.37,183.54,171.06
6000,222.59,223.92,210.78,193.04,200.81,193.91,174.44,200.15,214.3,215.39,205.14,193.74,178.42,193.51,192.5,179.83,151.85,198.76,211.54,209.21,196.95,193.36,184.66,185.91,171.83
6240,222.92,227.72,213.18,196.19,203.36,194.36,177.93,200.21,217.1,215.25,205.01,198.86,180.66,191.17,192.54,183.69,160.95,201.1,209.77,206.83,196.74,201.18,185.21,187.84,170.33
6480,222.77,222.96,215.76,195.99,205.38,197.53,178.25,202.25,219.29,214.86,207.89,202.93,182.69,197.64,198.76,183.55,167.03,199.46,202.85,207.81,195.6,194.51,182.96,191.41,177.89
6720,220.04,227.96,217,197.98,210.02,201.38,182.24,202.43,217.92,216.57,210.47,205.59,187.83,198.57,201.64,190.14,170.29,207.39,218.49,208.95,206.43,205.06,193,198.17,186.99
6960,220.06,228.66,215.75,194.83,206.88,202.62,184.24,204.59,221.26,220.3,208.75,205.41,189.66,202.76,203.98,194.38,173.37,206.22,213.6,214.22,202.16,200.48,192.32,196.15,182.29
7200,218.44,228.31,216.33,201.26,210.17,201.5,185.9,206.29,220.93,216.29,212.64,207.25,183.94,198.23,203.63,195.06,177.58,206.78,213.52,216.82,205.47,208.57,193.79,200.02,192.69
7440,218.05,228.6,218.3,199.77,212.04,203.86,186.45,207.18,223.84,218.52,215.34,209.88,195.6,202.81,208.53,199.18,180,206.64,211.43,206.87,203.56,206.12,190.54,200.83,189.28
7680,216.02,227.82,219.56,201.54,213.63,205.6,188.68,208.74,224.38,216.48,215.13,208.7,194.95,202.5,208.51,195.76,178.38,210.32,218.93,215.32,209.47,212.24,200,197.56,185.99
7920,216.76,229.45,219.7,200.96,213.51,205.13,189.38,210.94,227.71,221.85,216.96,211.73,197.68,206.76,211.54,200.82,174.61,208.41,215.97,212.39,207.1,211.03,200.84,203.97,181.95
8160,216.22,229.37,223.01,205.75,218.14,210.03,192.22,209.94,229.12,223.89,219.15,213.95,200.99,208.26,214.56,204.46,186.66,214.61,219.09,215.89,211.91,215.73,204.33,203.14,189.32
8400,214.95,230.07,220.2,203.34,217.22,207.89,191.01,210.08,230.25,225.59,219.64,215.48,202.26,207.99,215.37,207.31,180.68,209.27,215.63,210.01,207.62,211.21,197.09,207.05,196.2
8640,214.37,229.94,224.65,204.36,219.45,211.44,193.29,210.31,228.95,225.83,220.55,214.57,195.76,210.52,217.63,208.78,191.54,214.85,224.8,218.73,213.66,219.21,206.75,205.32,193.11
8880,214.85,230.49,224.48,204.1,219.62,211.13,193.28,211.11,231.13,225.19,221,217.34,207.54,211.01,218.87,209.96,186.52,213.52,220.87,215.25,211.98,217.36,203.59,202.41,203.61
9120,215.3,229.49,226.11,208.42,222.75,213.77,193.17,212.33,232.36,228.35,223.71,218.69,209.81,212.9,220.77,209.06,188.71,215.99,223.7,217.63,216.7,219.83,208.45,211.35,206.94
9360,216.14,229.88,225.12,205.78,221.54,212.93,195.5,215.6,231.76,227.85,223.32,218.94,201.56,213.44,219.84,212.57,195.82,213.59,220.54,215.97,212.8,216.45,203.75,209.23,206.13
9600,213.79,229.21,226.25,209.38,224.84,215.27,197.29,212.4,231.86,227.82,222.41,217.28,202.78,213.15,220.14,213.4,190.05,219.51,227.76,222.42,218.04,224,212.58,210.53,200.41
9840,215.54,230.04,226.54,210.16,225.44,216.87,199.47,214.6,234.65,228.49,227.44,220.11,216.07,215.84,223.44,216.57,193.61,217.93,224.65,219.48,216.8,222.25,212.14,211.97,210.07
10080,214.54,225.95,228.41,208.11,226.67,216.86,200.32,217.95,235.01,230.55,225.46,219.29,206.62,217.44,224.78,217.84,203.13,221.21,227.09,221.98,217.46,223.07,214.11,210.29,212.35
10320,213.61,225.33,227.51,211.23,226.49,214.53,197.84,215.56,234.24,228,228.36,221.11,218.44,215.98,222.97,214.81,204.34,216.08,222.23,217.82,215.47,221.28,208.76,212.62,213.7
10560,214.04,225.45,229.7,212.26,227.91,217.97,201.42,217.84,233.05,227.48,227.02,222.14,219.19,217.91,223.63,216.62,197.93,224.35,229.34,224.5,220.98,227.83,216.73,211.02,215.9
10800,213.6,228.61,230.51,208.95,225.89,220.03,203.21,218.81,234.03,228.84,227.17,221.95,220.34,220.32,225.84,218.71,196.8,220.56,226.56,219.89,218.94,224.68,217.63,214.64,205.8
11040,213.34,226.88,231.7,212.27,229.59,220.11,205.18,217.54,235.3,228.93,230.54,222.76,220.78,220.71,226.53,218.99,206.92,223,230.12,223.78,222.21,229.18,219.59,215.24,209.7
11280,213.83,226.25,230.96,211.16,228.58,217.8,204.2,217.37,234.91,228.98,230.61,224.11,224.49,219.16,224.8,221.32,202.79,217.85,224.56,218.68,217.79,225.96,213.79,212.6,218.85
11520,213.42,225.75,233.28,213.36,230.21,220.82,205.01,220.04,237.11,229.62,229.72,224.43,223.97,221.33,226.59,221.21,202.89,225.52,231.79,224.9,222.67,232.44,221.84,214.79,219.25
11760,214.2,226.85,232.23,210.6,231.28,220.19,206.12,219.58,238.54,231.14,233.06,225.1,227.29,223.73,228.71,221.54,212.56,223.72,228.23,222.59,220.82,229.8,219.67,216.15,219.39
12000,213.36,226.77,235.1,213.43,232.42,223.69,207.35,219.5,237.2,230.27,233.46,227.01,227.56,224.16,229.65,223.93,213.33,226.8,229.73,224.82,224.42,231.65,222.88,219.17,221.88


==> plotdata/square_1level_naive_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,23.83,24.295,20.51,18.52,17.15,16.22,15.24,18.17,18.7,17.37,17.38,17.26,9.49,16.72,14.63,14.95,9.83,16.65,16,13.88,16.21,15.05,14.62,15.85,9.9
480,22.68,24.746,23.09,21.78,21.64,21.33,20.3,21.88,22.25,21.15,22.89,20.91,14.5,21.08,20.88,20.34,17.13,22.51,21.79,20.92,20.88,21.2,20.25,20.54,16.94
720,26.16,24.762,25.97,24.27,24.49,25.2,24.3,24.11,25.67,23.44,25.06,24.65,19.52,25.95,25.39,23.08,21.24,24.93,24.93,23.92,25.42,24.69,24.48,22.71,21.86
960,24.51,26.285,26.61,24.39,26.05,26.17,25.12,25.55,27.18,25.64,25.43,25.8,21.09,26.47,27.09,26.2,20.62,26.35,26,24.67,25.21,23.28,25.81,24.96,23.45
1200,24.61,25.902,23.68,25.2,25.37,25.57,24.52,25.95,27.54,26.08,27.43,26.51,21.76,24.65,26.95,23.39,18.77,26.09,24.81,22.14,26.38,26.34,25.29,25.51,22.2
1440,24.41,26.07,25.11,23.11,25.07,26.91,25.59,22.43,28.13,27.3,27.99,27.15,18.34,26.86,27.64,24.57,22.03,23.44,27.06,22.47,27.16,27.19,22.95,25.89,21.77
1680,26.04,26.61,24.65,23.42,25.41,23.51,23,23.8,23.92,24.43,24.02,27.37,18.97,23.51,28.19,27.54,18.44,23.2,24.82,26.23,24.13,27.27,23.29,21.85,22.33
1920,26.12,26.28,25.94,23.72,23.63,24.22,23.63,24.49,25.4,23.48,25.79,24.82,20.3,24.31,22.86,25.92,19.82,24.65,23.47,22.42,24.83,22.76,23.39,23.94,23.12
2160,26.6,26.346,26.62,24.49,24.63,25.04,24.09,24.93,25.83,23.74,26.62,24.01,18.59,24.93,23.8,22.98,21.35,25.19,25.27,24.1,24.02,23.39,21.74,23.93,20.95
2400,26.02,26.478,26.93,24.7,24.5,24.77,24.58,25.57,25.85,24.7,26.47,25.62,22.83,25.86,26,25.86,22.68,24.49,24.64,24.86,25.92,25.57,23.33,24.82,19.08
2640,26.3,26.497,26.85,25.51,26.54,26.43,24.21,25.56,27.21,25.5,26.44,26.14,21.03,26.35,26.81,25.61,23.31,25.05,26.35,25.55,25.31,24.68,24.03,24.79,23.1
2880,26.76,26.875,27.56,26,26.07,25.92,25.42,25.48,27.84,26.93,27.78,25.64,22.01,26.74,26.07,25.16,24.52,25.79,26.96,24.83,25.62,26.8,26.19,24.52,21.31
3120,26.76,26.896,27.68,26.18,27.18,26.85,25.54,25.8,27.99,27.24,27.31,26.56,24.96,25.95,26.34,26.9,22.08,26.65,27.19,26.54,25.92,27.19,25.06,25.69,22.09
3360,26.8,26.551,27.52,26.02,27.75,27.42,26.11,26.03,28.29,26.82,28.35,27.2,23.38,27.32,26.99,27.47,25.84,26.41,27.83,25.89,27.65,27.79,25.92,25.37,25.61
3600,26.55,26.961,27.67,26.57,27.17,27.02,25.73,26.66,27.91,27.84,27.95,27.59,23.92,27.72,27.55,27.95,26.46,27.29,27.94,27.3,27.89,28.12,27.38,26.32,26.3
3840,26.46,26.641,28.05,26.38,27.45,27.31,26.37,26.75,28.74,27.3,28.8,27.01,23.89,27.2,28.37,27.04,26.74,27.55,27.51,27.76,28.26,28.45,27.77,26.49,26.65
4080,26.97,26.775,27.99,26.51,27.64,28.24,26.35,27.09,29.11,28.53,29,27.94,27.58,28.29,28.9,27.54,27.46,27.66,27.69,26.86,28.33,28.53,28.1,26.77,27.31
4320,26.32,27.058,28.48,27.08,27.92,28.38,26.71,26.62,28.65,28,28.7,28.06,27.81,28.48,29.05,28.78,25.37,27.85,28.8,27.3,28.63,28.06,28.41,26.91,27.73
4560,26.23,27.087,28.96,27,28.21,27.97,26.43,27.08,28.92,28.87,29.34,28.38,25.91,28.53,28.56,29.03,28.2,27.45,28.16,27.48,28.81,29.18,27.45,27.06,25.62
4800,26.89,26.887,29.01,27.03,28.34,28.79,27.13,27.12,29.51,28.97,29.38,27.78,28.6,28.84,28.7,29.16,28.45,27.65,29.14,27.87,28.98,29.42,27.86,27.08,28.53
5040,26.55,26.979,28.86,27.27,29.01,28.48,26.86,27.58,29.5,29.22,29.88,28.57,26.84,29.09,29.64,28.64,28.79,28.09,29.16,29.01,28.9,28.57,28.05,26.75,26.54
5280,26.56,26.757,29.19,27.39,28.87,29.54,27.26,27.63,29.54,28.94,30.04,28.7,27.18,29.14,29.63,29.42,29.03,28.22,29.86,28.39,28.99,29.84,29.13,27.3,26.89
5520,26.56,26.997,29.3,27.68,29.48,29.38,27.45,27.73,30.11,29.7,29.68,28.18,27.33,29.53,29.1,29.49,26.82,28.31,29.25,28.44,29.53,29.76,29.21,27.04,27.05
5760,26.5,26.681,29.33,27.56,29.05,29.36,27.57,27.77,29.7,29.71,29.83,28.73,29.87,29.98,29.85,28.85,27.21,28.43,29.42,29.61,29.18,30.08,28.6,27.34,27.46
6000,26.93,26.71,29.24,27.89,29.92,29.91,27.77,27.91,30.31,29.76,30,28.93,30.3,29.88,29.51,29.14,29.73,28.75,29.88,29.96,29.24,30.19,29.82,27.19,27.83
6240,26.89,26.707,29.49,27.86,29.38,29.94,27.86,27.85,30.2,29.79,30.21,29.25,28.16,29.89,30.24,30.29,29.83,28.78,30.07,29.19,29.4,30.08,29.92,27.48,30.09
6480,26.98,27.041,29.36,28.02,29.63,29.58,27.76,28.02,29.85,29.82,30.26,29,28.51,30.03,30.49,30.21,30.26,28.84,30.04,30.13,30.02,29.38,29.23,28,30.4
6720,26.91,26.728,29.57,27.78,30.18,30.08,27.94,28.03,30.36,29.89,30.39,29.55,28.8,30.11,30.57,30.31,30.43,29.04,30.19,30.05,30.23,30.3,30.28,28.04,30.61
6960,26.95,26.876,29.53,27.7,29.64,30.23,27.66,28.16,30.07,29.99,30.36,29.47,30.83,29.79,30.76,30.6,30.71,28.66,29.66,29.38,30.01,30.2,29.53,28.04,30.84
7200,26.7,26.967,29.24,28.09,30.14,29.56,27.73,28.07,30.4,30.19,30.54,29.61,30.88,29.54,30.71,30.1,28.97,29.05,30.13,30.25,30.15,30.2,30.28,28.13,30.98
7440,26.62,26.989,29.71,27.88,30.26,29.98,28.22,28.14,30.64,29.87,30.64,29.73,31.19,30.15,30.88,30.28,31.06,29.05,30.23,30.16,30.28,30.54,30.39,28.29,29.17
7680,26.64,26.908,29.34,27.86,30.08,29.68,28.13,27.77,29.84,29.82,30.2,29.43,25.82,29.89,29.97,29.89,29,29.3,29.96,29.73,29.88,30.96,29.96,27.96,29.2
7920,27.01,26.912,29.75,27.94,30.26,30.31,28.21,28.26,30.67,30.42,30.73,29.84,31.3,29.96,31.24,30.84,31.2,29.24,29.96,29.77,29.89,31.01,30,28.05,29.5
8160,27.01,26.837,29.73,28.13,30.24,29.89,27.97,28.4,30.47,30.13,30.79,29.95,29.77,30.43,31.22,31.09,29.62,29.33,30.04,29.83,30.39,30.48,30.73,28.4,31.52
8400,26.53,26.942,29.49,27.99,30.49,29.95,28.18,28.2,30.79,30.56,30.71,29.96,31.74,29.91,31.27,31.16,31.66,29.2,30.07,30.74,29.91,30.9,30.56,28.33,29.88
8640,26.82,27.033,29.63,28.15,30.07,30.35,28.25,28.23,30.86,30.59,30.72,29.96,31.58,29.97,31.42,31.28,31.74,29.3,30.3,30.05,30.02,30.97,30.67,28.36,31.76
8880,26.59,26.929,29.61,28.02,30.18,30.16,28.37,28.3,30.62,30.27,30.82,29.75,30.42,30.47,31.55,31.42,30.29,29.26,30.15,30.24,30.4,31.32,30.7,28.17,30.25
9120,26.94,27.025,29.68,28.05,30.23,30.35,28.25,28.13,30.58,30.37,30.87,29.84,31.97,30.18,31.49,31.36,31.99,29.41,30.34,31.01,30.57,31.36,30.87,28.47,32.01
9360,26.98,26.857,29.82,28.3,30.31,30.67,28.17,28.34,30.68,30.4,30.85,30.1,30.76,30.22,31.56,31.37,30.51,29.41,30.67,31.04,30.44,31.15,30.17,28.36,30.47
9600,26.66,26.868,29.7,28.14,30.37,30.35,28.47,28.21,30.76,30.39,30.92,30.23,32.25,30.24,31.64,31.46,32.2,29.26,30.49,30.54,30.29,31.55,30.38,28.55,32.3
9840,26.95,26.939,29.74,28.28,30.48,30.78,28.36,28.42,31.08,30.82,31,30.27,32.56,30.72,31.46,31.58,32.33,29.23,30.43,30.98,30.61,31.59,31.02,28.32,30.83
10080,26.66,27.021,29.93,28.29,30.88,30.59,28.42,28.48,31.16,30.9,30.96,30.25,32.44,30.65,31.37,31.68,32.42,29.59,30.62,31.2,30.34,31.62,30.58,28.38,32.5
10320,26.95,27.016,29.75,28.23,30.58,30.76,28.33,28.29,31.03,30.88,31.02,30.23,31.15,30.68,31.69,31.17,32.53,29.51,30.49,31.14,30.71,31.56,31.02,28.56,32.58
10560,26.72,27.029,29.98,28.34,30.62,30.49,28.61,28.43,31.04,30.55,30.93,30.21,31.27,30.33,31.78,31.62,31.13,29.62,30.66,31.26,30.47,31.1,30.68,28.68,31.18
10800,26.97,27.042,29.94,28.44,30.61,30.69,28.72,28.33,31.12,30.95,31.03,30.08,32.81,30.68,31.4,31.71,31.04,29.6,30.61,31.36,30.39,31.01,31.22,28.68,31.24
11040,26.94,26.822,29.86,28.53,31.04,30.96,28.74,28.49,30.85,30.7,30.87,30.13,32.73,30.9,31.89,31.38,32.71,29.5,30.75,30.97,30.57,31.81,30.85,28.74,32.8
11280,26.95,26.994,29.83,28.5,30.67,30.34,28.57,28.48,30.86,31,31.15,30.43,33,30.8,31.67,31.43,32.71,29.26,30.46,31.12,30.72,31.66,31.08,28.74,31.43
11520,26.47,26.979,30.05,28.43,31.08,30.91,28.84,28.33,31.13,30.97,31.02,30.35,30.91,30.79,31.54,31.38,31.47,29.57,31.08,31.05,30.92,31.9,31.35,28.68,32.94
11760,26.65,27.088,29.98,28.45,30.82,30.88,28.64,28.43,31.24,30.86,31.07,30.42,31.72,30.85,31.78,31.83,31.59,29.56,31.05,31.03,30.95,31.72,30.93,28.63,32.95
12000,26.97,26.874,29.96,28.5,30.87,30.81,28.64,28.56,31.01,30.84,31.16,30.46,31.66,30.75,31.78,31.92,32.97,29.82,31.19,31.6,30.71,31.71,31.5,28.83,31.72


==> plotdata/square_2level_ab_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,188.71,185.56,35.22,15,7.76,6.86,6.9,18.64,11.4,6.83,10.6,6.54,0.62,6.37,4.09,2.57,0.81,11.51,7.3,3.36,7.42,4.22,4.53,7.91,1.32
480,210.47,201.44,103.94,57.41,32.56,28.98,24.63,53.17,18.53,28.87,39.63,30.6,2.72,27.66,21.56,13.67,3.63,36.32,26.38,13.6,23.81,17.01,16.09,25.3,2.15
720,218.19,210.28,103.15,76.44,53.21,50.94,49.03,129.59,104.65,68.48,88.53,71.57,6.32,54.87,48.15,32.66,8.09,63.75,54.69,27.61,50.14,36.64,28.97,46.09,4.75
960,218.25,213.94,177,125.54,93.12,83.88,73.02,104.3,96.62,73.58,87.25,76.41,9.15,69.55,60.71,43.92,10.65,97.31,82.88,45.31,73.28,59.25,47.14,64.18,7.9
1200,218.77,210.68,150.61,128.39,101.93,92.24,80.38,120.56,115.24,97.38,115.75,98.45,13.06,87.19,76.54,56.51,12.97,117.27,96.53,60.38,98.8,82.58,65.37,82.07,9.96
1440,217.1,205.6,171.14,144.72,106.97,107.45,89.03,163.05,160.29,122.56,148.52,130.56,15.71,111.28,102.08,74.14,15.23,103.33,89.4,50.54,88.69,75.5,62.73,102.52,9.88
1680,219.64,211.35,144.37,142.78,110.05,104.59,89.27,136.26,123.95,107.41,125.92,110.45,10.77,90.59,93.79,76.21,11.32,115.04,102.29,52.17,96.46,88.85,61.46,118.36,11.09
1920,217.74,205.53,179.79,155.4,121.19,96.36,95.69,144.17,130.56,100.32,122.42,129.89,6.55,99.15,108.95,85.01,7.11,120.24,113.95,54.01,102.53,96.88,59.98,119.13,9.35
2160,221.38,215.6,168.02,161.24,112.71,89.32,100.51,172.72,136.97,97.27,148.08,134.47,8.09,87.72,107.24,95.28,10.31,135.29,99.11,52.69,106.82,88.27,47.14,118.18,10.51
2400,222.96,210.81,177.89,158.17,106.6,97.03,102.41,147.21,119.02,86.43,123.08,124.83,9.7,89.12,107.62,74.68,10,146.12,102.24,53.73,104.42,83.83,47.46,105.89,7.28
2640,222.54,210.99,174.05,156.4,104.44,95.89,89.74,161.85,152.46,113.51,131.28,134.52,10.65,92.02,97.14,88.14,10.69,130.17,130.85,51.2,87.43,83.86,46.6,109.75,11.62
2880,220.99,219.01,196.28,172.43,94.61,89.09,104.04,176.52,158.1,94.72,119.2,124.19,8.79,91.82,111.25,73.52,10.77,131.15,93.61,62.87,99.5,91.4,53.97,119.65,12.19
3120,221.19,220.66,191.32,163.02,113.31,89.61,94.22,140.6,151.3,91.16,112.95,132.98,9.52,94.34,94.97,71.77,12.82,139.91,97.43,50.7,85.16,96.29,55.88,102.7,11.54
3360,220.19,221.35,198.99,153.45,117.03,102.25,104.82,169.61,131.59,97.71,139.2,140.86,12.38,88.09,99.72,86.64,13.07,123.74,126.93,71.35,110.69,82.23,59.7,133.74,13.23
3600,219.81,223.1,195.26,153.67,117.62,103.29,97.7,188.68,143.7,104.67,151.91,131.89,12.24,93.01,105.24,91.31,15.29,129.9,136.71,75.69,120.7,106.74,62.38,117.87,14.83
3840,221.3,218.83,198.97,162.17,111.24,100.85,101.29,172.63,134.52,125.65,122.86,120.72,13.84,91.76,115.56,86.44,14.48,140.75,116.81,81.06,99.93,108.24,57.26,121.67,14.86
4080,222.92,218.76,204.91,162.36,124.32,109.88,104.01,183.79,141.08,133.67,152.39,127.62,14.94,96.86,121.5,78.4,15.37,123.74,132.4,57.47,115.03,85.12,65.2,160.69,15.72
4320,220.84,225.41,189.45,177.57,129.8,112.94,108.12,172.7,182.78,142.44,141.06,159.19,14.25,113.26,124.28,82.04,17.46,128.42,135.24,79.24,120.89,106.63,67.56,104.82,17.24
4560,221.12,221.13,202.01,164.58,126.7,114.23,108.73,181.44,170.7,136.56,134.65,151.09,17.14,111.97,120.96,92.58,13.89,137.53,117.74,85.07,104.56,113.8,70.71,137.77,14.44
4800,221.99,226.51,217.5,180.17,137.37,120.69,118.85,170.96,150.77,144.71,158.1,131.94,16.96,116.87,126.56,95.2,17.41,173.65,125.09,69.57,110.3,99.71,74.65,148.24,16.75
5040,222.51,226.42,201.65,176.19,143.13,124.44,119.5,204.76,196.22,155.27,171.6,144.1,19.65,116.45,119.3,89.12,19.57,184.39,134.36,74.14,144.18,127.09,77.85,128.23,21.04
5280,223.3,221.7,211.79,178.38,120.35,127.03,121.09,187.74,183.68,148.32,161.91,138.59,16.07,109.48,113.78,98.35,15.75,143.7,150,69.63,108.4,96.99,77.04,160.35,20.98
5520,222.55,222.98,204.04,176.38,147.5,129.57,121.17,198.77,194.58,158.48,169.98,162.91,15.83,125.74,117.98,101.35,18.56,144.82,127.87,74.42,136.66,101.47,69.82,134.44,21.21
5760,222.04,226.46,222.73,189.3,156.03,125,126.32,195.63,169.03,113.5,162.61,124.68,13.13,115.67,115.82,72.4,13.95,181.59,135.15,99.73,119.37,107.35,74.2,171.99,16.94
6000,222.59,223.92,218.92,185.71,155.16,136.46,130.13,178.6,196.19,159.62,171.39,143.09,22.57,128.5,140.95,93.86,22.04,186,169.74,81.78,146.81,111.25,86.91,148.7,18.48
6240,222.92,227.72,219.52,188.21,156.01,128.79,129.5,202.12,169.23,166.83,178.36,169.98,22.71,123.92,145.55,96.71,21.59,162.03,175.8,85.38,127.27,115.11,78.28,153.38,22.05
6480,222.77,222.96,219.18,188.26,159.31,140.85,126.06,212.55,213.31,141.73,172.53,184.43,20.65,137.29,132.89,98.94,19.19,168.91,149.69,114.41,161.66,147.1,80.83,133.3,24.47
6720,220.04,227.96,230.18,195.68,165.37,145.82,130.94,187.45,171.07,138.28,178.53,151.92,24.36,133.38,147.29,97.26,23.46,158.01,141.11,85.5,149.34,114.48,93.21,164.42,24.47
6960,220.06,228.66,225.25,190.47,165.43,145.5,135.47,205.33,175.86,143.17,181.89,155.59,22.82,131.72,152.03,111.76,22.63,163.53,144.74,88.97,131.16,141.24,82.97,170.75,22.42
7200,218.44,228.31,229.86,196.64,144.73,150,135.35,199.58,219.38,150.54,192.03,165.12,22.4,141.79,141.66,118.11,25.96,169.07,184.72,92.06,139.89,147.62,85.47,147.58,26.75
7440,218.05,228.6,220.68,184.17,167.87,149.52,122.68,202.51,210.09,177.23,184.82,181.36,26.93,141.5,154.96,107.06,25.57,173.93,188.13,121.75,163.1,126.64,88.54,152.93,20.84
7680,216.02,227.82,222.98,186.27,123.77,140.7,123.13,205.57,182.83,149.91,175.05,181.53,20.23,142.65,141.18,107.54,24.31,206.06,158.41,97.11,160.76,151.46,103.96,156.02,26.8
7920,216.76,229.45,219.21,191.33,168.68,155.63,129.31,205.43,194.73,188.4,196.9,194.66,29.78,150.1,164.35,123.53,21.34,168.18,149.5,92.51,160.72,126.29,90.24,160.67,30.32
8160,216.22,229.37,219.94,192.56,148,155.96,128.38,203.55,213.47,178.99,188.49,184.82,28.67,146.5,158.42,111.32,27.19,193.9,186.58,95.38,162.63,127.49,105.34,165.16,22.45
8400,214.95,230.07,217.71,173.7,173.18,156.23,111.9,208.71,217.44,152.96,185.68,189.72,29.63,149.25,161.27,126.08,26.7,197.27,189.19,97.96,166.22,156.28,106.05,174.69,29.96
8640,214.37,229.94,226.38,180.63,172.8,159.57,113.08,212.71,199.84,179.46,195.7,188.56,23.76,150.69,159.56,121.67,25.11,202.21,162.69,132.47,155,158.46,108.86,177.16,30.28
8880,214.85,230.49,225.26,178.22,177.94,162.06,112.04,206.02,217.18,185.56,188.22,172.78,26.01,151.86,161.98,127.32,29.03,189.96,168.12,135.94,174.85,165.23,111.95,181.89,32.87
9120,215.3,229.49,228.76,181.56,181.54,163.71,118.87,210.1,223.46,192.71,198.72,193.7,25.32,154.72,155.56,131.85,28.66,195.69,160.73,102.42,167.88,135.39,109.69,161.61,22.44
9360,216.14,229.88,216.79,176.78,181.65,164.71,116.91,212.32,208.04,167.53,205.94,202.27,35.29,160.81,174.59,136.24,31.75,199.15,165.07,134.11,173.65,163.42,102.03,188.8,23.25
9600,213.79,229.21,225.81,181.49,187.01,169.14,120.85,208.67,219.62,190.15,195.93,177.71,27.83,156.94,158.53,125.65,31.1,190.06,167.73,134.3,172.06,142.97,114.84,173.45,33.15
9840,215.54,230.04,230.61,181.19,167.89,170.38,120.87,212,225.69,197.97,197.71,182.51,31.2,162.35,173.11,138.67,30.14,206.69,203.77,139.87,177.93,169.67,106.95,175.83,33.27
10080,214.54,225.95,232.7,184.27,186.8,170.17,124.43,216.14,216.78,202.35,209.18,206.23,35.35,165.62,179.24,133.57,26.21,206.69,205.94,138.83,178.74,168.88,118.06,199.49,36.19
10320,213.61,225.33,227.57,184.68,188.07,170.58,123.1,212.23,206.4,197.05,205.6,198.7,36.75,162,176.39,131.44,26.54,215.55,215.22,116.1,170.83,176.35,117.09,180.89,36.56
10560,214.04,225.45,236.19,187.75,174.82,174.54,129.46,217.85,212.64,199.84,211.51,201.53,36.64,163.11,168.85,135.07,25.6,196.41,191.64,108.93,161.4,144.16,110.97,183.3,26.48
10800,213.6,228.61,229.07,191,196.08,168.5,129.48,224.59,240.37,178.06,221.02,197.53,32.85,167,184.3,146.71,36.67,205.8,181.07,143.49,170.82,174.98,119.56,173.11,29.43
11040,213.34,226.88,235.7,191.64,194.18,168.07,129.2,213.4,230.92,198.14,205.31,189.59,36.34,154.35,180.38,136.74,36.2,201.3,210.65,118.3,181.28,175.6,116.12,190.83,37.7
11280,213.83,226.25,230.53,185.74,194.57,165.9,132.16,216.65,217.12,204.31,203.11,193.84,38.61,158.37,173.91,146.91,34.47,205.47,214.82,148.39,187.57,178.68,123.53,193.44,37.07
11520,213.42,225.75,237.92,191.82,189.23,166.97,134.03,215.23,207.05,154.03,202.57,182.77,21.11,154.93,163.77,124.5,25.6,210.94,192.45,124,179.12,178.46,129.45,182.01,30.87
11760,214.2,226.85,231.7,186.62,194.84,168.75,134.64,207.18,231.32,200.87,201.14,200.34,33.64,165.77,182.75,148.01,38.04,205.28,182.73,146.48,182.61,155.5,125.72,199,28.41
12000,213.36,226.77,238.47,193.15,176.16,171.66,136.1,221,220.58,204.31,206.17,205.96,32.97,162.96,178.14,151.9,37.26,201.62,210.33,151.06,185.05,159.63,122.16,203.36,38.11


==> plotdata/square_2level_ab_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,23.83,24.295,13.74,10.24,6.39,5.22,5.83,12.27,8.09,5.89,7.66,6.64,0.58,4.86,5.04,3.48,0.44,9.93,6.79,3.56,5.46,4.85,3.17,7.39,0.89
480,22.68,24.746,21.3,17.36,9.81,10.32,10.76,18.6,14.92,10.55,14.54,12.64,0.92,10.43,9.7,7.09,1.03,15.89,11.34,5.45,10.17,8.68,6.17,12.83,1.25
720,26.16,24.762,25.67,21.84,14.12,13.93,14.02,23.35,20.67,14.08,18.67,17.18,1.25,14,13.72,10.6,1.55,18.59,16.59,7.52,14.11,12.49,8.26,17.05,1.7
960,24.51,26.285,28.45,23.92,16.99,15.54,16.24,22.93,22.56,15.55,20.28,19.49,1.2,16.01,16.27,12.33,2.08,19.55,18.73,9.49,16.77,14.49,10.69,19.13,2.25
1200,24.61,25.902,24.7,24.34,18.56,17.05,18.6,23.39,22.01,18.88,22.4,21.31,1.14,18.7,17.08,13.22,2.31,21,20,11.36,17.29,16.6,11.62,20.96,2.53
1440,24.41,26.07,27.9,25.87,19.62,17.85,19.83,24.02,25.3,17.6,23.08,23.04,1.77,19.89,18.41,14.33,1.82,23.87,18.81,12.25,19.68,17.9,11.3,21.62,2.38
1680,26.04,26.61,24.13,26.08,19.78,20.51,20.43,26.08,25.37,20.33,22.25,20.73,2.04,16.92,18.28,14.96,1.39,24.55,18.31,10.02,20.3,15.96,9.51,19.97,2.34
1920,26.12,26.28,24.7,26.66,15.8,16.6,20.94,26.33,21.34,19.65,25.86,24.17,1.3,16.39,18.68,18.2,1.08,24.82,21.84,12.05,19.95,14.85,9.2,22.71,1.16
2160,26.6,26.346,24.67,24.73,14.57,20.45,21.13,23.95,25.62,19.75,26.31,21.29,1.84,20.62,22.34,18.63,1.33,20.52,21.59,12.27,20.41,14.87,12.4,19.17,1.41
2400,26.02,26.478,25.56,26.56,18.89,15.63,18.27,26.51,20.03,19.38,20.6,24.12,1.46,15.23,21.95,13.85,2.26,20.41,16.18,7.96,14.38,13.58,12.58,18.82,2.21
2640,26.3,26.497,26.08,26.55,13.61,20.71,18.37,26.89,25.42,19.68,20.71,24.31,1.82,15.48,22.15,13.52,2.25,20.74,21.74,12.04,14.09,13.37,12.68,18.7,2.33
2880,26.76,26.875,26.78,27.21,14.1,16.4,22.21,24.42,20.75,20.23,26.41,24.84,1.7,15.94,22.67,13.44,2.62,25.62,22.28,7.91,15.22,13.77,13.44,23.45,2.6
3120,26.76,26.896,29.87,24.81,19.83,16.56,19.01,27.22,20.5,20.38,21.61,19.9,2.16,16.63,22.91,13.47,2.84,25.96,16.77,12.68,15.26,19.58,8.99,23.58,1.67
3360,26.8,26.551,30.34,25.13,20.21,17.1,22.94,24.66,20.96,14.85,22.14,25.14,2.16,22.61,17.72,19.06,1.57,21.71,17.03,13.07,21.14,13.91,9.68,23.83,2.86
3600,26.55,26.961,30.66,25.44,20.98,22.88,23.28,27.94,27.32,15.7,27.89,21.33,2.64,23.31,18.49,14.52,3.43,22.29,23.57,13.79,22.6,15.07,15.02,24.36,3.48
3840,26.46,26.641,30.83,27.75,15.58,18.17,23.39,27.88,21.89,21.85,23.37,25.81,2.11,18.4,18.5,14.48,2.01,26.99,18.38,14.1,22.27,14.96,15.68,24.61,3.2
4080,26.97,26.775,30.83,28.04,21.42,23.39,23.77,28.19,27.13,21.52,28.24,20.85,2.45,23.88,24.31,20.34,3.23,23,18.16,9.29,22.2,21.21,15.18,24.64,1.88
4320,26.32,27.058,28.8,28.48,16.5,23.9,24.28,28.4,28.05,22.48,29.15,26.51,2.82,19.39,24.5,20.73,2.39,27.33,24.42,14.86,17.83,21.79,16.22,24.93,2.2
4560,26.23,27.087,31.28,28.42,22.34,19.05,24.54,28.46,28.12,22.77,24.58,26.51,3.11,24.61,19.08,15.5,3.94,23.71,19,9.95,17.87,22.11,16.16,21.09,3.99
4800,26.89,26.887,31.55,28.18,17.21,19.72,24.93,28.63,28.64,23.81,29.23,26.55,2.85,20.3,25.32,21.66,3.66,28.05,25.39,15.96,17.59,22.24,11.83,21.74,3.55
5040,26.55,26.979,31.71,28.51,23.67,25.27,22.52,26.92,24.63,24.25,29.97,27.49,2.43,25.75,20.43,22.35,4.28,28.66,26.2,10.81,19.17,23.41,17.21,26.14,4.51
5280,26.56,26.757,31.67,26.97,23.96,25.58,25.46,28.94,24.46,24.58,29.92,27.36,3.03,26.07,20.71,16.99,4.49,24.88,20.67,16.84,19.08,17.34,12.52,26.19,2.62
5520,26.56,26.997,31.82,28.73,24.31,25.96,25.63,29.04,29.81,25.07,30.27,27.82,2.67,26.37,21.01,23.04,2.35,25.4,21.11,11.51,19.2,23.85,12.62,26.45,4.33
5760,26.5,26.681,31.73,28.99,24.59,26.28,25.87,29.25,29.99,25.25,30.74,28.34,2.66,26.87,21.71,17.78,2.84,29.06,27.07,17.49,20.78,24.5,19.07,26.64,4.6
6000,26.93,26.71,32.12,29,25.1,26.68,26.12,29.42,30.3,25.71,30.86,28.4,4.08,27.16,27.39,23.86,5.08,25.96,27.41,12.27,25.93,18.61,13.41,23.31,5.05
6240,26.89,26.707,31.91,29.21,25.46,22.51,26.34,29.33,30.5,25.94,31,28.65,3.8,27.42,27.8,18.73,2.82,26.06,27.56,18.13,20.37,19.04,19.57,23.48,4.85
6480,26.98,27.041,32.08,29.34,25.94,22.97,25.45,29.5,31.08,26.22,31.61,29.23,4.38,23.51,28.3,18.97,3.57,29.7,22.69,12.88,27.02,19.87,14.13,23.62,5.64
6720,26.91,26.728,32.24,28.12,20.65,23.35,23.71,29.51,26.65,26.61,31.46,24.77,3.83,28.01,23.2,24.44,3.46,29.77,28.17,19.24,21.45,25.61,14.99,27.4,5.44
6960,26.95,26.876,32.42,29.03,26.22,27.66,26.2,27.96,31.18,26.94,31.32,29.04,3.11,24.08,28.47,19.52,3.06,26.94,23.27,19.44,21.51,20.01,20.59,24.21,5
7200,26.7,26.967,32.27,28.27,21.42,28.41,26.45,27.98,27.44,27.2,28.51,29.53,3.41,28.6,24.15,20.1,3.94,26.98,28.85,19.95,22.55,26.79,21.09,27.85,3.63
7440,26.62,26.989,32.28,29.21,26.84,24.14,24.13,28.09,31.53,22.1,31.69,25.64,4.88,24.88,24.12,25.6,6.07,30.28,23.89,20.14,27.62,20.85,21.19,27.86,6.1
7680,26.64,26.908,32.38,29.32,26.55,24.65,24.3,29.63,31.53,27.37,31.68,29.58,3.84,25.1,29.44,25.7,3.12,30.4,29.19,19.75,27.09,26.55,21.43,25,3.3
7920,27.01,26.912,31.1,29.51,27.39,28.88,26.46,28.53,32.19,27.8,32.2,30.16,5.01,29.35,24.93,26.21,4.24,30.47,24.56,20.66,23.44,21.8,21.81,24.93,4.01
8160,27.01,26.837,32.56,29.51,27.06,24.73,26.51,28.43,31.8,27.49,29.1,29.89,4.51,25.45,29.69,26.24,6.51,30.44,24.47,14.77,27.96,27.38,21.87,25.12,3.88
8400,26.53,26.942,32.71,29.23,22.77,24.93,26.08,28.47,28.22,22.98,29.35,30.22,4.99,29.29,29.89,26.68,6.06,30.55,29.58,21.08,28.12,27.68,22.02,28.35,6.29
8640,26.82,27.033,31.36,29.4,22.94,29.21,26.09,29.99,28.51,23.11,32.58,30.43,3.61,29.29,30.07,21.71,3.92,30.64,29.86,15.52,28.72,27.95,22.71,28.39,6.59
8880,26.59,26.929,32.95,29.47,28.2,29.3,26.29,28.69,28.73,23.61,32.76,30.61,5.71,29.77,30.3,22.26,4.39,30.92,30.05,15.83,24.23,22.68,22.74,28.61,4.27
9120,26.94,27.025,31.87,29.57,23.57,29.64,24.88,30.11,29.06,23.98,29.91,27.2,5.48,26.26,26.02,22.61,3.93,31.01,25.79,22.18,24.24,28.59,23.44,28.75,6.64
9360,26.98,26.857,31.82,28.49,23.79,29.88,25.09,30.2,33.03,29.19,30.17,27.74,0,30.13,26.39,23.04,4.87,31.09,30.78,22.29,25.04,23.69,23.37,28.77,6.5
9600,26.66,26.868,32.93,29.5,23.98,30.04,25.25,30.17,32.74,29.21,32.79,30.7,0,26.75,30.9,23.41,7.3,31.2,30.62,22.47,24.7,28.89,24.02,28.93,7.37
9840,26.95,26.939,31.98,29.61,24.1,30.19,25.43,30.3,33.04,29.54,33.02,31.06,0,27.03,26.68,28.4,0,31.19,26.32,16.77,24.67,23.65,23.88,28.99,4.32
10080,26.66,27.021,33.22,29.79,24.66,26.99,27.18,29.17,33.43,24.88,33.6,31.39,0,27.34,27.35,23.75,0,31.29,31.17,23.02,29.95,29.66,24.45,26.51,8.07
10320,26.95,27.016,33.2,29.68,29.33,30.54,25.75,30.34,33.19,29.85,33.56,31.35,0,27.5,31.59,23.95,0,29.16,31.13,17.09,25.44,24.29,18.96,29.07,0
10560,26.72,27.029,33.21,29.8,29.04,27.24,27.4,30.33,30,29.95,33.46,31.2,0,30.96,27.56,28.84,0,29.22,31.13,17.6,29.55,24.08,24.96,29.07,0
10800,26.97,27.042,32.29,29.93,29.69,30.93,26.08,29.43,30.4,25.49,33.79,31.83,0,28.03,27.84,24.53,0,31.6,31.44,23.58,30.51,30.29,19.39,29.33,0
11040,26.94,26.822,32.45,29.96,25.23,27.36,27.67,30.39,30.46,25.67,33.62,31.6,0,27.89,32.18,24.51,0,31.64,31.56,17.97,26.1,24.88,20.11,29.38,0
11280,26.95,26.994,33.14,29.93,29.91,27.38,26.26,30.33,30.35,30.41,33.82,28.68,0,31.26,32.1,29.27,0,31.64,31.61,24.16,26.05,30.08,25.47,29.43,0
11520,26.47,26.979,32.41,30.13,29.34,30.87,27.84,30.38,33.64,25.81,33.84,31.72,0,28.32,28.5,29.23,0,31.7,31.79,18.23,27.11,25.77,25.8,29.39,0
11760,26.65,27.088,33.43,29.98,29.86,27.63,27.99,30.52,30.54,30.26,31.45,28.68,0,31.42,32.29,29.64,0,29.66,31.52,24.25,26.42,25.33,20.27,29.5,0
12000,26.97,26.874,33.61,30.04,30.19,28.08,28.1,30.55,30.8,30.54,31.34,31.82,0,31.51,32.8,25.42,0,29.75,27.9,18.82,30.34,25.56,26.13,29.68,0


==> plotdata/square_2level_ab_1core_bak.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,23.83,24.295,13.74,10.24,6.39,5.22,5.83,12.27,8.09,5.89,7.66,6.64,0.58,4.86,5.04,3.48,0.44,9.93,6.79,3.56,5.46,4.85,3.17,7.39,0.89
480,22.68,24.746,21.3,17.36,9.81,10.32,10.76,18.6,14.92,10.55,14.54,12.64,0.92,10.43,9.7,7.09,1.03,15.89,11.34,5.45,10.17,8.68,6.17,12.83,1.25
720,26.16,24.762,25.67,21.84,14.12,13.93,14.02,23.35,20.67,14.08,18.67,17.18,1.25,14,13.72,10.6,1.55,18.59,16.59,7.52,14.11,12.49,8.26,17.05,1.7
960,24.51,26.285,28.45,23.92,16.99,15.54,16.24,22.93,22.56,15.55,20.28,19.49,1.2,16.01,16.27,12.33,2.08,19.55,18.73,9.49,16.77,14.49,10.69,19.13,2.25
1200,24.61,25.902,24.7,24.34,18.56,17.05,18.6,23.39,22.01,18.88,22.4,21.31,1.14,18.7,17.08,13.22,2.31,21,20,11.36,17.29,16.6,11.62,20.96,2.53
1440,24.41,26.07,27.9,25.87,19.62,17.85,19.83,24.02,25.3,17.6,23.08,23.04,1.77,19.89,18.41,14.33,1.82,23.87,18.81,12.25,19.68,17.9,11.3,21.62,2.38
1680,26.04,26.61,24.13,26.08,19.78,20.51,20.43,26.08,25.37,20.33,22.25,20.73,2.04,16.92,18.28,14.96,1.39,24.55,18.31,10.02,20.3,15.96,9.51,19.97,2.34
1920,26.12,26.28,24.7,26.66,15.8,16.6,20.94,26.33,21.34,19.65,25.86,24.17,1.3,16.39,18.68,18.2,1.08,24.82,21.84,12.05,19.95,14.85,9.2,22.71,1.16
2160,26.6,26.346,24.67,24.73,14.57,20.45,21.13,23.95,25.62,19.75,26.31,21.29,1.84,20.62,22.34,18.63,1.33,20.52,21.59,12.27,20.41,14.87,12.4,19.17,1.41
2400,26.02,26.478,25.56,26.56,18.89,15.63,18.27,26.51,20.03,19.38,20.6,24.12,1.46,15.23,21.95,13.85,2.26,20.41,16.18,7.96,14.38,13.58,12.58,18.82,2.21
2640,26.3,26.497,26.08,26.55,13.61,20.71,18.37,26.89,25.42,19.68,20.71,24.31,1.82,15.48,22.15,13.52,2.25,20.74,21.74,12.04,14.09,13.37,12.68,18.7,2.33
2880,26.76,26.875,26.78,27.21,14.1,16.4,22.21,24.42,20.75,20.23,26.41,24.84,1.7,15.94,22.67,13.44,2.62,25.62,22.28,7.91,15.22,13.77,13.44,23.45,2.6
3120,26.76,26.896,29.87,24.81,19.83,16.56,19.01,27.22,20.5,20.38,21.61,19.9,2.16,16.63,22.91,13.47,2.84,25.96,16.77,12.68,15.26,19.58,8.99,23.58,1.67
3360,26.8,26.551,30.34,25.13,20.21,17.1,22.94,24.66,20.96,14.85,22.14,25.14,2.16,22.61,17.72,19.06,1.57,21.71,17.03,13.07,21.14,13.91,9.68,23.83,2.86
3600,26.55,26.961,30.66,25.44,20.98,22.88,23.28,27.94,27.32,15.7,27.89,21.33,2.64,23.31,18.49,14.52,3.43,22.29,23.57,13.79,22.6,15.07,15.02,24.36,3.48
3840,26.46,26.641,30.83,27.75,15.58,18.17,23.39,27.88,21.89,21.85,23.37,25.81,2.11,18.4,18.5,14.48,2.01,26.99,18.38,14.1,22.27,14.96,15.68,24.61,3.2
4080,26.97,26.775,30.83,28.04,21.42,23.39,23.77,28.19,27.13,21.52,28.24,20.85,2.45,23.88,24.31,20.34,3.23,23,18.16,9.29,22.2,21.21,15.18,24.64,1.88
4320,26.32,27.058,28.8,28.48,16.5,23.9,24.28,28.4,28.05,22.48,29.15,26.51,2.82,19.39,24.5,20.73,2.39,27.33,24.42,14.86,17.83,21.79,16.22,24.93,2.2
4560,26.23,27.087,31.28,28.42,22.34,19.05,24.54,28.46,28.12,22.77,24.58,26.51,3.11,24.61,19.08,15.5,3.94,23.71,19,9.95,17.87,22.11,16.16,21.09,3.99
4800,26.89,26.887,31.55,28.18,17.21,19.72,24.93,28.63,28.64,23.81,29.23,26.55,2.85,20.3,25.32,21.66,3.66,28.05,25.39,15.96,17.59,22.24,11.83,21.74,3.55
5040,26.55,26.979,31.71,28.51,23.67,25.27,22.52,26.92,24.63,24.25,29.97,27.49,2.43,25.75,20.43,22.35,4.28,28.66,26.2,10.81,19.17,23.41,17.21,26.14,4.51
5280,26.56,26.757,31.67,26.97,23.96,25.58,25.46,28.94,24.46,24.58,29.92,27.36,3.03,26.07,20.71,16.99,4.49,24.88,20.67,16.84,19.08,17.34,12.52,26.19,2.62
5520,26.56,26.997,31.82,28.73,24.31,25.96,25.63,29.04,29.81,25.07,30.27,27.82,2.67,26.37,21.01,23.04,2.35,25.4,21.11,11.51,19.2,23.85,12.62,26.45,4.33
5760,26.5,26.681,31.73,28.99,24.59,26.28,25.87,29.25,29.99,25.25,30.74,28.34,2.66,26.87,21.71,17.78,2.84,29.06,27.07,17.49,20.78,24.5,19.07,26.64,4.6
6000,26.93,26.71,32.12,29,25.1,26.68,26.12,29.42,30.3,25.71,30.86,28.4,4.08,27.16,27.39,23.86,5.08,25.96,27.41,12.27,25.93,18.61,13.41,23.31,5.05
6240,26.89,26.707,31.91,29.21,25.46,22.51,26.34,29.33,30.5,25.94,31,28.65,3.8,27.42,27.8,18.73,2.82,26.06,27.56,18.13,20.37,19.04,19.57,23.48,4.85
6480,26.98,27.041,32.08,29.34,25.94,22.97,25.45,29.5,31.08,26.22,31.61,29.23,4.38,23.51,28.3,18.97,3.57,29.7,22.69,12.88,27.02,19.87,14.13,23.62,5.64
6720,26.91,26.728,32.24,28.12,20.65,23.35,23.71,29.51,26.65,26.61,31.46,24.77,3.83,28.01,23.2,24.44,3.46,29.77,28.17,19.24,21.45,25.61,14.99,27.4,5.44
6960,26.95,26.876,32.42,29.03,26.22,27.66,26.2,27.96,31.18,26.94,31.32,29.04,3.11,24.08,28.47,19.52,3.06,26.94,23.27,19.44,21.51,20.01,20.59,24.21,5
7200,26.7,26.967,32.27,28.27,21.42,28.41,26.45,27.98,27.44,27.2,28.51,29.53,3.41,28.6,24.15,20.1,3.94,26.98,28.85,19.95,22.55,26.79,21.09,27.85,3.63
7440,26.62,26.989,32.28,29.21,26.84,24.14,24.13,28.09,31.53,22.1,31.69,25.64,4.88,24.88,24.12,25.6,6.07,30.28,23.89,20.14,27.62,20.85,21.19,27.86,6.1
7680,26.64,26.908,32.38,29.32,26.55,24.65,24.3,29.63,31.53,27.37,31.68,29.58,3.84,25.1,29.44,25.7,3.12,30.4,29.19,19.75,27.09,26.55,21.43,25,3.3
7920,27.01,26.912,31.1,29.51,27.39,28.88,26.46,28.53,32.19,27.8,32.2,30.16,5.01,29.35,24.93,26.21,4.24,30.47,24.56,20.66,23.44,21.8,21.81,24.93,4.01
8160,27.01,26.837,32.56,29.51,27.06,24.73,26.51,28.43,31.8,27.49,29.1,29.89,4.51,25.45,29.69,26.24,6.51,30.44,24.47,14.77,27.96,27.38,21.87,25.12,3.88
8400,26.53,26.942,32.71,29.23,22.77,24.93,26.08,28.47,28.22,22.98,29.35,30.22,4.99,29.29,29.89,26.68,6.06,30.55,29.58,21.08,28.12,27.68,22.02,28.35,6.29
8640,26.82,27.033,31.36,29.4,22.94,29.21,26.09,29.99,28.51,23.11,32.58,30.43,3.61,29.29,30.07,21.71,3.92,30.64,29.86,15.52,28.72,27.95,22.71,28.39,6.59
8880,26.59,26.929,32.95,29.47,28.2,29.3,26.29,28.69,28.73,23.61,32.76,30.61,5.71,29.77,30.3,22.26,4.39,30.92,30.05,15.83,24.23,22.68,22.74,28.61,4.27
9120,26.94,27.025,31.87,29.57,23.57,29.64,24.88,30.11,29.06,23.98,29.91,27.2,5.48,26.26,26.02,22.61,3.93,31.01,25.79,22.18,24.24,28.59,23.44,28.75,6.64
9360,26.98,26.857,31.82,28.49,23.79,29.88,25.09,30.2,33.03,29.19,30.17,27.74,0,30.13,26.39,23.04,4.87,31.09,30.78,22.29,25.04,23.69,23.37,28.77,6.5
9600,26.66,26.868,32.93,29.5,23.98,30.04,25.25,30.17,32.74,29.21,32.79,30.7,0,26.75,30.9,23.41,7.3,31.2,30.62,22.47,24.7,28.89,24.02,28.93,7.37
9840,26.95,26.939,31.98,29.61,24.1,30.19,25.43,30.3,33.04,29.54,33.02,31.06,0,27.03,26.68,28.4,0,31.19,26.32,16.77,24.67,23.65,23.88,28.99,4.32
10080,26.66,27.021,33.22,29.79,24.66,26.99,27.18,29.17,33.43,24.88,33.6,31.39,0,27.34,27.35,23.75,0,31.29,31.17,23.02,29.95,29.66,24.45,26.51,8.07
10320,26.95,27.016,33.2,29.68,29.33,30.54,25.75,30.34,33.19,29.85,33.56,31.35,0,27.5,31.59,23.95,0,29.16,31.13,17.09,25.44,24.29,18.96,29.07,0
10560,26.72,27.029,33.21,29.8,29.04,27.24,27.4,30.33,30,29.95,33.46,31.2,0,30.96,27.56,28.84,0,29.22,31.13,17.6,29.55,24.08,24.96,29.07,0
10800,26.97,27.042,32.29,29.93,29.69,30.93,26.08,29.43,30.4,25.49,33.79,31.83,0,28.03,27.84,24.53,0,31.6,31.44,23.58,30.51,30.29,19.39,29.33,0
11040,26.94,26.822,32.45,29.96,25.23,27.36,27.67,30.39,30.46,25.67,33.62,31.6,0,27.89,32.18,24.51,0,31.64,31.56,17.97,26.1,24.88,20.11,29.38,0
11280,26.95,26.994,33.14,29.93,29.91,27.38,26.26,30.33,30.35,30.41,33.82,28.68,0,31.26,32.1,29.27,0,31.64,31.61,24.16,26.05,30.08,25.47,29.43,0
11520,26.47,26.979,32.41,30.13,29.34,30.87,27.84,30.38,33.64,25.81,33.84,31.72,0,28.32,28.5,29.23,0,31.7,31.79,18.23,27.11,25.77,25.8,29.39,0
11760,26.65,27.088,33.43,29.98,29.86,27.63,27.99,30.52,30.54,30.26,31.45,28.68,0,31.42,32.29,29.64,0,29.66,31.52,24.25,26.42,25.33,20.27,29.5,0
12000,26.97,26.874,33.61,30.04,30.19,28.08,28.1,30.55,30.8,30.54,31.34,31.82,0,31.51,32.8,25.42,0,29.75,27.9,18.82,30.34,25.56,26.13,29.68,0


==> plotdata/square_2level_ab_1core_bak2.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
720,26.16,24.762,25.67,21.84,14.12,13.93,14.02,23.35,20.67,14.08,18.67,17.18,1.25,14,13.72,10.6,1.55,18.59,16.59,7.52,14.11,12.49,8.26,17.05,1.7
1440,24.41,26.07,27.9,25.87,19.62,17.85,19.83,24.02,25.3,17.6,23.08,23.04,1.77,19.89,18.41,14.33,1.82,23.87,18.81,12.25,19.68,17.9,11.3,21.62,2.38
2160,26.6,26.346,24.67,24.73,14.57,20.45,21.13,23.95,25.62,19.75,26.31,21.29,1.84,20.62,22.34,18.63,1.33,20.52,21.59,12.27,20.41,14.87,12.4,19.17,1.41
2880,26.76,26.875,26.78,27.21,14.1,16.4,22.21,24.42,20.75,20.23,26.41,24.84,1.7,15.94,22.67,13.44,2.62,25.62,22.28,7.91,15.22,13.77,13.44,23.45,2.6
3600,26.55,26.961,30.66,25.44,20.98,22.88,23.28,27.94,27.32,15.7,27.89,21.33,2.64,23.31,18.49,14.52,3.43,22.29,23.57,13.79,22.6,15.07,15.02,24.36,3.48
4320,26.32,27.058,28.8,28.48,16.5,23.9,24.28,28.4,28.05,22.48,29.15,26.51,2.82,19.39,24.5,20.73,2.39,27.33,24.42,14.86,17.83,21.79,16.22,24.93,2.2
5040,26.55,26.979,31.71,28.51,23.67,25.27,22.52,26.92,24.63,24.25,29.97,27.49,2.43,25.75,20.43,22.35,4.28,28.66,26.2,10.81,19.17,23.41,17.21,26.14,4.51
5760,26.5,26.681,31.73,28.99,24.59,26.28,25.87,29.25,29.99,25.25,30.74,28.34,2.66,26.87,21.71,17.78,2.84,29.06,27.07,17.49,20.78,24.5,19.07,26.64,4.6
6480,26.98,27.041,32.08,29.34,25.94,22.97,25.45,29.5,31.08,26.22,31.61,29.23,4.38,23.51,28.3,18.97,3.57,29.7,22.69,12.88,27.02,19.87,14.13,23.62,5.64
7200,26.7,26.967,32.27,28.27,21.42,28.41,26.45,27.98,27.44,27.2,28.51,29.53,3.41,28.6,24.15,20.1,3.94,26.98,28.85,19.95,22.55,26.79,21.09,27.85,3.63
7920,27.01,26.912,31.1,29.51,27.39,28.88,26.46,28.53,32.19,27.8,32.2,30.16,5.01,29.35,24.93,26.21,4.24,30.47,24.56,20.66,23.44,21.8,21.81,24.93,4.01
8640,26.82,27.033,31.36,29.4,22.94,29.21,26.09,29.99,28.51,23.11,32.58,30.43,3.61,29.29,30.07,21.71,3.92,30.64,29.86,15.52,28.72,27.95,22.71,28.39,6.59
9360,26.98,26.857,31.82,28.49,23.79,29.88,25.09,30.2,33.03,29.19,30.17,27.74,0,30.13,26.39,23.04,4.87,31.09,30.78,22.29,25.04,23.69,23.37,28.77,6.5
10080,26.66,27.021,33.22,29.79,24.66,26.99,27.18,29.17,33.43,24.88,33.6,31.39,0,27.34,27.35,23.75,0,31.29,31.17,23.02,29.95,29.66,24.45,26.51,8.07
10800,26.97,27.042,32.29,29.93,29.69,30.93,26.08,29.43,30.4,25.49,33.79,31.83,0,28.03,27.84,24.53,0,31.6,31.44,23.58,30.51,30.29,19.39,29.33,0
11520,26.47,26.979,32.41,30.13,29.34,30.87,27.84,30.38,33.64,25.81,33.84,31.72,0,28.32,28.5,29.23,0,31.7,31.79,18.23,27.11,25.77,25.8,29.39,0


==> plotdata/square_2level_abc_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,188.71,185.56,38.36,32.66,14.23,13.66,16.96,15.37,17.45,10.49,16.57,11.36,0,8.6,7.53,3.91,0,15.3,11.05,4.52,10.94,6.51,5.06,10.86,0
480,210.47,201.44,130.86,104.62,49.28,49.42,63.3,61.8,59.88,39.8,66.62,48.37,0,31.75,31.83,20.24,0,44.45,30.83,15.26,28.75,22.81,12.11,29.82,0
720,218.19,210.28,126.46,114.61,69.15,75.55,81.89,154.21,140.23,83.4,145.76,117.34,0,99.89,88.96,60.91,0,78.13,60.46,29.05,66.81,50.69,26.88,49.59,0
960,218.25,213.94,215.68,181.31,117.94,108.65,132.89,116.09,105.19,75.64,110.25,94.21,0,81.78,78.85,57.54,0,108.45,93.25,48.58,96,73.21,46.08,70.78,0
1200,218.77,210.68,160.07,163.49,119.35,119.24,132.38,141.51,128.89,95.15,137.64,126.17,0,106.1,109.03,80.72,0,124.23,110.87,62.14,123.24,92.98,74.33,91.69,0
1440,217.1,205.6,191.23,189.49,131.6,135.9,141.54,185,168.32,123.95,184.74,169.35,0,148.06,136.5,107.14,0,104.84,90.4,49.32,96.09,82.33,59.66,108.49,0
1680,219.64,211.35,164.75,174.85,116.04,133.85,144.01,145.53,133.3,97.72,149.5,135.71,0,117.34,116.81,95.36,0,112.18,107.58,52.01,100.98,86.83,66.08,118.01,0
1920,217.74,205.53,203.32,211.26,141.9,136,158.64,169.14,141.03,115.92,149.61,141.54,0,123.18,136.97,99.95,0,134.99,105.86,65.06,119.32,89.95,68.21,139.18,0
2160,221.38,215.6,168.71,201.57,109.11,116.12,137.05,190.27,171.3,98.27,185.53,162.17,0,117.88,159.51,131.65,0,115.67,99.73,50.79,103.9,108.83,63.31,123.39,0
2400,222.96,210.81,197.13,189.6,99.03,114.87,157.65,163.37,148.04,106.47,142.49,140.03,0,115.59,118.08,97.84,0,146.38,107.74,68.39,117.11,102.9,57.7,106.4,0
2640,222.54,210.99,176.14,189.48,96.1,111.57,154.07,177.42,133.09,92.45,152.02,151.78,0,123.71,140.92,118.11,0,135.98,111.2,68.47,123.54,92,57.11,112.97,0
2880,220.99,219.01,216.44,209.36,105.92,119.65,163.29,172.24,163.7,96.42,156.08,145.16,0,111.2,139.27,110.15,0,110.91,95.08,60.08,107.81,91.75,60.66,120.03,0
3120,221.19,220.66,184.02,199.82,104.23,119.72,164.84,153.43,154.74,90.64,132.86,152.45,0,125.32,138.84,95.23,0,115.65,119.43,62.8,94.02,83.35,66.03,124.72,0
3360,220.19,221.35,209.02,193.41,128.98,124.07,156.82,163.89,164.46,118.05,138.73,140.1,0,118.18,126.95,98.76,0,146.15,104.46,51.3,119.06,86.51,69.32,111.48,0
3600,219.81,223.1,188.83,191.75,129.78,126.57,157.58,203.45,150.46,129.81,152.13,178.59,0,128.57,159.13,107.03,0,131.97,135.58,71.85,130.68,93.76,74.22,122.1,0
3840,221.3,218.83,196.86,198.03,118.76,132.36,171.85,162.74,163.53,99.82,136.88,156.03,0,120.39,143.52,96.74,0,140.14,116,75.22,107.72,110.03,77.53,123.18,0
4080,222.92,218.76,198.48,210.67,134.35,150.19,180.31,193.5,176.82,130.7,167.09,146.86,0,131.47,134.05,124.58,0,125.16,107.49,54.99,121.18,105.03,63.06,160.64,0
4320,220.84,225.41,209.39,217.63,119.19,108.33,169.07,203.39,185.47,108.87,160.23,156.33,0,97.38,135.6,110.31,0,124.08,106.61,71.37,126.05,89.88,55.49,108.59,0
4560,221.12,221.13,192.99,198.97,134.08,99.84,166.06,170.68,175.68,105.5,152.54,169.39,0,109.28,117.03,126.72,0,154.43,115.37,76.47,134.81,113.8,58.87,135.29,0
4800,221.99,226.51,209.7,204.93,136.44,113.82,194.56,178.63,182.65,133.67,151.48,145.94,0,101.18,121.14,112.92,0,157.76,120.02,78.8,110.42,89.59,54.54,142.41,0
5040,222.51,226.42,224.5,195.07,143.16,123.39,195.76,209.31,166.8,119.84,168.36,181.49,0,122.56,145.61,122.48,0,167.21,128.12,67.89,122.49,115.16,65.99,148.44,0
5280,223.3,221.7,198.89,199.28,123.76,113.56,198.28,174.25,179.3,111.43,161.17,167.96,0,106.89,124.14,137,0,146.02,114.96,75.89,127.47,103.54,62.66,152.85,0
5520,222.55,222.98,200.01,209.92,146.71,128.95,197.41,199.16,187.08,138.54,156.9,175.35,0,114.64,145.35,141.54,0,152.16,141.46,63.62,116.14,108.58,67.14,133.19,0
5760,222.04,226.46,212.55,211.07,152.73,129.14,189.84,178.56,155.2,86.44,158.03,133.81,0,106.24,115.23,93.69,0,157.19,123.63,79.77,122.54,109.38,69.99,139.16,0
6000,222.59,223.92,230.75,206.84,155.7,138.99,209.02,197.54,186.54,137.67,176.71,176.01,0,132.8,148.18,147.1,0,161.26,127.45,84.33,127.15,116.78,74.7,171.93,0
6240,222.92,227.72,220.22,224.69,136.27,140,194.06,183.69,184.75,117.12,183.66,180.88,0,139.81,136.93,151.63,0,158.19,127.84,80.67,149.23,103.44,74.91,146.44,0
6480,222.77,222.96,205.62,209.28,160.72,130.55,140.02,210.21,172.1,142.02,197.43,173,0,146.03,145.01,115.01,0,165.97,154.83,86.19,141.3,109.51,80.31,129.58,0
6720,220.04,227.96,235.02,219.76,167.75,145.06,156.57,198.9,186.48,136.1,186.78,180.88,0,140.78,154.54,109.89,0,153.33,140.67,67.19,132.56,114.14,74.78,151.52,0
6960,220.06,228.66,237.1,208.28,154.72,140.08,164.17,205,171.83,141.89,160.05,175.82,0,151.71,165.46,118.3,0,161.91,149.45,84.45,142.31,94.81,74.56,155.95,0
7200,218.44,228.31,225.83,216.53,156.63,155,157.26,205.42,174.67,140.13,179.65,182.34,0,153.03,170.4,119.13,0,144.43,128.13,82.95,134.1,110.47,77.72,157.23,0
7440,218.05,228.6,226.66,215.26,158.38,157.42,170.89,200.39,189.53,138.25,180.58,178.63,0,154.51,168.92,123.3,0,163.48,132.22,84.65,138.58,102.06,81.2,144.1,0
7680,216.02,227.82,204.95,213.76,119.65,124.73,158.41,200.07,170.3,137.84,180.16,175.63,0,143.82,167.26,120.95,0,154.37,148.18,81.13,152.24,99.16,84.14,161.26,0
7920,216.76,229.45,236.61,213.74,164.89,150.83,165.94,216.92,205.22,147.94,199.99,192.81,0,167.63,181.56,132.52,0,151.58,129,71.67,157.23,116.38,81.35,151.74,0
8160,216.22,229.37,223.87,214,141.69,163.15,183.24,206.73,196.82,142.29,193.67,184.17,0,161.55,156.51,131.14,0,155.48,152.72,73.84,158.83,103.19,85.15,154.27,0
8400,214.95,230.07,211.05,226.52,168.33,126.65,186.26,206.61,176.34,140.73,185.86,190.47,0,130.6,148.6,137.22,0,164.43,130.92,85.34,163.6,123.87,71.79,155.53,0
8640,214.37,229.94,233.95,235.5,147.57,116.16,190.3,209.84,192.12,116.11,198.27,184.28,0,118.18,136.1,115.85,0,159.09,153.64,75.44,166.36,108.58,72.49,157.1,0
8880,214.85,230.49,237.64,219.83,153.74,124.36,177.17,199.38,177.23,142.67,202.77,174.43,0,125.71,150.78,141.21,0,176.84,161.5,79.54,159.31,132.4,76.24,163.19,0
9120,215.3,229.49,224.92,222.88,179.25,135.52,199.92,212,184.02,147.04,207.24,179.2,0,140.22,155.54,145.96,0,169.91,155.01,87.99,153.61,127.2,75.18,166.59,0
9360,216.14,229.88,228.94,217.16,145.14,129.57,181.5,213.37,202.24,127.9,190.84,184.73,0,144.43,160.99,151.34,0,166.16,152.07,87.15,160.46,101.8,78.45,165.56,0
9600,213.79,229.21,236.04,224.14,168.15,134.97,204.66,206.64,193.41,123.22,184.01,176.15,0,140.44,142.46,128.39,0,161.43,147.79,84.69,158.71,113.49,79.1,169.88,0
9840,215.54,230.04,220.98,227.28,174.82,136.96,208.76,215.56,202.85,130.06,178.76,172.49,0,150.75,164.53,136.46,0,176.5,141.8,91.4,168.05,123.64,78.01,176.53,0
10080,214.54,225.95,225.34,217.78,156.23,147.84,191.18,211.82,208.05,147.17,196.94,191.37,0,147.29,164.56,139.08,0,171.58,160.19,92.13,161.44,111.01,85.29,167.19,0
10320,213.61,225.33,230.3,230.7,178.94,153.3,191.39,207.39,177.71,125.63,180.58,174.74,0,141.71,167.14,158.48,0,178.78,163.54,91.23,165.2,130.89,83.75,151.94,0
10560,214.04,225.45,237.43,236.35,161.91,141.53,215.4,201.83,201,140.97,199.71,177.7,0,153.63,154.87,139.6,0,166.74,145.18,74.74,155.05,116.23,83.07,164.27,0
10800,213.6,228.61,239.37,224.68,187.1,159.8,198.82,218.78,190.87,134.86,193.65,203.28,0,150.94,164.54,147.89,0,169.9,162.75,82.4,167.6,130.64,91.15,170.86,0
11040,213.34,226.88,230.57,239.9,186.63,161.46,221.17,214.59,184.29,145.2,186.49,195.1,0,147.52,173.48,165.41,0,174.61,146.47,95.02,169.08,130.97,84.58,162.79,0
11280,213.83,226.25,218.3,237.18,187.22,151.87,202.93,212.74,202.04,143.17,211.2,201.35,0,165.79,179.76,148.8,0,171.94,164.35,92.59,188.77,137.1,97.6,173.66,0
11520,213.42,225.75,232.29,239.42,176.12,141.71,218.27,196.81,171.62,95.52,171.78,170.06,0,126.24,137.68,114.48,0,180.21,144.54,82.48,187.24,121.57,95.18,173.67,0
11760,214.2,226.85,238.74,226.03,175.44,157.41,208.62,215.38,203.16,144.2,173.94,169.8,0,166.29,181.19,171.74,0,181.22,162.75,83.31,172.86,109.71,87.2,181.38,0
12000,213.36,226.77,241.57,229.48,174.73,157.92,210.71,207.07,188.32,133.74,193.27,174.08,0,157.43,169.19,175.32,0,173.96,165.27,96.31,175.1,120.61,98.93,174.27,0


==> plotdata/square_2level_abc_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,23.83,24.295,15.41,14.12,6.8,6.72,8.29,13.72,9.78,6.73,9.44,8.35,0.62,6.36,6.08,5.01,0.56,11.38,8.3,4.19,7.24,6.17,3.59,9.1,1.64
480,22.68,24.746,23.48,20.69,10.95,12.34,15.08,18.96,16.01,10.87,16.15,14.19,1.07,12.07,11.58,8.77,1.01,15.67,12.24,5.69,11.38,9.68,6.34,13.89,1.3
720,26.16,24.762,25.75,24.16,15.01,16.22,19.3,25.22,21.39,15.51,21.9,19.87,1.39,17.12,15.97,12.53,1.56,20.31,17.24,8,14.6,13.25,8.77,17.35,1.66
960,24.51,26.285,29.5,26.34,18.31,19.14,20.89,23.58,22.92,17.24,24.35,20.82,1.99,18.99,18.16,14.69,2.12,22.23,18.94,9.83,16.93,15.86,10.97,19.79,2.12
1200,24.61,25.902,25.76,26.97,19.91,20.83,22.54,24.43,23.93,17.3,24.38,23.13,2.34,21.17,20.79,15.44,2.51,23.34,18.58,10.6,20.43,17.68,12.86,21.64,2.29
1440,24.41,26.07,29.2,28.26,20.96,22.37,22.61,26.73,25.75,18.34,27.59,24.79,2.26,22.52,20.52,18.37,2.44,24.47,19.82,11.03,19.88,18.94,12.83,20.91,2.43
1680,26.04,26.61,28.88,26.94,21.17,21.07,23.09,26.95,25.82,20.21,26.79,23.54,2.15,22.27,21.54,19.55,2.18,25.03,20.76,11.52,21.89,20,13.74,22.83,2.31
1920,26.12,26.28,29.32,28.75,21.13,22.3,24.63,27.02,24.64,19.58,27.78,24.42,1.69,23.15,24.03,20.58,1.8,25.09,21.84,11.82,21.4,19.81,13.56,23.17,1.98
2160,26.6,26.346,28.9,28.96,20.12,22.15,24.57,27.27,25.59,19.13,28.47,26.86,1.96,23.01,24.62,20.18,2.14,24,21.07,11.32,21.28,19.43,12.77,22.9,2.23
2400,26.02,26.478,29.49,28,19.22,21.36,24.81,27.05,25.2,19.04,26.14,24.41,1.69,22.3,23.99,20.78,2.13,24.38,20.52,11.5,19.77,18.03,12.81,23.02,1.89
2640,26.3,26.497,29.84,28.1,18.84,22.01,25.27,27.41,25.02,18.92,26.03,25.09,1.68,22.69,23.34,20.76,2.08,25.38,21.48,11.48,20.3,17.79,13.01,23.06,1.92
2880,26.76,26.875,30.29,28.63,19.81,22.18,25.6,27.6,25.97,19.49,26.6,25.4,1.67,23.02,24.19,20.47,2.39,25.49,21.62,11.72,21.14,18.54,13.35,23.33,1.96
3120,26.76,26.896,29.87,28.66,20.02,22.62,25.72,27.47,25.49,19.15,27.05,25.61,1.83,23.76,24.59,20.36,2.65,25.7,21.89,11.78,21.62,18.66,13.72,22.2,2.19
3360,26.8,26.551,30.39,28.68,20.39,23.53,26.41,27.66,26.1,19.56,27.15,25.89,1.93,24.1,24.53,20.63,2.53,25.78,21.7,11.88,21.51,19.17,14.24,23.76,2.17
3600,26.55,26.961,30.58,29.01,21.02,24.01,26.67,28.27,27.03,20.65,27.93,26.75,2.28,25.06,25.41,21.77,3.2,26,22.76,12.56,22.59,19.98,14.61,24.36,2.59
3840,26.46,26.641,30.4,28.83,20.8,23.54,26.53,26.49,26.55,20.52,27.12,25.35,2.14,24.4,24.69,20.58,2.97,26.08,22.81,12.81,22.13,19.32,14.99,24.15,2.39
4080,26.97,26.775,30.75,29.07,21.55,24.13,27.22,28.29,26.8,20.58,28.24,26.09,2.3,25.26,25.53,22.05,3.06,26.2,22.97,12.98,22.43,20.09,14.69,24.71,2.53
4320,26.32,27.058,30.87,29.76,22.25,20.75,27.73,28.36,27.38,20.66,28.9,26.83,2.51,21.19,23.3,22.14,3.61,26.2,23.03,13.45,23.78,20.3,12.58,24.26,2.53
4560,26.23,27.087,31.1,29.61,22.37,20.93,27.78,28.57,27.57,21.32,29.06,26.91,2.73,21.58,23.27,22.72,3.31,26.07,23.52,13.49,23.28,20.77,12.56,25.01,3.01
4800,26.89,26.887,31.23,28.59,21.99,21.75,28.32,28.41,28.04,21.73,27.04,26.26,2.16,21.72,23.65,23.27,3.08,26.84,23.86,13.94,22.89,19.07,13.04,25.31,2.2
5040,26.55,26.979,31.63,29.31,22.99,22.3,28.61,29.15,28.93,22.38,28.14,27.24,2.35,22.93,24.67,23.98,4.06,27.21,24.44,14.45,24.12,20.41,13.57,25.81,2.79
5280,26.56,26.757,31.29,29.48,23.22,23.04,28.5,28.38,27.89,22.11,28.16,26.7,2.53,23.3,24.76,23.97,4.22,26.68,24.11,14.36,24.01,20.09,13.93,25.56,2.77
5520,26.56,26.997,31.62,29.44,23.67,23.56,29.02,28.92,28.48,22.35,28.71,27.21,2.36,23.77,25.15,24.62,3.15,26.67,24.02,14.53,24.26,20.55,14.21,25.99,2.77
5760,26.5,26.681,31.54,29.81,23.84,23.45,29.01,28.69,28.31,21.77,28.64,27.28,2.39,23.2,24.83,24.27,3.97,27.16,24.43,10.97,25.19,20.77,14.78,25.69,2.81
6000,26.93,26.71,31.92,29.86,24.52,24.41,29.33,29.23,29.13,22.94,29.45,27.84,2.67,24.55,25.85,25.23,4.77,27.4,24.69,15.16,25.04,20.84,14.85,26.57,3.18
6240,26.89,26.707,31.52,30.08,24.87,24.86,29.54,28.88,28.88,22.33,29.76,28.14,2.81,25.02,26.37,26,4.45,26.7,24.24,14.74,25.23,21.33,15.33,26.08,3.11
6480,26.98,27.041,31.76,30.08,25.41,24.65,25.78,29.23,29.28,21.38,30.33,28.72,3.13,25.37,26.7,21.56,5.33,27.33,25.01,15.19,26.13,22.03,15.61,26.32,3.41
6720,26.91,26.728,31.79,29.99,23.92,25.14,26.28,29.07,28.87,22.89,29.93,28.24,3.12,25.61,26.48,21.54,5.12,27.15,24.71,15.39,25.69,20.56,15.84,26.34,3.41
6960,26.95,26.876,32.1,28.95,24.62,25.91,26.96,29.25,29.49,23.25,28.22,27.62,2.48,26.08,27.32,22.39,4.43,27.69,25.49,15.84,25.04,20.59,16.34,26.68,2.89
7200,26.7,26.967,31.71,29.83,25.22,26.21,27.74,29.04,29.4,22.7,29.07,27.87,2.08,26.29,27.65,22.95,5.69,26.84,24.76,15.55,25.78,20.91,16.57,26.53,2.92
7440,26.62,26.989,31.98,29.8,25.56,26.57,27.67,29.4,29.68,23.18,29.36,28.02,3.08,26.58,27.67,23.4,5.69,27.54,25.17,15.87,26.18,21.09,16.91,26.77,3.3
7680,26.64,26.908,30.71,29,24.6,24.92,26.65,28.29,28.65,22.69,27.91,27.34,2.5,25.57,27.12,22.73,4.76,26.41,24.19,15,24.67,20.31,16.32,25.83,2.96
7920,27.01,26.912,32.14,30.22,26.31,27.01,28.03,29.51,30.36,22.38,30.19,29.04,3.08,27.16,28.62,24.25,6.21,27.86,25.62,16.26,26.99,22.13,17.4,26.97,3.29
8160,27.01,26.837,32.39,30.21,26.13,27,28.22,29.44,30.17,23.29,30.12,28.8,3.15,27.1,28.49,24.34,6.05,27.74,24.61,15.92,26.53,22.03,17.59,26.86,3.36
8400,26.53,26.942,32.02,30.31,26.54,24.28,28.39,29.33,29.85,23.74,30.42,29.14,3.21,23.76,25.03,24.79,5.67,27.57,25.62,16.23,26.91,22.54,15.27,23.13,3.27
8640,26.82,27.033,32.16,30.37,26.92,24.34,28.51,27.32,29.78,22.92,29.98,28.86,0,18.48,25.66,24.08,5.01,27.6,25.53,16.53,27.28,22.52,15.65,26.74,0
8880,26.59,26.929,32.18,30.37,27.06,25,28.35,29.72,30.41,24.12,30.93,29.57,0,24.83,26.59,25.31,6.41,28.04,26.21,16.88,27.64,21.92,15.81,27.15,0
9120,26.94,27.025,32.36,30.47,27.5,24.73,29.07,29.65,30.59,24.33,30.95,29.78,0,25.36,27.49,25.72,5.4,28.21,26.35,17.08,27.76,23.21,16.05,27.26,0
9360,26.98,26.857,32.29,30.02,26.59,25.69,29.11,29.79,30.73,23.78,29.94,29.27,0,25.67,27.78,26.38,5.78,27.78,26.21,16.83,27.38,21.2,16.24,27.15,0
9600,26.66,26.868,32.19,29.95,26.77,25.51,29.24,29.54,30.33,24.29,29.14,28.66,0,25.37,27.79,26.33,5.55,27.93,26.03,16.99,26.97,22.08,16.52,26.7,0
9840,26.95,26.939,32.41,30.27,27.49,26.2,29.43,29.82,30.98,24.9,30.34,29.49,0,26.33,28.36,26.67,4.92,28.26,25.5,17.43,27.47,22.58,16.7,27.48,0
10080,26.66,27.021,32.68,30.41,27.82,26.37,29.04,28.88,31.17,23.62,30.53,29.66,0,22.38,28.2,26.7,0,28.23,26.47,17.61,28.06,22.89,17.13,27.61,0
10320,26.95,27.016,32.26,30.16,28.09,26.77,29.66,29.66,30.67,24.74,30.73,29.98,0,26.57,28.49,27.52,0,27.84,26.39,17.4,27.89,23.18,17.14,27.35,0
10560,26.72,27.029,32.33,30.36,26.64,26.75,29.55,29.46,30.78,24.78,30.34,29.53,0,26.19,28.78,27.09,0,27.67,26.22,16.15,26.63,22.8,17.13,27.15,0
10800,26.97,27.042,32.48,30.53,28.22,26.9,29.76,29.86,31.23,25.14,31.08,27.01,0,26.99,29.23,27.93,0,28.44,26.69,17.69,28.69,22.79,17.49,27.68,0
11040,26.94,26.822,32.52,30.55,28.22,27.31,29.92,29.89,31.37,24.12,31.02,30.06,0,26.71,29.39,27.9,0,28.38,26.98,17.99,27.58,23.68,17.82,27.53,0
11280,26.95,26.994,32.11,30.46,27.22,26.83,29.67,29.66,30.87,24.97,31.41,30.21,0,27.51,29.62,28.02,0,28.1,26.39,17.56,28.48,23.88,18.19,27.41,0
11520,26.47,26.979,31.63,30.18,27.5,25.89,29.35,29.08,30.31,20.99,30.22,29.43,0,25.53,28.13,26.48,0,27.51,26.17,17.31,25.77,23.36,17.82,26.54,0
11760,26.65,27.088,32.3,29.89,28.12,27.48,29.79,29.97,31.33,25.2,30.08,29.68,0,27.45,29.74,28.32,0,28.31,26.83,18.19,27.72,22.69,18.4,27.65,0
12000,26.97,26.874,32.49,30.34,28.28,27.85,30.05,29.38,31.4,25.51,30.35,29.79,0,27.5,29.11,28.59,0,28.35,27.05,18.21,27.95,22.96,18.63,27.62,0


==> plotdata/square_2level_naive_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,188.71,185.56,26.17,11.92,5.41,5.07,5.33,12.63,8.61,5.21,8.11,3.84,0.71,4.68,2.63,1.77,0.82,9.13,5.35,3.34,5.2,2.71,3.14,5.73,1.47
480,210.47,201.44,82.17,45.86,26.41,23.89,20.5,50.58,38.68,25.71,36.04,20.7,4.1,21.79,15.23,9.75,4.03,32.81,24.88,16.57,22.61,15.29,14.26,22.3,4.55
720,218.19,210.28,111.43,77.01,54.7,46.54,39.87,93.34,81.97,56.75,70.84,52.16,10.34,47.12,35.26,24.42,9.65,61.74,51.86,33.2,45.69,32.76,30.99,41.51,10.22
960,218.25,213.94,168.79,118.18,83.29,76.26,61.03,101.21,92.37,69.79,84.08,67.97,14.17,58.47,53.9,39.44,15.1,90.22,75.79,55.14,67.3,53.28,45.39,61.91,15.72
1200,218.77,210.68,143.86,123.13,92.16,85.49,73.01,117.04,113.54,85.2,109.11,90.83,17.61,79.73,66.9,55.69,19.09,107.59,91.5,62.75,88.43,69.87,58.3,74.12,19.43
1440,217.1,205.6,145.65,133.52,107.41,95.16,89.41,146.53,143.57,112.73,142.58,116.43,18.7,99.35,96.39,71.32,17.14,95.14,85.5,66.53,83.5,75.95,63.75,93.29,12.14
1680,219.64,211.35,134.94,134.79,111.69,99.25,86.92,123.02,122.09,107.53,122.74,107.78,14.45,87.03,93.75,77,13.1,100.81,99.42,70.18,79.73,83.55,49.94,101.08,13.6
1920,217.74,205.53,149.63,146.22,121.08,101.02,101.33,134.26,143.04,97.21,131.11,125.76,9.07,93.67,96.55,87.78,10.44,120.43,109.36,72,97.23,80.03,55.76,117.01,7.57
2160,221.38,215.6,85.76,138.81,94.18,85.17,88.4,159.31,157.96,93.11,118.71,142.64,11.38,95.26,116.15,93.13,10.27,120.99,91.21,52.08,100.03,79.52,54.33,99.81,10.62
2400,222.96,210.81,98.01,131.09,86.58,93.4,89.9,144.01,139.99,84.02,103.47,115.21,10.93,85.3,105.54,85.91,10.86,104.06,89.29,70.87,75.74,74.73,53.14,76.48,9.71
2640,222.54,210.99,107.98,96.26,109.47,82.59,84.76,80.57,148.21,86.26,123.78,131.22,12.14,77.54,94.84,75.37,9.1,139.18,94.45,73.68,105.13,98.71,55.14,99.29,12.6
2880,220.99,219.01,125.37,84.28,117.31,95.56,100.64,96.25,158.99,91.15,134.26,138.62,12.1,90.82,96.6,86.19,9.74,96.52,111.54,69.13,73.34,71.7,52.41,106.02,13.53
3120,221.19,220.66,133.6,93.08,113.97,85.73,59.66,83.78,145.84,114.77,106.63,129.22,14.6,89.58,107.81,84.45,14.64,72.1,117.64,51.86,76.21,73.43,54.67,56.88,11.94
3360,220.19,221.35,135.16,97.19,92.7,98.15,62.38,105,150.57,90.42,132.74,136.96,15.09,94.83,113.5,72.46,15.61,75.62,92.92,54.58,81.23,77.26,57.72,59.31,16.53
3600,219.81,223.1,138.02,97.03,119.42,99.55,54.05,118.12,98.31,127.97,70.36,120.5,13.56,88.71,119.32,76.02,12.92,80.01,128.95,56.72,86.96,99.41,60.93,69.95,16.73
3840,221.3,218.83,148.36,106.05,122.36,94.54,72.47,110.07,100.98,124.22,72.52,137.98,17.37,97.06,97.89,88.05,17.55,88.76,105.26,84.72,116.53,103.74,54.12,74.82,14.01
4080,222.92,218.76,150.25,113.1,78.9,71.98,70.49,122.28,105.88,98.65,85.64,119.87,17.74,65.9,120.31,92.54,19.08,98.62,80.18,59.84,68.19,100.4,54.29,79.51,19.63
4320,220.84,225.41,155.7,130.5,78.81,63.01,75.86,125.3,108.11,79.33,96.02,153.45,19.81,65.02,101.49,81.76,19.74,91.76,90.06,61.31,65.73,84.88,55.42,65.75,20.47
4560,221.12,221.13,161.75,123.3,82.64,81.88,69.83,123.34,110.68,85.2,104.92,144.29,16.9,65.03,100.62,93.28,16.41,110.62,83.53,90.1,76.35,86.68,70.24,81.54,17.13
4800,221.99,226.51,169.19,129.33,88.1,68.82,74.71,130.43,122.24,90.69,101.49,102.57,17.23,65.95,123.62,84.09,17.14,110.49,94.13,53.97,78.93,92.03,53.49,82.01,18.8
5040,222.51,226.42,168.13,134.05,88.36,81.31,74.52,136.15,143.57,105.57,114.19,93.07,23.68,74.63,129.74,87.04,18.11,108.43,91.36,59.3,77.7,115.48,56.22,88.19,24.74
5280,223.3,221.7,171.8,132.45,81.96,82.58,79.51,141.5,122.35,101.87,113.72,103.11,18.58,83.49,126.73,99.16,18.82,111.65,99.93,59.33,91.66,111.16,57.16,97.68,25.59
5520,222.55,222.98,176.51,137.86,88.92,88.95,80.34,153,128.86,107.62,112.46,104.38,18.94,85.07,78.61,102.15,25.55,116.2,102.11,61.99,94.34,79.52,53.54,103.73,20.13
5760,222.04,226.46,187.85,144.9,110.42,84.66,124.64,150.04,131.85,103.43,131.37,99.04,19.36,92.27,81.93,93.65,24.85,125.62,108.39,80.81,100.34,72.65,57.82,135.04,27.32
6000,222.59,223.92,186.03,140.73,105.39,93,124.54,150.72,150.26,116.97,129.32,96.02,27.6,86.3,81.76,105.72,27.73,133.63,108.31,70.6,110.47,77.1,67.15,143.77,21.95
6240,222.92,227.72,188.23,145.83,105.44,93.29,126.33,161.78,142.65,122.47,137.53,114.69,29.03,99.38,80.6,67.38,28.96,139.13,111.15,72.74,109.37,92.11,60.77,134.23,29.71
6480,222.77,222.96,189.88,145.66,106.09,96.92,124.13,166.71,164.97,111.99,144.75,115.77,22.85,97.55,106.01,65.85,23.27,171.36,115.91,90.05,110.39,89.84,69.81,138.94,23.18
6720,220.04,227.96,197.12,151.22,107.96,108.9,129.7,159.3,161.38,135.71,140.83,120.33,21.58,101.48,97.05,71.67,27.11,168.83,115.08,90.56,102.57,86.59,72.28,141.63,27.48
6960,220.06,228.66,198.85,152.26,117.71,102.68,132.2,167.72,172.37,117.84,137.93,128.55,21.23,102.79,94.58,86.56,25.65,174.84,126.87,86.87,109.98,92.26,74.78,148.43,25.47
7200,218.44,228.31,200.3,156.72,122.2,116.54,134.5,175.31,167.89,123.44,154.16,130.28,29.32,108.3,99.23,82.64,29.74,172.13,132.61,83.6,112.8,95.43,70.55,156.21,27.19
7440,218.05,228.6,196.59,147.05,123.27,114.59,119.72,171.58,159.34,129.43,147.39,119.63,23.49,111.44,112.56,76.53,30.77,186.49,148.66,97.68,115.96,101.09,79.7,151.74,31.31
7680,216.02,227.82,203.65,154.23,128.4,121.96,123.34,175.47,173.55,146.19,148.82,129.42,24.58,111.27,108.04,79.18,29.51,194.46,143.2,87.68,132.74,99,85.87,163.77,25.4
7920,216.76,229.45,204.96,158.37,128.74,114.71,126.76,182.14,174.82,130.74,160.78,147.09,24.44,119.13,112.25,84.22,25.58,180.11,143.8,105.63,117.62,111.07,78.85,161.25,32.59
8160,216.22,229.37,204.82,158.72,134.74,124.46,128.19,177.32,180.33,134.48,156.83,137.11,33.1,117.77,109,90.88,32.77,176.85,137.69,88.53,133.59,106.54,87.02,166.59,32.02
8400,214.95,230.07,209.51,161.39,135.06,121.29,103.85,171.28,174.5,153.98,162.48,138.16,34.29,122.2,121.1,85.07,26.28,158.93,147.36,94.99,138.14,117.59,91.07,134.7,27.3
8640,214.37,229.94,218.65,167.46,160.29,130.92,107.58,185.94,180.94,151.43,170.23,155.08,30.65,123.61,121.05,85.59,26.84,161.71,146.54,116.38,142.16,124.64,84.41,133.79,34.74
8880,214.85,230.49,215.2,166.46,158.16,129.75,107.62,178.75,188.23,157.51,169.63,145.62,36.34,124.76,122.58,90.04,35.61,171.62,163.26,121.82,146.22,117.14,97,138.41,36.44
9120,215.3,229.49,218.96,169.04,161.95,130.32,112.5,179.66,184.61,145.41,171.89,154.44,37.52,125.03,129.57,95.55,36.45,163.51,158.31,116.16,142.44,116.73,95.78,139.59,36.94
9360,216.14,229.88,215.68,165.46,153.12,132.97,112.04,188.73,199.53,162.85,174.16,162.36,30.28,135.15,131.71,103.96,29.32,166.18,160.64,105.16,140.79,123.25,97.12,150.94,32.4
9600,213.79,229.21,224.53,173.09,155.98,133.96,115.22,183.77,196.44,161.13,171.98,146.34,38.91,129.02,132.34,102.37,30.39,175.44,155.9,128.68,139.12,124.39,92.67,148.61,31.01
9840,215.54,230.04,223.62,172.75,153.5,136.58,117.28,189.35,200.99,169.51,170.26,162.07,33.9,135.06,141.87,107.01,35.82,173.06,171.85,122.49,154.87,136.94,100.69,159.59,39.1
10080,214.54,225.95,225.5,177.1,164.69,144.19,118.2,198.53,206.86,159.12,182.5,163.28,31.38,139.52,143.17,108.24,39.79,185.06,172.26,108.77,157.12,136.86,105.96,164.01,40.81
10320,213.61,225.33,221.25,175.62,162.99,143.55,120.52,190.45,199.45,174.27,175.88,161.94,32.42,140.73,134.83,111.22,32.53,185.91,173.68,112.97,157.34,130.85,103.54,153.28,33.51
10560,214.04,225.45,230.11,180.85,158.93,142.41,122.1,195.73,196.44,162.93,178.17,168.1,43.02,140.61,139.32,112.65,33.13,182.24,172.82,134.8,158.83,141.75,97.38,153.73,40.7
10800,213.6,228.61,228.18,181.36,175.35,148.93,123.74,202.73,207.15,181.68,190.76,166.36,44.87,146.34,151.54,120.22,41.48,184.05,179.74,137.96,152.21,144.16,108.95,161.57,34.68
11040,213.34,226.88,230.35,182.6,166.82,145.67,125.98,194,205.89,169.56,181.96,169.04,43.43,136.42,144.99,114.84,34.61,185.93,182.56,139.39,153.07,149.73,110.93,159.46,45.05
11280,213.83,226.25,224.1,182.17,161.63,147.65,127.41,194.81,200.92,184.78,187.98,165.79,42.94,142.78,150.66,121.16,35,191.34,185.82,142.43,171.25,143.33,105.42,166.17,35.79
11520,213.42,225.75,234.07,187.02,179.82,149.78,129.54,196.54,204.82,182.36,185.41,176.32,35.18,144.61,151.31,121.58,40.37,194.39,187.14,124.86,173.19,145.31,115.7,167.88,37.61
11760,214.2,226.85,231.86,183.97,178.06,149.38,130.44,196.19,207.75,182.65,185.56,178.59,37.69,147.6,153.66,115.44,44.22,185.21,182.45,124.34,167.85,141.27,107.03,170.88,35.51
12000,213.36,226.77,234.01,188.55,170.02,146.94,134.15,201.51,211.58,186.29,189.69,178.41,46.59,146.38,155.1,124.17,44.98,189.83,184.07,145.05,160.05,143.44,116.43,175.23,38.44


==> plotdata/square_2level_naive_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,23.83,24.295,12.94,9.87,5.25,4.69,5.02,10.58,8.72,5.15,6.92,5.61,0.63,4.36,3.69,2.73,0.48,8.5,6.77,3.54,5.31,4.06,3.13,6.46,1.28
480,22.68,24.746,20.57,16.66,11.03,10.41,10.46,16.36,15.39,11.75,14.24,12.77,1.04,10.5,9.99,7.01,1.35,14.03,12.27,7.35,10.56,9.08,6.59,11.79,1.78
720,26.16,24.762,25.6,21.29,15.19,14.17,13.86,20.36,19.98,15.43,19.4,16.93,1.62,14.47,14.03,10.94,2.54,18.03,16.33,10.72,15.21,12.86,9.12,15.57,2.78
960,24.51,26.285,27.07,22.28,18.64,17.56,15.42,21.63,21.32,17.79,22.62,19.67,1.32,17.11,16.74,13.56,3.4,19.22,19.19,13.03,17.85,14.44,11.67,18.37,3.61
1200,24.61,25.902,26.54,24.19,20.49,19.31,18.81,22.89,24.33,17.57,22.64,19.91,1.26,19.2,17.99,15.63,3.99,22.46,19.13,14.93,18.5,17.81,12.69,19.71,3.99
1440,24.41,26.07,25.41,25.41,20.08,18.86,20.03,23.53,26.14,19.4,25.7,21.74,1.59,20.51,19.55,17.31,2.21,23.45,19.87,13.78,21.29,19.44,12.35,20.78,2.14
1680,26.04,26.61,27.84,25.66,22.41,21.4,20.63,25.44,26.21,22.31,22.49,24.06,2.37,20.85,19.84,18.67,1.75,20.82,19.39,15.95,17.78,20.42,14.24,21.54,3.75
1920,26.12,26.28,28.71,24.63,19.31,18.15,21.12,25.76,22.94,22.8,26.13,24.83,1.06,21.25,20.03,16.99,1.52,24.42,23.21,15.85,17.42,16.55,9.87,21.88,1.92
2160,26.6,26.346,28.48,26.67,23.03,21.87,21.55,26.07,27.35,22.56,22.59,22.52,1.4,16.6,23.89,20.25,1.57,20.77,23.21,15.9,22.01,16.44,14.12,18.91,3.37
2400,26.02,26.478,25.52,26.28,22.51,17.68,22.07,23.79,26.98,22.43,21.78,24.91,1.13,21.01,19.15,20,2.98,24.09,23.01,15.74,21.53,15.6,9.65,22.36,3.31
2640,26.3,26.497,24.68,24.51,18.27,22.11,22.06,26.5,27.44,17.64,26.33,25.27,2.33,16.6,23.89,20.1,1.77,21.34,18.97,16.02,22.12,20.89,9.88,19.14,3.26
2880,26.76,26.875,27.02,26.93,19.22,22.85,22.53,26.84,28.34,23.73,22.9,26.09,2.08,22.17,19.56,20.44,1.88,25.38,19.73,11.43,22.75,16.06,15.18,19.57,3.7
3120,26.76,26.896,27.07,23.66,19.22,23.33,22.9,21.87,28.07,23.87,27.29,26.08,1.72,22.75,24.79,20.78,2.05,25.65,20.16,17.56,18.5,22.17,16.05,19.85,2.28
3360,26.8,26.551,26.16,24.13,24.51,23.7,23.24,24.13,24.36,19.43,23.76,26.56,2.77,23.35,25.31,21.17,2.14,20.2,25.1,12.53,23.98,17.14,11.79,20.24,4.31
3600,26.55,26.961,28.17,24.48,25.02,24.33,20.49,24.43,25.47,24.96,28.34,23.54,3.26,23.99,25.92,21.75,4,20.18,25.86,18.7,24.54,23.23,12.39,17.49,2.38
3840,26.46,26.641,28.77,23.99,25.55,24.74,20.72,24.96,28.98,20.85,28.45,27.15,2.46,20.04,26.11,22.05,4.28,23.34,21.79,18.91,20.5,18.24,17.55,17.83,4.69
4080,26.97,26.775,28.96,25,21.54,25.11,20.86,25.16,22.92,25.57,22.36,27.62,1.97,24.78,26.62,17.37,4.67,21.53,22.1,19.15,25.14,24.18,13.16,18.95,2.67
4320,26.32,27.058,29.47,25.6,26.35,25.45,21.77,25.55,24.32,26.14,26.16,24.8,2.33,25.16,26.85,23.04,2.69,23.98,27.01,19.73,25.98,24.77,18.58,21.26,2.7
4560,26.23,27.087,29.49,24.66,23,21.85,21.44,25.68,27.26,23.6,23.68,28.14,3.82,18.87,26.89,18.25,2.87,24.66,20.81,20,22.91,24.86,13.89,21.84,5.49
4800,26.89,26.887,28.67,24.82,21.2,20.31,20.29,26.19,27.36,21.32,26.63,28.04,2.32,22.87,22.76,18.75,2.96,22.81,20.67,20.7,23.47,25.01,14.36,22.07,2.98
5040,26.55,26.979,30.2,25.28,23.91,23.24,20.44,26.13,28.05,21.19,27.38,25.6,2.58,23.35,28.11,24.5,5.49,23.38,24.38,15.33,19.92,20.66,20.03,22.26,5.85
5280,26.56,26.757,30.28,26.42,25.03,23.6,25.51,26.56,28.48,24.84,25.1,22.74,3.49,23.83,28.15,24.61,5.77,25.94,22.11,21.48,23.93,26.06,20.52,25.59,6.07
5520,26.56,26.997,30.47,26.69,25.06,24.66,25.7,26.79,28.44,24.91,28.33,26.41,2.98,24.32,28.46,25.05,5.87,24.19,22.77,14.85,24.58,26.46,18.46,23.64,6.24
5760,26.5,26.681,30.76,27.05,25.54,24.68,26.06,26.9,28.92,26.16,28.42,26.21,2.31,24.93,29.06,25.56,3.55,24.54,23.02,20.15,21.88,27.05,14.57,26.03,6.53
6000,26.93,26.71,30.86,27.1,25.49,25.36,26.26,27.23,29.57,25.99,28.85,26.45,4.92,24.8,29.19,21.03,6.47,26.81,26.06,15.82,22.21,22.46,19.64,26.47,3.82
6240,26.89,26.707,30.99,27.26,25.82,25.5,26.42,27.21,29.47,26.11,29.3,26.69,4.8,25.54,25.82,26.23,3.83,29.04,23.79,21.24,22.72,20.16,15.76,24.43,6.96
6480,26.98,27.041,31.06,26.88,23.61,26.06,24.1,27.52,30.17,26.33,29.8,27.06,3.59,22.93,26.71,21.62,6.9,27.52,27.26,21.29,26.33,25.33,16.16,26.7,7.24
6720,26.91,26.728,31.28,27.8,26.78,23.7,26.14,26.67,30.24,26.95,30.08,27.24,3.08,23.14,23.41,26.29,7.08,29.47,27.74,21.79,26.57,25.06,16.56,26.83,7.35
6960,26.95,26.876,31.21,27.29,26.76,23.71,26.44,27.77,28.36,24.21,29.88,27.43,3.55,26.51,27.1,22.87,7.07,28.05,24.79,22.1,26.62,25.41,21.13,25.27,4.17
7200,26.7,26.967,31.29,27.83,27.45,27.07,26.69,28.01,28.72,24.41,30.43,27.95,3.73,26.99,24.5,23.6,7.56,29.84,27.97,22.48,27.37,22.77,21.42,27.25,7.85
7440,26.62,26.989,31.28,27.74,27.63,24.76,24.56,28.06,28.79,27.95,30.63,25.85,5.76,27.3,28.33,23.82,7.38,28.47,28.23,18.07,27.54,26.46,22.31,27.48,7.82
7680,26.64,26.908,30.66,27.95,25.23,27.77,24.94,27.26,28.94,27.97,30.84,26.01,4.39,27.44,25.14,20.78,7.31,30.17,28.67,23.16,27.86,26.72,21.93,25.72,8.18
7920,27.01,26.912,30.82,27.51,28.19,27.84,25.2,28.43,31.86,28.32,31.35,26.88,6.13,27.86,28.44,24.89,4.67,30.34,28.63,23.34,25.14,27.41,22.7,27.68,4.73
8160,27.01,26.837,31.68,27.59,28.45,25.52,26.7,28.47,31.67,25.71,31.24,26.65,5.15,27.97,25.99,24.83,4.83,28.79,26.2,23.45,25.4,27.15,22.69,26.08,8.27
8400,26.53,26.942,31.37,28.28,26,28.01,25.53,28.44,29.82,28.8,31.51,26.76,3.93,28.07,26.08,25.31,8.14,27.5,29.07,24.01,28.72,27.42,23.2,25.95,4.96
8640,26.82,27.033,32.26,28.04,26.56,28.59,24.45,28.61,30.34,26.47,31.94,27.68,3.25,26.04,29.29,25.79,8.12,29.17,29.62,19.52,29.02,24.64,23.54,26.25,5
8880,26.59,26.929,31.59,28,29.19,26.17,25.73,28.66,30.2,29.13,32.07,27.46,6.7,26.05,29.22,26.07,8.49,27.96,29.78,19.74,29.25,28.1,19.63,26.41,8.97
9120,26.94,27.025,32.45,28.78,26.66,26.54,26.15,28.68,31.7,29.46,30.27,29.6,6.7,28.88,29.57,26.34,8.7,29.56,30.03,20.02,26.74,28.49,19.87,25.14,5.4
9360,26.98,26.857,31.69,28.12,26.86,29.22,26.19,28.09,32.69,27.07,30.48,28.05,7.3,26.69,30.06,26.76,8.85,29.67,30.26,20.41,26.92,25.29,20.16,26.74,5.06
9600,26.66,26.868,31.95,28.85,27.25,29.39,25.31,28.82,32.62,29.92,32.38,28.07,5.87,29.24,27.48,27.3,5.51,29.81,28.01,25.66,27.22,28.93,20.45,25.45,5.66
9840,26.95,26.939,31.98,28.89,27.16,27.04,25.42,28.83,32.74,30.18,32.25,30,6.39,27.05,30.55,23.72,9.29,29.87,28.1,25.72,27.33,25.8,24.86,25.61,5.77
10080,26.66,27.021,32.78,28.56,27.72,29.8,26.66,28.95,31.31,30.23,32.82,28.75,0,27.5,31,27.72,5.82,30.06,30.83,21.16,30.12,29.68,25.35,27.14,9.89
10320,26.95,27.016,32.56,28.47,27.78,27.58,26.81,28.93,31.15,30.15,32.82,28.69,0,29.69,28.36,24.44,9.68,28.66,30.92,21.41,27.79,29.71,25.43,25.79,10.28
10560,26.72,27.029,32.22,28.65,28.05,30.09,26.92,28.99,33.06,30.55,32.95,30.59,0,30.15,31.34,24.59,9.83,30.13,31.14,26.41,30.57,26.52,21.55,27.31,10.18
10800,26.97,27.042,32.77,29.28,30.56,28.3,27.14,29.14,31.76,30.69,31.56,29.32,0,30.12,31.59,24.99,6.27,29.03,31.31,22.15,30.67,27,21.8,27.54,6.32
11040,26.94,26.822,32.43,29.37,30.75,30.31,27.3,29.05,33.37,30.79,31.43,29.16,0,28.03,29.09,28.58,10.26,30.39,29.14,22.42,30.97,27.13,22.11,26.31,0
11280,26.95,26.994,32.7,28.75,30.77,30,27.28,28.91,31.7,30.88,31.38,29.33,0,30.28,29.13,28.83,0,30.42,29.32,22.68,31.02,30.18,26.49,27.74,0
11520,26.47,26.979,32.95,29.54,31.05,28.58,26.47,29.16,33.48,31.18,31.83,31.08,0,30.59,29.7,29.18,0,30.53,29.67,27.52,31.31,27.51,26.58,27.79,0
11760,26.65,27.088,32.52,28.94,28.85,30.64,27.62,28.65,31.94,31.18,31.7,29.45,0,30.55,29.52,25.94,0,30.54,31.59,27.35,31.21,30.69,22.71,27.89,0
12000,26.97,26.874,33.14,29.51,31.21,30.99,27.79,29.33,32.13,31.32,33.38,29.68,0,30.94,32.34,26.4,0,29.55,31.93,27.59,31.3,31.07,23.06,26.92,0


==> plotdata/square_max_10core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,188.71,185.56,127.61,120.81,105.37,98.64,89.15,141.65,134.94,115.78,132.48,122.4,67.52,96.2,109.15,96.02,70.4,62.15,56.85,52.53,60.98,56.32,49.08,80.8,34.49
480,210.47,201.44,211.76,198.21,184.53,176.8,175.01,191.33,196.38,179.6,192.22,184.13,109.12,171.42,181.6,168.54,113.02,137.14,145.92,125.23,142.56,135.65,123.24,115.19,97.83
720,218.19,210.28,203.38,199.11,197.85,190.01,189.07,200.61,203.77,194.13,219.1,211.92,141.49,201.52,201.66,199.54,144.97,135.65,128.75,126.04,141.48,135.64,123.25,170.92,118.32
960,218.25,213.94,230.93,219.09,215.42,222.7,216.74,215.47,224.32,211.79,218.86,209.8,159.92,215.44,222.61,213.57,163.68,212.12,205.2,196.64,211.71,200.6,200.35,167.49,155.09
1200,218.77,210.68,209.23,208.59,199.35,195.03,205.27,212.25,218.18,201.55,220.42,210.26,138.68,192.41,195.01,209.94,148.11,173.8,161.19,158.71,171.51,166.45,152.57,191.81,112.54
1440,217.1,205.6,224.15,224.15,210.31,196.39,200.16,214.22,210.84,203.14,211.15,214.07,122.68,194.9,199.09,185.25,134.63,184.38,188.09,171,192.64,184.02,170.19,183.08,114.8
1680,219.64,211.35,207.87,213,200.56,204.08,200.51,215.97,205.36,202.26,206.8,212.95,108.81,202.29,214.61,201.91,117.28,166.72,174.71,156.61,172.98,157.65,147.6,178.77,101.35
1920,217.74,205.53,213.64,219.06,200.83,197.02,210.14,203.96,189.17,171.7,196.42,193.46,86.47,183.73,181.08,168.64,83.75,200.61,195.27,181.57,188.47,199.66,171.57,188.38,102.61
2160,221.38,215.6,211.15,206.38,211.12,198.87,199.69,219.6,209.82,205.66,220.25,206.57,105.8,188.11,198.52,197.48,127.38,186.1,183.57,173.52,194.63,189.58,154.86,183.86,118.32
2400,222.96,210.81,220.31,213.37,201.53,210,211.19,208.84,208.37,213.93,204.6,220.42,130.58,207.01,203.32,219.16,134.88,197.52,187.12,183.23,189.61,177.81,169.56,193.55,127.37
2640,222.54,210.99,212.11,220.25,197.47,212.12,192.5,209.36,209.62,214.58,213.32,208.3,138.44,216.12,224.04,197.53,143.15,193.21,181.68,178.37,182.94,181.89,159.33,197.96,130.48
2880,220.99,219.01,221.1,228.7,207.46,205.27,214.9,218.48,223.7,208.71,211.22,218.28,117.62,212.67,218.25,205.34,131.18,216.09,217.48,175.2,201.21,210.55,179.05,195.17,140.93
3120,221.19,220.66,223.87,217.03,203.74,191.89,217.01,220.31,220.53,215.42,218.51,220.87,148.09,190.97,199.93,218.05,135.08,201.71,188.8,195.45,195.78,197.56,163.03,209.07,140.09
3360,220.19,221.35,234.73,228.56,223.57,197.38,224.17,224.31,222.61,217.2,226.75,224.28,151.02,211.35,207.65,221.57,128.34,210.16,197.04,202.93,210.49,203.96,173.19,201.96,127.52
3600,219.81,223.1,213.78,219.5,225.22,218.73,224.98,210.91,227.85,220.47,231.46,229.6,138.28,219.53,227.42,227.17,151.34,197.58,188.2,194.42,204.51,202.03,183.9,211.49,149.44
3840,221.3,218.83,229.24,227.16,210.67,212.28,221.43,216.16,207.52,195.41,209.14,202.13,133.88,195.55,209.85,204.92,124.75,213.11,217.06,188.88,217.44,207.51,193.18,204.85,129.94
4080,222.92,218.76,223.08,225.68,206.69,212.29,204.01,227.43,235.37,225.78,217.7,227.21,146.95,227.56,218.11,200.05,144.68,212.97,213.85,205.44,201.96,205.43,198.97,204.99,136.3
4320,220.84,225.41,236.72,231.61,216.19,209.36,214.57,216.77,226.2,225.59,233.64,229.65,165.7,214.55,222.67,221.93,147.34,207.21,216.82,208.3,220.03,211.36,188.88,206.4,146.09
4560,221.12,221.13,236.36,220.45,212.97,221.6,214.29,227.9,235.63,226.03,236.97,232.42,154.94,209.66,230.63,227.53,151.5,201.37,200.65,201.74,215.21,205.44,189.22,210.43,165.74
4800,221.99,226.51,225.36,229.54,215.97,226.98,219.5,226.14,225.35,224.04,216.39,211.62,158.15,223.83,230.46,211.04,155.08,221.1,223.35,216.14,223.07,217.79,202.93,215.14,156.83
5040,222.51,226.42,228.82,231.12,222,216.76,230.93,230.31,239.96,227.82,227.92,234.36,177.99,221.53,240.14,224,168.92,220.85,217.5,211.35,224.27,213.99,194.15,215.89,171.68
5280,223.3,221.7,237.89,227.37,238.64,206.2,221.18,228.19,228.18,228.65,241.16,236.98,167.06,220,228.13,207.99,173.12,219.61,220.27,204.71,228.61,219.16,196.28,205.5,177.81
5520,222.55,222.98,230.01,228.46,229.98,228.31,226.87,224.69,230.44,231.18,235.69,232.17,181.69,216.29,221.53,230.61,181.52,210.78,218.27,209.62,217.72,208.97,187.83,222.08,176.15
5760,222.04,226.46,237.3,227.37,233.72,229.64,222.65,225.5,227.42,220.19,234.17,228.05,166.64,221.3,212.29,222.56,152.46,222.77,226.4,211.41,220.09,222.79,206.55,212.72,173.18
6000,222.59,223.92,240.05,233.23,237.44,235.27,231.79,224.79,242.13,234.48,242.5,238.32,189.07,225.6,229.78,239.61,174.41,224.52,224.03,219.03,231.19,222.98,193.72,218.97,179.21
6240,222.92,227.72,237.74,228.5,220.02,221.41,224.93,226.85,237.19,234.19,223.57,230.57,188,209.79,215.39,240.45,168.23,222,224.2,220.89,212.76,224.2,188.49,209.67,186.78
6480,222.77,222.96,240.28,231.65,221.5,213.41,211.98,224.15,242.61,232.27,229.31,236.55,193.23,215.53,222.34,225.75,167.03,208.18,214.29,218.53,227.01,217.41,191.38,203.64,177.89
6720,220.04,227.96,237.32,233.72,225.71,231.91,227.61,218.53,234.5,226.56,238.77,222.67,187.83,225.65,236.09,225.77,170.29,224.91,229.78,227.25,226.17,227.74,211.62,219.3,193.17
6960,220.06,228.66,241.36,228.39,233.23,222.57,231.63,224.15,231.97,231.3,236.16,231.92,189.66,233.93,244.75,237.73,187.06,216.81,221.23,224.72,228.44,217.49,214.16,219.36,191.71
7200,218.44,228.31,238.83,233.68,241.1,210.99,233.6,226.92,238.74,227.99,240.76,236.26,189.87,211,232.01,223.38,192.32,224.3,221.5,228.2,224.86,216.85,203.24,218.39,192.69
7440,218.05,228.6,233.79,234.77,242.09,217.55,234.55,230.86,232.3,231.61,244.35,239.91,204.54,228.65,225.37,229.57,197.25,215.32,220.92,220.7,232.92,222.97,204.89,221.76,197.05
7680,216.02,227.82,238,230.91,232.9,222.45,221.23,224.98,226.11,217.79,235.73,219.12,194.95,207.9,211.82,215.71,178.38,223.49,222.56,218.69,232.98,219.45,204.62,202.93,185.99
7920,216.76,229.45,236.61,224.19,226.43,222.85,228.08,232.33,242.85,226.95,242.77,227.23,202.02,235.36,232.49,220.96,185.19,226.41,225.54,226.13,233.84,213.92,214.96,221.91,195.85
8160,216.22,229.37,242.92,224.64,243.01,224.29,232.61,223.99,245.9,235.54,245.1,239.99,203.66,235.77,234.52,237.87,186.66,230.66,234.21,228.62,237.81,217.74,209.81,219.31,196.52
8400,214.95,230.07,239.6,229.93,241.69,230.75,219.75,231.27,244.12,233.01,234.12,233.1,205.2,226.43,239.94,242.84,184.7,212.39,224.15,218.93,217.36,223.51,202.13,218.85,197.6
8640,214.37,229.94,233.95,235.5,238.55,233.38,223.97,230.33,243.17,230.44,237.44,233.59,198.8,223.81,238.23,227.62,191.54,218.51,232.53,226.73,232.16,221.61,208.72,218.34,199.37
8880,214.85,230.49,239.89,223.74,229.66,223.63,232.39,230.01,243.63,234.65,243.15,229.89,207.54,230.18,235.53,246.88,196.79,224.34,229.94,224.92,234.87,226.04,209.98,214.64,203.61
9120,215.3,229.49,234.65,230.98,247.26,240.34,218.04,229.89,244.9,236.31,233.55,240.83,209.81,221.13,236.52,234.61,199.49,226.25,232.22,228.25,223.96,228.66,212.93,212.78,206.94
9360,216.14,229.88,241.32,228.97,241.78,234.54,230.95,220.56,244.37,237.41,240.26,237.08,211.12,213.8,240.61,239.53,195.82,213.59,227.84,225.16,218.99,225.25,208.29,217.63,206.13
9600,213.79,229.21,242.58,225.39,243.01,221.33,231.54,226.41,238.49,234.98,233.09,222.1,203.05,213.29,230.72,229.52,190.05,219.51,229.2,232.81,225.76,231.94,215.43,215.21,204.3
9840,215.54,230.04,241.59,229.98,247.13,240.2,224.93,229.53,243.3,238.08,233.2,241.86,216.07,218.02,246.32,233.51,201.41,219.41,228.91,230.21,224.11,231.36,214.35,211.97,210.07
10080,214.54,225.95,244.05,221.39,243.38,239.68,232.81,230.15,239.64,234.6,227.71,236.54,206.62,230,247.51,247.64,203.13,221.21,233.79,222.91,233.42,230.47,216.21,210.29,212.35
10320,213.61,225.33,241.11,230.7,232.05,221.18,216.53,221.23,243.62,238.12,244.43,240.34,218.44,223.59,240.99,237.66,204.34,222.28,222.79,219.93,234.23,229.19,212.04,219.26,213.7
10560,214.04,225.45,237.43,236.35,234.27,234.62,228.79,229.52,240.23,238.58,232.42,238.44,219.19,220.86,239.65,235.89,201.89,228.96,236.07,227.69,241.23,235.77,219.51,211.19,215.9
10800,213.6,228.61,241.37,226.51,243.16,240.09,231.29,229.39,240.37,234.91,240.78,237.49,220.34,229.59,237.17,233.73,196.8,220.56,229.88,231.6,235.23,231.98,218.72,216.97,214.91
11040,213.34,226.88,244.15,239.9,247.24,227.03,232.66,230.49,245.74,239.84,242.02,239.51,220.78,230.27,238.35,234.93,206.92,223,233.06,227.27,239.23,231.5,220.46,217.3,218.76
11280,213.83,226.25,241.49,237.18,248.09,222.28,232.95,229.98,240.34,239.77,246.88,242.92,224.49,224.22,242.88,239.97,210.03,223.16,231.98,222.44,238.56,232.41,214.57,213.87,218.85
11520,213.42,225.75,240.19,239.42,230.48,227.99,229.33,226.93,237.11,240,232.06,234.05,223.97,221.33,233.85,226.95,202.89,225.88,236.97,235.63,227.51,237.75,221.84,214.79,219.25
11760,214.2,226.85,244.99,228.52,234.12,240.49,228.53,225.98,247.29,237.57,243.17,230.53,227.29,223.73,238.63,230.99,212.56,227.27,228.26,234.06,238.39,236.03,219.67,216.15,219.39
12000,213.36,226.77,243.01,229.48,247.26,239.18,221.08,225.32,243.52,241.49,236.6,238.79,227.56,228.98,238.34,232.63,213.33,226.8,231.5,234.68,228.29,233.36,222.88,219.17,221.88


==> plotdata/square_maxline_1core.csv <==
dim,blis,mkl,square_maxline
240,23.83,24.295,24.62
480,22.68,24.746,25.08
720,26.16,24.762,29.49
960,24.51,26.285,29.6
1200,24.61,25.902,29.26
1440,24.41,26.07,29.6
1680,26.04,26.61,29.49
1920,26.12,26.28,29.38
2160,26.6,26.346,29.88
2400,26.02,26.478,29.77
2640,26.3,26.497,30.2
2880,26.76,26.875,30.29
3120,26.76,26.896,30.14
3360,26.8,26.551,30.39
3600,26.55,26.961,30.66
3840,26.46,26.641,30.83
4080,26.97,26.775,30.97
4320,26.32,27.058,30.87
4560,26.23,27.087,31.28
4800,26.89,26.887,31.55
5040,26.55,26.979,31.71
5280,26.56,26.757,31.67
5520,26.56,26.997,31.82
5760,26.5,26.681,31.73
6000,26.93,26.71,32.12
6240,26.89,26.707,31.91
6480,26.98,27.041,32.08
6720,26.91,26.728,32.24
6960,26.95,26.876,32.42
7200,26.7,26.967,32.27
7440,26.62,26.989,32.28
7680,26.64,26.908,32.38
7920,27.01,26.912,32.2
8160,27.01,26.837,32.56
8400,26.53,26.942,32.71
8640,26.82,27.033,32.58
8880,26.59,26.929,32.95
9120,26.94,27.025,32.45
9360,26.98,26.857,33.03
9600,26.66,26.868,32.93
9840,26.95,26.939,33.04
10080,26.66,27.021,33.6
10320,26.95,27.016,33.56
10560,26.72,27.029,33.46
10800,26.97,27.042,33.79
11040,26.94,26.822,33.62
11280,26.95,26.994,33.82
11520,26.47,26.979,33.84
11760,26.65,27.088,33.43
12000,26.97,26.874,33.61

